Image-to-Image MLP-mixer for Image Reconstruction

Neural networks are highly effective tools for image reconstruction problems such as denoising and compressive sensing. To date, neural networks for image reconstruction are almost exclusively convolutional. The most popular architecture is the U-Net, a convolutional network with a multi-resolution architecture. In this work, we show that a simple network based on the multi-layer perceptron (MLP)-mixer enables state-of-the art image reconstruction performance without convolutions and without a multi-resolution architecture, provided that the training set and the size of the network are moderately large. Similar to the original MLP-mixer, the image-to-image MLP-mixer is based exclusively on MLPs operating on linearly-transformed image patches. Contrary to the original MLP-mixer, we incorporate structure by retaining the relative positions of the image patches. This imposes an inductive bias towards natural images which enables the image-to-image MLP-mixer to learn to denoise images based on fewer examples than the original MLP-mixer. Moreover, the image-to-image MLP-mixer requires fewer parameters to achieve the same denoising performance than the U-Net and its parameters scale linearly in the image resolution instead of quadratically as for the original MLP-mixer. If trained on a moderate amount of examples for denoising, the image-to-image MLP-mixer outperforms the U-Net by a slight margin. It also outperforms the vision transformer tailored for image reconstruction and classical un-trained methods such as BM3D, making it a very effective tool for image reconstruction problems.

==> untrained/mixer/mixer_clean.dat <==
x y
1.000000000000000000e+00 7.123646140098571777e-01
2.000000000000000000e+00 2.630964815616607666e-01
3.000000000000000000e+00 2.088277041912078857e-01
4.000000000000000000e+00 1.754432469606399536e-01
5.000000000000000000e+00 1.584755331277847290e-01
6.000000000000000000e+00 1.476018577814102173e-01
7.000000000000000000e+00 1.369200199842453003e-01
8.000000000000000000e+00 1.277856081724166870e-01
9.000000000000000000e+00 1.224665418267250061e-01
1.000000000000000000e+01 1.211774796247482300e-01
1.100000000000000000e+01 1.219939887523651123e-01
1.200000000000000000e+01 1.225624829530715942e-01
1.300000000000000000e+01 1.216501817107200623e-01
1.400000000000000000e+01 1.193411946296691895e-01
1.500000000000000000e+01 1.163473129272460938e-01
1.600000000000000000e+01 1.133597642183303833e-01
1.700000000000000000e+01 1.108434945344924927e-01
1.800000000000000000e+01 1.090888306498527527e-01
1.900000000000000000e+01 1.082095652818679810e-01
2.000000000000000000e+01 1.080451384186744690e-01
2.100000000000000000e+01 1.081414669752120972e-01
2.200000000000000000e+01 1.079268977046012878e-01
2.300000000000000000e+01 1.069912537932395935e-01
2.400000000000000000e+01 1.052567213773727417e-01
2.500000000000000000e+01 1.029288619756698608e-01
2.600000000000000000e+01 1.003060787916183472e-01
2.700000000000000000e+01 9.760832041501998901e-02
2.800000000000000000e+01 9.492020308971405029e-02
2.900000000000000000e+01 9.222538024187088013e-02
3.000000000000000000e+01 8.945063501596450806e-02
3.100000000000000000e+01 8.647327870130538940e-02
3.200000000000000000e+01 8.312005549669265747e-02
3.300000000000000000e+01 7.917270064353942871e-02
3.400000000000000000e+01 7.451477646827697754e-02
3.500000000000000000e+01 6.929162144660949707e-02
3.600000000000000000e+01 6.381475925445556641e-02
3.700000000000000000e+01 5.854010581970214844e-02
3.800000000000000000e+01 5.393838137388229370e-02
3.900000000000000000e+01 5.031611025333404541e-02
4.000000000000000000e+01 4.765263199806213379e-02
4.100000000000000000e+01 4.557379335165023804e-02
4.200000000000000000e+01 4.354206845164299011e-02
4.300000000000000000e+01 4.115050658583641052e-02
4.400000000000000000e+01 3.831239789724349976e-02
4.500000000000000000e+01 3.524924814701080322e-02
4.600000000000000000e+01 3.232999518513679504e-02
4.700000000000000000e+01 2.987902238965034485e-02
4.800000000000000000e+01 2.804862707853317261e-02
4.900000000000000000e+01 2.679766155779361725e-02
5.000000000000000000e+01 2.595837041735649109e-02
5.100000000000000000e+01 2.533191628754138947e-02
5.200000000000000000e+01 2.475724741816520691e-02
5.300000000000000000e+01 2.413847297430038452e-02
5.400000000000000000e+01 2.344616129994392395e-02
5.500000000000000000e+01 2.270429767668247223e-02
5.600000000000000000e+01 2.196349017322063446e-02
5.700000000000000000e+01 2.126779220998287201e-02
5.800000000000000000e+01 2.063412778079509735e-02
5.900000000000000000e+01 2.005523070693016052e-02
6.000000000000000000e+01 1.951575092971324921e-02
6.100000000000000000e+01 1.900424063205718994e-02
6.200000000000000000e+01 1.851646788418292999e-02
6.300000000000000000e+01 1.805572584271430969e-02
6.400000000000000000e+01 1.763132400810718536e-02
6.500000000000000000e+01 1.725256070494651794e-02
6.600000000000000000e+01 1.692126877605915070e-02
6.700000000000000000e+01 1.662993803620338440e-02
6.800000000000000000e+01 1.636607572436332703e-02
6.900000000000000000e+01 1.611733436584472656e-02
7.000000000000000000e+01 1.587428152561187744e-02
7.100000000000000000e+01 1.563168317079544067e-02
7.200000000000000000e+01 1.538859214633703232e-02
7.300000000000000000e+01 1.514674909412860870e-02
7.400000000000000000e+01 1.490859780460596085e-02
7.500000000000000000e+01 1.467640697956085205e-02
7.600000000000000000e+01 1.445215754210948944e-02
7.700000000000000000e+01 1.423741411417722702e-02
7.800000000000000000e+01 1.403340417891740799e-02
7.900000000000000000e+01 1.384116243571043015e-02
8.000000000000000000e+01 1.366126351058483124e-02
8.100000000000000000e+01 1.349364966154098511e-02
8.200000000000000000e+01 1.333805546164512634e-02
8.300000000000000000e+01 1.319419406354427338e-02
8.400000000000000000e+01 1.306105032563209534e-02
8.500000000000000000e+01 1.293642260134220123e-02
8.600000000000000000e+01 1.281781122088432312e-02
8.700000000000000000e+01 1.270370930433273315e-02
8.800000000000000000e+01 1.259368471801280975e-02
8.900000000000000000e+01 1.248755771666765213e-02
9.000000000000000000e+01 1.238506659865379333e-02
9.100000000000000000e+01 1.228606328368186951e-02
9.200000000000000000e+01 1.219065114855766296e-02
9.300000000000000000e+01 1.209904439747333527e-02
9.400000000000000000e+01 1.201126351952552795e-02
9.500000000000000000e+01 1.192697137594223022e-02
9.600000000000000000e+01 1.184568554162979126e-02
9.700000000000000000e+01 1.176725141704082489e-02
9.800000000000000000e+01 1.169194839894771576e-02
9.900000000000000000e+01 1.162016671150922775e-02
1.000000000000000000e+02 1.155203767120838165e-02
1.010000000000000000e+02 1.148726604878902435e-02
1.020000000000000000e+02 1.142509467899799347e-02
1.030000000000000000e+02 1.136458478868007660e-02
1.040000000000000000e+02 1.130513660609722137e-02
1.050000000000000000e+02 1.124677062034606934e-02
1.060000000000000000e+02 1.118988357484340668e-02
1.070000000000000000e+02 1.113484986126422882e-02
1.080000000000000000e+02 1.108179148286581039e-02
1.090000000000000000e+02 1.103056222200393677e-02
1.100000000000000000e+02 1.098091714084148407e-02
1.110000000000000000e+02 1.093254424631595612e-02
1.120000000000000000e+02 1.088530942797660828e-02
1.130000000000000000e+02 1.083965040743350983e-02
1.140000000000000000e+02 1.079576835036277771e-02
1.150000000000000000e+02 1.075365394353866577e-02
1.160000000000000000e+02 1.071311905980110168e-02
1.170000000000000000e+02 1.067374460399150848e-02
1.180000000000000000e+02 1.063516177237033844e-02
1.190000000000000000e+02 1.059734076261520386e-02
1.200000000000000000e+02 1.056043431162834167e-02
1.210000000000000000e+02 1.052451599389314651e-02
1.220000000000000000e+02 1.048955414444208145e-02
1.230000000000000000e+02 1.045545376837253571e-02
1.240000000000000000e+02 1.042195782065391541e-02
1.250000000000000000e+02 1.038917899131774902e-02
1.260000000000000000e+02 1.035709865391254425e-02
1.270000000000000000e+02 1.032583508640527725e-02
1.280000000000000000e+02 1.029540318995714188e-02
1.290000000000000000e+02 1.026570517569780350e-02
1.300000000000000000e+02 1.023668050765991211e-02
1.310000000000000000e+02 1.020819786936044693e-02
1.320000000000000000e+02 1.018026750534772873e-02
1.330000000000000000e+02 1.015284098684787750e-02
1.340000000000000000e+02 1.012599281966686249e-02
1.350000000000000000e+02 1.009965129196643829e-02
1.360000000000000000e+02 1.007382012903690338e-02
1.370000000000000000e+02 1.004842296242713928e-02
1.380000000000000000e+02 1.002343371510505676e-02
1.390000000000000000e+02 9.998853318393230438e-03
1.400000000000000000e+02 9.974647313356399536e-03
1.410000000000000000e+02 9.950852952897548676e-03
1.420000000000000000e+02 9.927432984113693237e-03
1.430000000000000000e+02 9.904414415359497070e-03
1.440000000000000000e+02 9.881744161248207092e-03
1.450000000000000000e+02 9.859388694167137146e-03
1.460000000000000000e+02 9.837353602051734924e-03
1.470000000000000000e+02 9.815610945224761963e-03
1.480000000000000000e+02 9.794174693524837494e-03
1.490000000000000000e+02 9.773042984306812286e-03
1.500000000000000000e+02 9.752173908054828644e-03
1.510000000000000000e+02 9.731573984026908875e-03
1.520000000000000000e+02 9.711233898997306824e-03
1.530000000000000000e+02 9.691127575933933258e-03
1.540000000000000000e+02 9.671260602772235870e-03
1.550000000000000000e+02 9.651618078351020813e-03
1.560000000000000000e+02 9.632190689444541931e-03
1.570000000000000000e+02 9.612981230020523071e-03
1.580000000000000000e+02 9.594014845788478851e-03
1.590000000000000000e+02 9.575775824487209320e-03
1.600000000000000000e+02 9.559866040945053101e-03
1.610000000000000000e+02 9.551517665386199951e-03
1.620000000000000000e+02 9.536801837384700775e-03
1.630000000000000000e+02 9.515303187072277069e-03
1.640000000000000000e+02 9.492137469351291656e-03
1.650000000000000000e+02 9.479553438723087311e-03
1.660000000000000000e+02 9.453035891056060791e-03
1.670000000000000000e+02 9.437063708901405334e-03
1.680000000000000000e+02 9.417554363608360291e-03
1.690000000000000000e+02 9.409882128238677979e-03
1.700000000000000000e+02 9.402841329574584961e-03
1.710000000000000000e+02 9.395532310009002686e-03
1.720000000000000000e+02 9.380880743265151978e-03
1.730000000000000000e+02 9.363595396280288696e-03
1.740000000000000000e+02 9.344728663563728333e-03
1.750000000000000000e+02 9.324617683887481689e-03
1.760000000000000000e+02 9.304249659180641174e-03
1.770000000000000000e+02 9.284839034080505371e-03
1.780000000000000000e+02 9.266871958971023560e-03
1.790000000000000000e+02 9.248068556189537048e-03
1.800000000000000000e+02 9.234184399247169495e-03
1.810000000000000000e+02 9.204220026731491089e-03
1.820000000000000000e+02 9.185707196593284607e-03
1.830000000000000000e+02 9.168365970253944397e-03
1.840000000000000000e+02 9.149131365120410919e-03
1.850000000000000000e+02 9.130917489528656006e-03
1.860000000000000000e+02 9.119668975472450256e-03
1.870000000000000000e+02 9.103758260607719421e-03
1.880000000000000000e+02 9.091569110751152039e-03
1.890000000000000000e+02 9.066416881978511810e-03
1.900000000000000000e+02 9.039508178830146790e-03
1.910000000000000000e+02 9.028847329318523407e-03
1.920000000000000000e+02 9.006883017718791962e-03
1.930000000000000000e+02 8.986469358205795288e-03
1.940000000000000000e+02 8.970679715275764465e-03
1.950000000000000000e+02 8.954876102507114410e-03
1.960000000000000000e+02 8.937429636716842651e-03
1.970000000000000000e+02 8.916973136365413666e-03
1.980000000000000000e+02 8.895240724086761475e-03
1.990000000000000000e+02 8.876951411366462708e-03
2.000000000000000000e+02 8.859787136316299438e-03
2.010000000000000000e+02 8.841263130307197571e-03
2.020000000000000000e+02 8.825117722153663635e-03
2.030000000000000000e+02 8.806655183434486389e-03
2.040000000000000000e+02 8.787662722170352936e-03
2.050000000000000000e+02 8.769304491579532623e-03
2.060000000000000000e+02 8.749336935579776764e-03
2.070000000000000000e+02 8.730880916118621826e-03
2.080000000000000000e+02 8.711732923984527588e-03
2.090000000000000000e+02 8.693371899425983429e-03
2.100000000000000000e+02 8.675761520862579346e-03
2.110000000000000000e+02 8.656279183924198151e-03
2.120000000000000000e+02 8.637546561658382416e-03
2.130000000000000000e+02 8.618466556072235107e-03
2.140000000000000000e+02 8.599221706390380859e-03
2.150000000000000000e+02 8.580530062317848206e-03
2.160000000000000000e+02 8.561056107282638550e-03
2.170000000000000000e+02 8.541917428374290466e-03
2.180000000000000000e+02 8.522673510015010834e-03
2.190000000000000000e+02 8.503065444529056549e-03
2.200000000000000000e+02 8.483650162816047668e-03
2.210000000000000000e+02 8.463544771075248718e-03
2.220000000000000000e+02 8.443791419267654419e-03
2.230000000000000000e+02 8.423917926847934723e-03
2.240000000000000000e+02 8.403925225138664246e-03
2.250000000000000000e+02 8.383784443140029907e-03
2.260000000000000000e+02 8.363254368305206299e-03
2.270000000000000000e+02 8.342781104147434235e-03
2.280000000000000000e+02 8.322264999151229858e-03
2.290000000000000000e+02 8.301644586026668549e-03
2.300000000000000000e+02 8.281060494482517242e-03
2.310000000000000000e+02 8.260324597358703613e-03
2.320000000000000000e+02 8.239681832492351532e-03
2.330000000000000000e+02 8.219019509851932526e-03
2.340000000000000000e+02 8.198485709726810455e-03
2.350000000000000000e+02 8.177992887794971466e-03
2.360000000000000000e+02 8.157490752637386322e-03
2.370000000000000000e+02 8.137006312608718872e-03
2.380000000000000000e+02 8.116435259580612183e-03
2.390000000000000000e+02 8.095834404230117798e-03
2.400000000000000000e+02 8.075097575783729553e-03
2.410000000000000000e+02 8.054375648498535156e-03
2.420000000000000000e+02 8.033616468310356140e-03
2.430000000000000000e+02 8.012848906219005585e-03
2.440000000000000000e+02 7.992010563611984253e-03
2.450000000000000000e+02 7.971106097102165222e-03
2.460000000000000000e+02 7.950154133141040802e-03
2.470000000000000000e+02 7.929129526019096375e-03
2.480000000000000000e+02 7.908030413091182709e-03
2.490000000000000000e+02 7.886820472776889801e-03
2.500000000000000000e+02 7.865518331527709961e-03
2.510000000000000000e+02 7.844098843634128571e-03
2.520000000000000000e+02 7.822548039257526398e-03
2.530000000000000000e+02 7.800868712365627289e-03
2.540000000000000000e+02 7.779056206345558167e-03
2.550000000000000000e+02 7.757117506116628647e-03
2.560000000000000000e+02 7.735069841146469116e-03
2.570000000000000000e+02 7.712918799370527267e-03
2.580000000000000000e+02 7.690658792853355408e-03
2.590000000000000000e+02 7.668301928788423538e-03
2.600000000000000000e+02 7.645866367965936661e-03
2.610000000000000000e+02 7.623482961207628250e-03
2.620000000000000000e+02 7.601513527333736420e-03
2.630000000000000000e+02 7.582778576761484146e-03
2.640000000000000000e+02 7.559422869235277176e-03
2.650000000000000000e+02 7.534150034189224243e-03
2.660000000000000000e+02 7.520021405071020126e-03
2.670000000000000000e+02 7.498826365917921066e-03
2.680000000000000000e+02 7.483841851353645325e-03
2.690000000000000000e+02 7.466943003237247467e-03
2.700000000000000000e+02 7.448062766343355179e-03
2.710000000000000000e+02 7.426111027598381042e-03
2.720000000000000000e+02 7.402913644909858704e-03
2.730000000000000000e+02 7.379282265901565552e-03
2.740000000000000000e+02 7.354133296757936478e-03
2.750000000000000000e+02 7.328878156840801239e-03
2.760000000000000000e+02 7.303796708583831787e-03
2.770000000000000000e+02 7.278622593730688095e-03
2.780000000000000000e+02 7.254189345985651016e-03
2.790000000000000000e+02 7.229846436530351639e-03
2.800000000000000000e+02 7.204012945294380188e-03
2.810000000000000000e+02 7.178195286542177200e-03
2.820000000000000000e+02 7.153485901653766632e-03
2.830000000000000000e+02 7.129212841391563416e-03
2.840000000000000000e+02 7.104117423295974731e-03
2.850000000000000000e+02 7.077618502080440521e-03
2.860000000000000000e+02 7.050930522382259369e-03
2.870000000000000000e+02 7.030285894870758057e-03
2.880000000000000000e+02 7.000914774835109711e-03
2.890000000000000000e+02 6.978125777095556259e-03
2.900000000000000000e+02 6.952633615583181381e-03
2.910000000000000000e+02 6.926927249878644943e-03
2.920000000000000000e+02 6.904118694365024567e-03
2.930000000000000000e+02 6.879171822220087051e-03
2.940000000000000000e+02 6.855475716292858124e-03
2.950000000000000000e+02 6.828064564615488052e-03
2.960000000000000000e+02 6.807223893702030182e-03
2.970000000000000000e+02 6.781486328691244125e-03
2.980000000000000000e+02 6.761674769222736359e-03
2.990000000000000000e+02 6.740599405020475388e-03
3.000000000000000000e+02 6.709792651236057281e-03
3.010000000000000000e+02 6.684739608317613602e-03
3.020000000000000000e+02 6.665528286248445511e-03
3.030000000000000000e+02 6.641779094934463501e-03
3.040000000000000000e+02 6.606825161725282669e-03
3.050000000000000000e+02 6.589710712432861328e-03
3.060000000000000000e+02 6.564470473676919937e-03
3.070000000000000000e+02 6.536387838423252106e-03
3.080000000000000000e+02 6.509488448500633240e-03
3.090000000000000000e+02 6.487148348242044449e-03
3.100000000000000000e+02 6.470151245594024658e-03
3.110000000000000000e+02 6.434124894440174103e-03
3.120000000000000000e+02 6.422238424420356750e-03
3.130000000000000000e+02 6.399628706276416779e-03
3.140000000000000000e+02 6.374241318553686142e-03
3.150000000000000000e+02 6.337417755275964737e-03
3.160000000000000000e+02 6.325623020529747009e-03
3.170000000000000000e+02 6.281938403844833374e-03
3.180000000000000000e+02 6.268981844186782837e-03
3.190000000000000000e+02 6.231950595974922180e-03
3.200000000000000000e+02 6.220079027116298676e-03
3.210000000000000000e+02 6.192881613969802856e-03
3.220000000000000000e+02 6.172033958137035370e-03
3.230000000000000000e+02 6.133497692644596100e-03
3.240000000000000000e+02 6.121858023107051849e-03
3.250000000000000000e+02 6.080151535570621490e-03
3.260000000000000000e+02 6.060642190277576447e-03
3.270000000000000000e+02 6.027727387845516205e-03
3.280000000000000000e+02 6.015819497406482697e-03
3.290000000000000000e+02 5.991123616695404053e-03
3.300000000000000000e+02 5.962745286524295807e-03
3.310000000000000000e+02 5.931043531745672226e-03
3.320000000000000000e+02 5.910693202167749405e-03
3.330000000000000000e+02 5.876485258340835571e-03
3.340000000000000000e+02 5.850862246006727219e-03
3.350000000000000000e+02 5.823140498250722885e-03
3.360000000000000000e+02 5.798571743071079254e-03
3.370000000000000000e+02 5.766826681792736053e-03
3.380000000000000000e+02 5.743934772908687592e-03
3.390000000000000000e+02 5.713903810828924179e-03
3.400000000000000000e+02 5.690560676157474518e-03
3.410000000000000000e+02 5.661212839186191559e-03
3.420000000000000000e+02 5.637221969664096832e-03
3.430000000000000000e+02 5.609401501715183258e-03
3.440000000000000000e+02 5.584135185927152634e-03
3.450000000000000000e+02 5.556955933570861816e-03
3.460000000000000000e+02 5.531981587409973145e-03
3.470000000000000000e+02 5.506392568349838257e-03
3.480000000000000000e+02 5.479803308844566345e-03
3.490000000000000000e+02 5.454297177493572235e-03
3.500000000000000000e+02 5.428133066743612289e-03
3.510000000000000000e+02 5.403124727308750153e-03
3.520000000000000000e+02 5.377048626542091370e-03
3.530000000000000000e+02 5.351996049284934998e-03
3.540000000000000000e+02 5.326202139258384705e-03
3.550000000000000000e+02 5.301166325807571411e-03
3.560000000000000000e+02 5.275798030197620392e-03
3.570000000000000000e+02 5.250848364084959030e-03
3.580000000000000000e+02 5.225552245974540710e-03
3.590000000000000000e+02 5.200744140893220901e-03
3.600000000000000000e+02 5.175815895199775696e-03
3.610000000000000000e+02 5.150945857167243958e-03
3.620000000000000000e+02 5.125989671796560287e-03
3.630000000000000000e+02 5.101384129375219345e-03
3.640000000000000000e+02 5.076752044260501862e-03
3.650000000000000000e+02 5.052173044532537460e-03
3.660000000000000000e+02 5.027774721384048462e-03
3.670000000000000000e+02 5.003403872251510620e-03
3.680000000000000000e+02 4.979228600859642029e-03
3.690000000000000000e+02 4.954891279339790344e-03
3.700000000000000000e+02 4.930986091494560242e-03
3.710000000000000000e+02 4.906999878585338593e-03
3.720000000000000000e+02 4.883137531578540802e-03
3.730000000000000000e+02 4.859268665313720703e-03
3.740000000000000000e+02 4.835257306694984436e-03
3.750000000000000000e+02 4.811435006558895111e-03
3.760000000000000000e+02 4.787623882293701172e-03
3.770000000000000000e+02 4.764104261994361877e-03
3.780000000000000000e+02 4.740636795759201050e-03
3.790000000000000000e+02 4.717343952506780624e-03
3.800000000000000000e+02 4.694206640124320984e-03
3.810000000000000000e+02 4.670940339565277100e-03
3.820000000000000000e+02 4.647808149456977844e-03
3.830000000000000000e+02 4.624648950994014740e-03
3.840000000000000000e+02 4.601604305207729340e-03
3.850000000000000000e+02 4.578721709549427032e-03
3.860000000000000000e+02 4.555922001600265503e-03
3.870000000000000000e+02 4.533285740762948990e-03
3.880000000000000000e+02 4.510749597102403641e-03
3.890000000000000000e+02 4.488312639296054840e-03
3.900000000000000000e+02 4.465931560844182968e-03
3.910000000000000000e+02 4.443662241101264954e-03
3.920000000000000000e+02 4.421436693519353867e-03
3.930000000000000000e+02 4.399288445711135864e-03
3.940000000000000000e+02 4.377257544547319412e-03
3.950000000000000000e+02 4.355326294898986816e-03
3.960000000000000000e+02 4.333490505814552307e-03
3.970000000000000000e+02 4.311790689826011658e-03
3.980000000000000000e+02 4.290179349482059479e-03
3.990000000000000000e+02 4.268683958798646927e-03
4.000000000000000000e+02 4.247292876243591309e-03
4.010000000000000000e+02 4.226014949381351471e-03
4.020000000000000000e+02 4.204855766147375107e-03
4.030000000000000000e+02 4.183787386864423752e-03
4.040000000000000000e+02 4.162851721048355103e-03
4.050000000000000000e+02 4.142020829021930695e-03
4.060000000000000000e+02 4.121338948607444763e-03
4.070000000000000000e+02 4.100767429918050766e-03
4.080000000000000000e+02 4.080428276211023331e-03
4.090000000000000000e+02 4.060148727148771286e-03
4.100000000000000000e+02 4.040256142616271973e-03
4.110000000000000000e+02 4.020228516310453415e-03
4.120000000000000000e+02 4.000852815806865692e-03
4.130000000000000000e+02 3.980915527790784836e-03
4.140000000000000000e+02 3.961876966059207916e-03
4.150000000000000000e+02 3.941683098673820496e-03
4.160000000000000000e+02 3.922203555703163147e-03
4.170000000000000000e+02 3.901443677023053169e-03
4.180000000000000000e+02 3.881332231685519218e-03
4.190000000000000000e+02 3.861093893647193909e-03
4.200000000000000000e+02 3.841395489871501923e-03
4.210000000000000000e+02 3.822019323706626892e-03
4.220000000000000000e+02 3.802962368354201317e-03
4.230000000000000000e+02 3.784143365919589996e-03
4.240000000000000000e+02 3.765532048419117928e-03
4.250000000000000000e+02 3.747145645320415497e-03
4.260000000000000000e+02 3.728748299181461334e-03
4.270000000000000000e+02 3.710746299475431442e-03
4.280000000000000000e+02 3.692412283271551132e-03
4.290000000000000000e+02 3.674822859466075897e-03
4.300000000000000000e+02 3.656445536762475967e-03
4.310000000000000000e+02 3.639037953689694405e-03
4.320000000000000000e+02 3.620225237682461739e-03
4.330000000000000000e+02 3.602240001782774925e-03
4.340000000000000000e+02 3.583441488444805145e-03
4.350000000000000000e+02 3.565210383385419846e-03
4.360000000000000000e+02 3.546983003616333008e-03
4.370000000000000000e+02 3.529089037328958511e-03
4.380000000000000000e+02 3.511407645419239998e-03
4.390000000000000000e+02 3.493978641927242279e-03
4.400000000000000000e+02 3.476795740425586700e-03
4.410000000000000000e+02 3.459807485342025757e-03
4.420000000000000000e+02 3.443106077611446381e-03
4.430000000000000000e+02 3.426447045058012009e-03
4.440000000000000000e+02 3.410378703847527504e-03
4.450000000000000000e+02 3.393908031284809113e-03
4.460000000000000000e+02 3.378624096512794495e-03
4.470000000000000000e+02 3.362019080668687820e-03
4.480000000000000000e+02 3.347105812281370163e-03
4.490000000000000000e+02 3.329989500343799591e-03
4.500000000000000000e+02 3.314380999654531479e-03
4.510000000000000000e+02 3.296896349638700485e-03
4.520000000000000000e+02 3.280249657109379768e-03
4.530000000000000000e+02 3.262963145971298218e-03
4.540000000000000000e+02 3.246370702981948853e-03
4.550000000000000000e+02 3.230404341593384743e-03
4.560000000000000000e+02 3.214844502508640289e-03
4.570000000000000000e+02 3.199943574145436287e-03
4.580000000000000000e+02 3.184749977663159370e-03
4.590000000000000000e+02 3.169887000694870949e-03
4.600000000000000000e+02 3.154329489916563034e-03
4.610000000000000000e+02 3.139401553198695183e-03
4.620000000000000000e+02 3.123804694041609764e-03
4.630000000000000000e+02 3.109168261289596558e-03
4.640000000000000000e+02 3.093893639743328094e-03
4.650000000000000000e+02 3.079194575548171997e-03
4.660000000000000000e+02 3.063913900405168533e-03
4.670000000000000000e+02 3.048833925276994705e-03
4.680000000000000000e+02 3.033550921827554703e-03
4.690000000000000000e+02 3.018628805875778198e-03
4.700000000000000000e+02 3.003942780196666718e-03
4.710000000000000000e+02 2.989552449434995651e-03
4.720000000000000000e+02 2.975259441882371902e-03
4.730000000000000000e+02 2.960994839668273926e-03
4.740000000000000000e+02 2.946852240711450577e-03
4.750000000000000000e+02 2.932813018560409546e-03
4.760000000000000000e+02 2.919186139479279518e-03
4.770000000000000000e+02 2.905595116317272186e-03
4.780000000000000000e+02 2.892899792641401291e-03
4.790000000000000000e+02 2.879113191738724709e-03
4.800000000000000000e+02 2.866500755771994591e-03
4.810000000000000000e+02 2.852379344403743744e-03
4.820000000000000000e+02 2.839674474671483040e-03
4.830000000000000000e+02 2.826049923896789551e-03
4.840000000000000000e+02 2.814259380102157593e-03
4.850000000000000000e+02 2.802027389407157898e-03
4.860000000000000000e+02 2.792272251099348068e-03
4.870000000000000000e+02 2.779643982648849487e-03
4.880000000000000000e+02 2.768801990896463394e-03
4.890000000000000000e+02 2.754468005150556564e-03
4.900000000000000000e+02 2.740355441346764565e-03
4.910000000000000000e+02 2.724685706198215485e-03
4.920000000000000000e+02 2.709087450057268143e-03
4.930000000000000000e+02 2.694475231692194939e-03
4.940000000000000000e+02 2.681470708921551704e-03
4.950000000000000000e+02 2.669757697731256485e-03
4.960000000000000000e+02 2.658869372680783272e-03
4.970000000000000000e+02 2.647756133228540421e-03
4.980000000000000000e+02 2.636685501784086227e-03
4.990000000000000000e+02 2.625254215672612190e-03
5.000000000000000000e+02 2.613141667097806931e-03
5.010000000000000000e+02 2.601771615445613861e-03
5.020000000000000000e+02 2.590203192085027695e-03
5.030000000000000000e+02 2.589073497802019119e-03
5.040000000000000000e+02 2.578331623226404190e-03
5.050000000000000000e+02 2.576112281531095505e-03
5.060000000000000000e+02 2.566637471318244934e-03
5.070000000000000000e+02 2.563787624239921570e-03
5.080000000000000000e+02 2.554918173700571060e-03
5.090000000000000000e+02 2.551415935158729553e-03
5.100000000000000000e+02 2.543344628065824509e-03
5.110000000000000000e+02 2.539407461881637573e-03
5.120000000000000000e+02 2.531761536374688148e-03
5.130000000000000000e+02 2.527439966797828674e-03
5.140000000000000000e+02 2.520281355828046799e-03
5.150000000000000000e+02 2.515692263841629028e-03
5.160000000000000000e+02 2.508819568902254105e-03
5.170000000000000000e+02 2.504008589312434196e-03
5.180000000000000000e+02 2.497433219105005264e-03
5.190000000000000000e+02 2.492466475814580917e-03
5.200000000000000000e+02 2.486086450517177582e-03
5.210000000000000000e+02 2.480990951880812645e-03
5.220000000000000000e+02 2.474799985066056252e-03
5.230000000000000000e+02 2.469613682478666306e-03
5.240000000000000000e+02 2.463562879711389542e-03
5.250000000000000000e+02 2.458299743011593819e-03
5.260000000000000000e+02 2.452377462759613991e-03
5.270000000000000000e+02 2.447061240673065186e-03
5.280000000000000000e+02 2.441244199872016907e-03
5.290000000000000000e+02 2.435883507132530212e-03
5.300000000000000000e+02 2.430157735943794250e-03
5.310000000000000000e+02 2.424767706543207169e-03
5.320000000000000000e+02 2.419122960418462753e-03
5.330000000000000000e+02 2.413710346445441246e-03
5.340000000000000000e+02 2.408133121207356453e-03
5.350000000000000000e+02 2.402707934379577637e-03
5.360000000000000000e+02 2.397192176431417465e-03
5.370000000000000000e+02 2.391760470345616341e-03
5.380000000000000000e+02 2.386296633630990982e-03
5.390000000000000000e+02 2.380865160375833511e-03
5.400000000000000000e+02 2.375446725636720657e-03
5.410000000000000000e+02 2.370022237300872803e-03
5.420000000000000000e+02 2.364642918109893799e-03
5.430000000000000000e+02 2.359229139983654022e-03
5.440000000000000000e+02 2.353882882744073868e-03
5.450000000000000000e+02 2.348486334085464478e-03
5.460000000000000000e+02 2.343168249353766441e-03
5.470000000000000000e+02 2.337792422622442245e-03
5.480000000000000000e+02 2.332497388124465942e-03
5.490000000000000000e+02 2.327146241441369057e-03
5.500000000000000000e+02 2.321871463209390640e-03
5.510000000000000000e+02 2.316547324880957603e-03
5.520000000000000000e+02 2.311290241777896881e-03
5.530000000000000000e+02 2.305994974449276924e-03
5.540000000000000000e+02 2.300753723829984665e-03
5.550000000000000000e+02 2.295488025993108749e-03
5.560000000000000000e+02 2.290261909365653992e-03
5.570000000000000000e+02 2.285026013851165771e-03
5.580000000000000000e+02 2.279815264046192169e-03
5.590000000000000000e+02 2.274607773870229721e-03
5.600000000000000000e+02 2.269414020702242851e-03
5.610000000000000000e+02 2.264233306050300598e-03
5.620000000000000000e+02 2.259057480841875076e-03
5.630000000000000000e+02 2.253901911899447441e-03
5.640000000000000000e+02 2.248745877295732498e-03
5.650000000000000000e+02 2.243613358587026596e-03
5.660000000000000000e+02 2.238479210063815117e-03
5.670000000000000000e+02 2.233367878943681717e-03
5.680000000000000000e+02 2.228256780654191971e-03
5.690000000000000000e+02 2.223165240138769150e-03
5.700000000000000000e+02 2.218077890574932098e-03
5.710000000000000000e+02 2.213005907833576202e-03
5.720000000000000000e+02 2.207941841334104538e-03
5.730000000000000000e+02 2.202889882028102875e-03
5.740000000000000000e+02 2.197848632931709290e-03
5.750000000000000000e+02 2.192816697061061859e-03
5.760000000000000000e+02 2.187798032537102699e-03
5.770000000000000000e+02 2.182786585763096809e-03
5.780000000000000000e+02 2.177789341658353806e-03
5.790000000000000000e+02 2.172799315303564072e-03
5.800000000000000000e+02 2.167822793126106262e-03
5.810000000000000000e+02 2.162854187190532684e-03
5.820000000000000000e+02 2.157897688448429108e-03
5.830000000000000000e+02 2.152951434254646301e-03
5.840000000000000000e+02 2.148015424609184265e-03
5.850000000000000000e+02 2.143090125173330307e-03
5.860000000000000000e+02 2.138174604624509811e-03
5.870000000000000000e+02 2.133270492777228355e-03
5.880000000000000000e+02 2.128375694155693054e-03
5.890000000000000000e+02 2.123491838574409485e-03
5.900000000000000000e+02 2.118617761880159378e-03
5.910000000000000000e+02 2.113754395395517349e-03
5.920000000000000000e+02 2.108901506289839745e-03
5.930000000000000000e+02 2.104058396071195602e-03
5.940000000000000000e+02 2.099225996062159538e-03
5.950000000000000000e+02 2.094403374940156937e-03
5.960000000000000000e+02 2.089591231197118759e-03
5.970000000000000000e+02 2.084789099171757698e-03
5.980000000000000000e+02 2.079997211694717407e-03
5.990000000000000000e+02 2.075215103104710579e-03
6.000000000000000000e+02 2.070443239063024521e-03
6.010000000000000000e+02 2.065681619569659233e-03
6.020000000000000000e+02 2.060930244624614716e-03
6.030000000000000000e+02 2.056188648566603661e-03
6.040000000000000000e+02 2.051456831395626068e-03
6.050000000000000000e+02 2.046735491603612900e-03
6.060000000000000000e+02 2.042023697867989540e-03
6.070000000000000000e+02 2.037322148680686951e-03
6.080000000000000000e+02 2.032630611211061478e-03
6.090000000000000000e+02 2.027948852628469467e-03
6.100000000000000000e+02 2.023277105763554573e-03
6.110000000000000000e+02 2.018615370616316795e-03
6.120000000000000000e+02 2.013963414356112480e-03
6.130000000000000000e+02 2.009321236982941628e-03
6.140000000000000000e+02 2.004689071327447891e-03
6.150000000000000000e+02 2.000066917389631271e-03
6.160000000000000000e+02 1.995454076677560806e-03
6.170000000000000000e+02 1.990851247683167458e-03
6.180000000000000000e+02 1.986258430406451225e-03
6.190000000000000000e+02 1.981675159186124802e-03
6.200000000000000000e+02 1.977101666852831841e-03
6.210000000000000000e+02 1.972538186237215996e-03
6.220000000000000000e+02 1.967984251677989960e-03
6.230000000000000000e+02 1.963440328836441040e-03
6.240000000000000000e+02 1.958905719220638275e-03
6.250000000000000000e+02 1.954381121322512627e-03
6.260000000000000000e+02 1.949866069480776787e-03
6.270000000000000000e+02 1.945361029356718063e-03
6.280000000000000000e+02 1.940865302458405495e-03
6.290000000000000000e+02 1.936379470862448215e-03
6.300000000000000000e+02 1.931903418153524399e-03
6.310000000000000000e+02 1.927436562255024910e-03
6.320000000000000000e+02 1.922979950904846191e-03
6.330000000000000000e+02 1.918532419949769974e-03
6.340000000000000000e+02 1.914094900712370872e-03
6.350000000000000000e+02 1.909666927531361580e-03
6.360000000000000000e+02 1.905248500406742096e-03
6.370000000000000000e+02 1.900839852169156075e-03
6.380000000000000000e+02 1.896440982818603516e-03
6.390000000000000000e+02 1.892051193863153458e-03
6.400000000000000000e+02 1.887671416625380516e-03
6.410000000000000000e+02 1.883301185443997383e-03
6.420000000000000000e+02 1.878940500319004059e-03
6.430000000000000000e+02 1.874589361250400543e-03
6.440000000000000000e+02 1.870247768238186836e-03
6.450000000000000000e+02 1.865915721282362938e-03
6.460000000000000000e+02 1.861593453213572502e-03
6.470000000000000000e+02 1.857280381955206394e-03
6.480000000000000000e+02 1.852977205999195576e-03
6.490000000000000000e+02 1.848683459684252739e-03
6.500000000000000000e+02 1.844399143010377884e-03
6.510000000000000000e+02 1.840124488808214664e-03
6.520000000000000000e+02 1.835859613493084908e-03
6.530000000000000000e+02 1.831603934988379478e-03
6.540000000000000000e+02 1.827357918955385685e-03
6.550000000000000000e+02 1.823121448978781700e-03
6.560000000000000000e+02 1.818894408643245697e-03
6.570000000000000000e+02 1.814676914364099503e-03
6.580000000000000000e+02 1.810469198971986771e-03
6.590000000000000000e+02 1.806270331144332886e-03
6.600000000000000000e+02 1.802081358619034290e-03
6.610000000000000000e+02 1.797902164980769157e-03
6.620000000000000000e+02 1.793732051737606525e-03
6.630000000000000000e+02 1.789571717381477356e-03
6.640000000000000000e+02 1.785420579835772514e-03
6.650000000000000000e+02 1.781279221177101135e-03
6.660000000000000000e+02 1.777147175744175911e-03
6.670000000000000000e+02 1.773024443536996841e-03
6.680000000000000000e+02 1.768911490216851234e-03
6.690000000000000000e+02 1.764807966537773609e-03
6.700000000000000000e+02 1.760713756084442139e-03
6.710000000000000000e+02 1.756628975272178650e-03
6.720000000000000000e+02 1.752553507685661316e-03
6.730000000000000000e+02 1.748487702570855618e-03
6.740000000000000000e+02 1.744431210681796074e-03
6.750000000000000000e+02 1.740384381264448166e-03
6.760000000000000000e+02 1.736346632242202759e-03
6.770000000000000000e+02 1.732318429276347160e-03
6.780000000000000000e+02 1.728299655951559544e-03
6.790000000000000000e+02 1.724290195852518082e-03
6.800000000000000000e+02 1.720290398225188255e-03
6.810000000000000000e+02 1.716299564577639103e-03
6.820000000000000000e+02 1.712318509817123413e-03
6.830000000000000000e+02 1.708346535451710224e-03
6.840000000000000000e+02 1.704384339973330498e-03
6.850000000000000000e+02 1.700430992059409618e-03
6.860000000000000000e+02 1.696487190201878548e-03
6.870000000000000000e+02 1.692552817985415459e-03
6.880000000000000000e+02 1.688627526164054871e-03
6.890000000000000000e+02 1.684711780399084091e-03
6.900000000000000000e+02 1.680805464275181293e-03
6.910000000000000000e+02 1.676908228546380997e-03
6.920000000000000000e+02 1.673020189628005028e-03
6.930000000000000000e+02 1.669141580350697041e-03
6.940000000000000000e+02 1.665272284299135208e-03
6.950000000000000000e+02 1.661412185057997704e-03
6.960000000000000000e+02 1.657561399042606354e-03
6.970000000000000000e+02 1.653719809837639332e-03
6.980000000000000000e+02 1.649887533858418465e-03
6.990000000000000000e+02 1.646064221858978271e-03
7.000000000000000000e+02 1.642250455915927887e-03
7.010000000000000000e+02 1.638445770367980003e-03
7.020000000000000000e+02 1.634650165215134621e-03
7.030000000000000000e+02 1.630863640457391739e-03
7.040000000000000000e+02 1.627086661756038666e-03
7.050000000000000000e+02 1.623318530619144440e-03
7.060000000000000000e+02 1.619559829123318195e-03
7.070000000000000000e+02 1.615809742361307144e-03
7.080000000000000000e+02 1.612069318071007729e-03
7.090000000000000000e+02 1.608337624929845333e-03
7.100000000000000000e+02 1.604615245014429092e-03
7.110000000000000000e+02 1.600901829078793526e-03
7.120000000000000000e+02 1.597197493538260460e-03
7.130000000000000000e+02 1.593502121977508068e-03
7.140000000000000000e+02 1.589816063642501831e-03
7.150000000000000000e+02 1.586138503625988960e-03
7.160000000000000000e+02 1.582470256835222244e-03
7.170000000000000000e+02 1.578811090439558029e-03
7.180000000000000000e+02 1.575160771608352661e-03
7.190000000000000000e+02 1.571519533172249794e-03
7.200000000000000000e+02 1.567886909469962120e-03
7.210000000000000000e+02 1.564263598993420601e-03
7.220000000000000000e+02 1.560648903250694275e-03
7.230000000000000000e+02 1.557043171487748623e-03
7.240000000000000000e+02 1.553446520119905472e-03
7.250000000000000000e+02 1.549858367070555687e-03
7.260000000000000000e+02 1.546279410831630230e-03
7.270000000000000000e+02 1.542709069326519966e-03
7.280000000000000000e+02 1.539147575385868549e-03
7.290000000000000000e+02 1.535594929009675980e-03
7.300000000000000000e+02 1.532051013782620430e-03
7.310000000000000000e+02 1.528515946120023727e-03
7.320000000000000000e+02 1.524989376775920391e-03
7.330000000000000000e+02 1.521471771411597729e-03
7.340000000000000000e+02 1.517962897196412086e-03
7.350000000000000000e+02 1.514462404884397984e-03
7.360000000000000000e+02 1.510970760136842728e-03
7.370000000000000000e+02 1.507487730123102665e-03
7.380000000000000000e+02 1.504013082012534142e-03
7.390000000000000000e+02 1.500547630712389946e-03
7.400000000000000000e+02 1.497090561315417290e-03
7.410000000000000000e+02 1.493641873821616173e-03
7.420000000000000000e+02 1.490201801061630249e-03
7.430000000000000000e+02 1.486770226620137691e-03
7.440000000000000000e+02 1.483347266912460327e-03
7.450000000000000000e+02 1.479932689107954502e-03
7.460000000000000000e+02 1.476526842452585697e-03
7.470000000000000000e+02 1.473129261285066605e-03
7.480000000000000000e+02 1.469740062020719051e-03
7.490000000000000000e+02 1.466359477490186691e-03
7.500000000000000000e+02 1.462987158447504044e-03
7.510000000000000000e+02 1.459623337723314762e-03
7.520000000000000000e+02 1.456267666071653366e-03
7.530000000000000000e+02 1.452920492738485336e-03
7.540000000000000000e+02 1.449581817723810673e-03
7.550000000000000000e+02 1.446251291781663895e-03
7.560000000000000000e+02 1.442929031327366829e-03
7.570000000000000000e+02 1.439614919945597649e-03
7.580000000000000000e+02 1.436309306882321835e-03
7.590000000000000000e+02 1.433011842891573906e-03
7.600000000000000000e+02 1.429722411558032036e-03
7.610000000000000000e+02 1.426441362127661705e-03
7.620000000000000000e+02 1.423168461769819260e-03
7.630000000000000000e+02 1.419903594069182873e-03
7.640000000000000000e+02 1.416646875441074371e-03
7.650000000000000000e+02 1.413398422300815582e-03
7.660000000000000000e+02 1.410158001817762852e-03
7.670000000000000000e+02 1.406925497576594353e-03
7.680000000000000000e+02 1.403701258823275566e-03
7.690000000000000000e+02 1.400484936311841011e-03
7.700000000000000000e+02 1.397276762872934341e-03
7.710000000000000000e+02 1.394076389260590076e-03
7.720000000000000000e+02 1.390883815474808216e-03
7.730000000000000000e+02 1.387699507176876068e-03
7.740000000000000000e+02 1.384522998705506325e-03
7.750000000000000000e+02 1.381354406476020813e-03
7.760000000000000000e+02 1.378193730488419533e-03
7.770000000000000000e+02 1.375040970742702484e-03
7.780000000000000000e+02 1.371896010823547840e-03
7.790000000000000000e+02 1.368758734315633774e-03
7.800000000000000000e+02 1.365629257634282112e-03
7.810000000000000000e+02 1.362507930025458336e-03
7.820000000000000000e+02 1.359393820166587830e-03
7.830000000000000000e+02 1.356287626549601555e-03
7.840000000000000000e+02 1.353189349174499512e-03
7.850000000000000000e+02 1.350098638795316219e-03
7.860000000000000000e+02 1.347015611827373505e-03
7.870000000000000000e+02 1.343940151855349541e-03
7.880000000000000000e+02 1.340872375294566154e-03
7.890000000000000000e+02 1.337812282145023346e-03
7.900000000000000000e+02 1.334759639576077461e-03
7.910000000000000000e+02 1.331714680418372154e-03
7.920000000000000000e+02 1.328677171841263771e-03
7.930000000000000000e+02 1.325647113844752312e-03
7.940000000000000000e+02 1.322624622844159603e-03
7.950000000000000000e+02 1.319609582424163818e-03
7.960000000000000000e+02 1.316601876169443130e-03
7.970000000000000000e+02 1.313601969741284847e-03
7.980000000000000000e+02 1.310609397478401661e-03
7.990000000000000000e+02 1.307623810134828091e-03
8.000000000000000000e+02 1.304645789787173271e-03
8.010000000000000000e+02 1.301675336435437202e-03
8.020000000000000000e+02 1.298712100833654404e-03
8.030000000000000000e+02 1.295755966566503048e-03
8.040000000000000000e+02 1.292807282879948616e-03
8.050000000000000000e+02 1.289865700528025627e-03
8.060000000000000000e+02 1.286931568756699562e-03
8.070000000000000000e+02 1.284004654735326767e-03
8.080000000000000000e+02 1.281084725633263588e-03
8.090000000000000000e+02 1.278172014281153679e-03
8.100000000000000000e+02 1.275266520678997040e-03
8.110000000000000000e+02 1.272368011996150017e-03
8.120000000000000000e+02 1.269476721063256264e-03
8.130000000000000000e+02 1.266592415049672127e-03
8.140000000000000000e+02 1.263715210370719433e-03
8.150000000000000000e+02 1.260845223441720009e-03
8.160000000000000000e+02 1.257982105016708374e-03
8.170000000000000000e+02 1.255125971511006355e-03
8.180000000000000000e+02 1.252276939339935780e-03
8.190000000000000000e+02 1.249434775672852993e-03
8.200000000000000000e+02 1.246599596925079823e-03
8.210000000000000000e+02 1.243771286681294441e-03
8.220000000000000000e+02 1.240949961356818676e-03
8.230000000000000000e+02 1.238135504536330700e-03
8.240000000000000000e+02 1.235327799804508686e-03
8.250000000000000000e+02 1.232527079991996288e-03
8.260000000000000000e+02 1.229732995852828026e-03
8.270000000000000000e+02 1.226945896632969379e-03
8.280000000000000000e+02 1.224165433086454868e-03
8.290000000000000000e+02 1.221391838043928146e-03
8.300000000000000000e+02 1.218625111505389214e-03
8.310000000000000000e+02 1.215865020640194416e-03
8.320000000000000000e+02 1.213111681863665581e-03
8.330000000000000000e+02 1.210365095175802708e-03
8.340000000000000000e+02 1.207625609822571278e-03
8.350000000000000000e+02 1.204893109388649464e-03
8.360000000000000000e+02 1.202168175950646400e-03
8.370000000000000000e+02 1.199452090077102184e-03
8.380000000000000000e+02 1.196746947243809700e-03
8.390000000000000000e+02 1.194057869724929333e-03
8.400000000000000000e+02 1.191396266222000122e-03
8.410000000000000000e+02 1.188779133372008801e-03
8.420000000000000000e+02 1.186250708997249603e-03
8.430000000000000000e+02 1.183823682367801666e-03
8.440000000000000000e+02 1.181549159809947014e-03
8.450000000000000000e+02 1.179157872684299946e-03
8.460000000000000000e+02 1.176589634269475937e-03
8.470000000000000000e+02 1.173543627373874187e-03
8.480000000000000000e+02 1.170410308986902237e-03
8.490000000000000000e+02 1.167458016425371170e-03
8.500000000000000000e+02 1.164827495813369751e-03
8.510000000000000000e+02 1.162404427304863930e-03
8.520000000000000000e+02 1.159986248239874840e-03
8.530000000000000000e+02 1.157437916845083237e-03
8.540000000000000000e+02 1.154664438217878342e-03
8.550000000000000000e+02 1.151824137195944786e-03
8.560000000000000000e+02 1.149089657701551914e-03
8.570000000000000000e+02 1.146559836342930794e-03
8.580000000000000000e+02 1.144122448749840260e-03
8.590000000000000000e+02 1.141614979133009911e-03
8.600000000000000000e+02 1.139004714787006378e-03
8.610000000000000000e+02 1.136344741098582745e-03
8.620000000000000000e+02 1.133718760684132576e-03
8.630000000000000000e+02 1.131143653765320778e-03
8.640000000000000000e+02 1.128615811467170715e-03
8.650000000000000000e+02 1.126113580539822578e-03
8.660000000000000000e+02 1.123613677918910980e-03
8.670000000000000000e+02 1.121086301282048225e-03
8.680000000000000000e+02 1.118526444770395756e-03
8.690000000000000000e+02 1.115974388085305691e-03
8.700000000000000000e+02 1.113455742597579956e-03
8.710000000000000000e+02 1.110969111323356628e-03
8.720000000000000000e+02 1.108488067984580994e-03
8.730000000000000000e+02 1.106003182940185070e-03
8.740000000000000000e+02 1.103516435250639915e-03
8.750000000000000000e+02 1.101034460589289665e-03
8.760000000000000000e+02 1.098558306694030762e-03
8.770000000000000000e+02 1.096086343750357628e-03
8.780000000000000000e+02 1.093623344786465168e-03
8.790000000000000000e+02 1.091171987354755402e-03
8.800000000000000000e+02 1.088732271455228329e-03
8.810000000000000000e+02 1.086294883862137794e-03
8.820000000000000000e+02 1.083858776837587357e-03
8.830000000000000000e+02 1.081425696611404419e-03
8.840000000000000000e+02 1.079000299796462059e-03
8.850000000000000000e+02 1.076583168469369411e-03
8.860000000000000000e+02 1.074172556400299072e-03
8.870000000000000000e+02 1.071767415851354599e-03
8.880000000000000000e+02 1.069368096068501472e-03
8.890000000000000000e+02 1.066976576112210751e-03
8.900000000000000000e+02 1.064591575413942337e-03
8.910000000000000000e+02 1.062212162651121616e-03
8.920000000000000000e+02 1.059836940839886665e-03
8.930000000000000000e+02 1.057466957718133926e-03
8.940000000000000000e+02 1.055102562531828880e-03
8.950000000000000000e+02 1.052744220942258835e-03
8.960000000000000000e+02 1.050391467288136482e-03
8.970000000000000000e+02 1.048044068738818169e-03
8.980000000000000000e+02 1.045701443217694759e-03
8.990000000000000000e+02 1.043364871293306351e-03
9.000000000000000000e+02 1.041034469380974770e-03
9.010000000000000000e+02 1.038710237480700016e-03
9.020000000000000000e+02 1.036391826346516609e-03
9.030000000000000000e+02 1.034079003147780895e-03
9.040000000000000000e+02 1.031772233545780182e-03
9.050000000000000000e+02 1.029471051879227161e-03
9.060000000000000000e+02 1.027176040224730968e-03
9.070000000000000000e+02 1.024886965751647949e-03
9.080000000000000000e+02 1.022603595629334450e-03
9.090000000000000000e+02 1.020325813442468643e-03
9.100000000000000000e+02 1.018054084852337837e-03
9.110000000000000000e+02 1.015787827782332897e-03
9.120000000000000000e+02 1.013528089970350266e-03
9.130000000000000000e+02 1.011274755001068115e-03
9.140000000000000000e+02 1.009028404951095581e-03
9.150000000000000000e+02 1.006789621897041798e-03
9.160000000000000000e+02 1.004560617730021477e-03
9.170000000000000000e+02 1.002342090941965580e-03
9.180000000000000000e+02 1.000141724944114685e-03
9.190000000000000000e+02 9.979605674743652344e-04
9.200000000000000000e+02 9.958242299035191536e-04
9.210000000000000000e+02 9.937281720340251923e-04
9.220000000000000000e+02 9.917637798935174942e-04
9.230000000000000000e+02 9.898710995912551880e-04
9.240000000000000000e+02 9.883774910122156143e-04
9.250000000000000000e+02 9.868304478004574776e-04
9.260000000000000000e+02 9.862480219453573227e-04
9.270000000000000000e+02 9.845640743151307106e-04
9.280000000000000000e+02 9.841350838541984558e-04
9.290000000000000000e+02 9.813967626541852951e-04
9.300000000000000000e+02 9.799172403290867805e-04
9.310000000000000000e+02 9.783096611499786377e-04
9.320000000000000000e+02 9.782207198441028595e-04
9.330000000000000000e+02 9.758904343470931053e-04
9.340000000000000000e+02 9.714653715491294861e-04
9.350000000000000000e+02 9.661739459261298180e-04
9.360000000000000000e+02 9.625474340282380581e-04
9.370000000000000000e+02 9.606408420950174332e-04
9.380000000000000000e+02 9.596641175448894501e-04
9.390000000000000000e+02 9.592379210516810417e-04
9.400000000000000000e+02 9.569276007823646069e-04
9.410000000000000000e+02 9.528967784717679024e-04
9.420000000000000000e+02 9.489088552072644234e-04
9.430000000000000000e+02 9.470935910940170288e-04
9.440000000000000000e+02 9.461304871365427971e-04
9.450000000000000000e+02 9.443775634281337261e-04
9.460000000000000000e+02 9.423260344192385674e-04
9.470000000000000000e+02 9.397597168572247028e-04
9.480000000000000000e+02 9.368072496727108955e-04
9.490000000000000000e+02 9.344284771941602230e-04
9.500000000000000000e+02 9.330608299933373928e-04
9.510000000000000000e+02 9.314316557720303535e-04
9.520000000000000000e+02 9.290419984608888626e-04
9.530000000000000000e+02 9.266524575650691986e-04
9.540000000000000000e+02 9.244512184523046017e-04
9.550000000000000000e+02 9.223253582604229450e-04
9.560000000000000000e+02 9.204641100950539112e-04
9.570000000000000000e+02 9.188218391500413418e-04
9.580000000000000000e+02 9.168213582597672939e-04
9.590000000000000000e+02 9.145308285951614380e-04
9.600000000000000000e+02 9.122791234403848648e-04
9.610000000000000000e+02 9.102707263082265854e-04
9.620000000000000000e+02 9.083526674658060074e-04
9.630000000000000000e+02 9.064527694135904312e-04
9.640000000000000000e+02 9.045902406796813011e-04
9.650000000000000000e+02 9.026473271660506725e-04
9.660000000000000000e+02 9.005552274174988270e-04
9.670000000000000000e+02 8.984771557152271271e-04
9.680000000000000000e+02 8.965557208284735680e-04
9.690000000000000000e+02 8.946763700805604458e-04
9.700000000000000000e+02 8.927670423872768879e-04
9.710000000000000000e+02 8.908669115044176579e-04
9.720000000000000000e+02 8.889509481377899647e-04
9.730000000000000000e+02 8.869671146385371685e-04
9.740000000000000000e+02 8.849799050949513912e-04
9.750000000000000000e+02 8.830481674522161484e-04
9.760000000000000000e+02 8.811604930087924004e-04
9.770000000000000000e+02 8.792808512225747108e-04
9.780000000000000000e+02 8.774028392508625984e-04
9.790000000000000000e+02 8.755240123718976974e-04
9.800000000000000000e+02 8.736356976442039013e-04
9.810000000000000000e+02 8.717293385416269302e-04
9.820000000000000000e+02 8.698243764229118824e-04
9.830000000000000000e+02 8.679413003847002983e-04
9.840000000000000000e+02 8.660793537274003029e-04
9.850000000000000000e+02 8.642249158583581448e-04
9.860000000000000000e+02 8.623767644166946411e-04
9.870000000000000000e+02 8.605384500697255135e-04
9.880000000000000000e+02 8.587019983679056168e-04
9.890000000000000000e+02 8.568584453314542770e-04
9.900000000000000000e+02 8.550156489945948124e-04
9.910000000000000000e+02 8.531820494681596756e-04
9.920000000000000000e+02 8.513595676049590111e-04
9.930000000000000000e+02 8.495480287820100784e-04
9.940000000000000000e+02 8.477569790557026863e-04
9.950000000000000000e+02 8.459918899461627007e-04
9.960000000000000000e+02 8.442779071629047394e-04
9.970000000000000000e+02 8.426101412624120712e-04
9.980000000000000000e+02 8.410820737481117249e-04
9.990000000000000000e+02 8.396451012231409550e-04
1.000000000000000000e+03 8.386449189856648445e-04
1.001000000000000000e+03 8.376753539778292179e-04
1.002000000000000000e+03 8.342654909938573837e-04
1.003000000000000000e+03 8.352816803380846977e-04
1.004000000000000000e+03 8.324522059410810471e-04
1.005000000000000000e+03 8.331821300089359283e-04
1.006000000000000000e+03 8.307280950248241425e-04
1.007000000000000000e+03 8.310272824019193649e-04
1.008000000000000000e+03 8.289362303912639618e-04
1.009000000000000000e+03 8.290343685075640678e-04
1.010000000000000000e+03 8.272035047411918640e-04
1.011000000000000000e+03 8.270309772342443466e-04
1.012000000000000000e+03 8.254285203292965889e-04
1.013000000000000000e+03 8.251178078353404999e-04
1.014000000000000000e+03 8.236906141974031925e-04
1.015000000000000000e+03 8.232131367549300194e-04
1.016000000000000000e+03 8.219283772632479668e-04
1.017000000000000000e+03 8.213588153012096882e-04
1.018000000000000000e+03 8.201888995245099068e-04
1.019000000000000000e+03 8.195188129320740700e-04
1.020000000000000000e+03 8.184364996850490570e-04
1.021000000000000000e+03 8.177076815627515316e-04
1.022000000000000000e+03 8.166980114765465260e-04
1.023000000000000000e+03 8.159111603163182735e-04
1.024000000000000000e+03 8.149532368406653404e-04
1.025000000000000000e+03 8.141319267451763153e-04
1.026000000000000000e+03 8.132173679769039154e-04
1.027000000000000000e+03 8.123653824441134930e-04
1.028000000000000000e+03 8.114796364679932594e-04
1.029000000000000000e+03 8.106098975986242294e-04
1.030000000000000000e+03 8.097476093098521233e-04
1.031000000000000000e+03 8.088646573014557362e-04
1.032000000000000000e+03 8.080163388513028622e-04
1.033000000000000000e+03 8.071271004155278206e-04
1.034000000000000000e+03 8.062892593443393707e-04
1.035000000000000000e+03 8.053975179791450500e-04
1.036000000000000000e+03 8.045647409744560719e-04
1.037000000000000000e+03 8.036734070628881454e-04
1.038000000000000000e+03 8.028435404412448406e-04
1.039000000000000000e+03 8.019554079510271549e-04
1.040000000000000000e+03 8.011255413293838501e-04
1.041000000000000000e+03 8.002418326213955879e-04
1.042000000000000000e+03 7.994108600541949272e-04
1.043000000000000000e+03 7.985330885276198387e-04
1.044000000000000000e+03 7.976999040693044662e-04
1.045000000000000000e+03 7.968278368934988976e-04
1.046000000000000000e+03 7.959923241287469864e-04
1.047000000000000000e+03 7.951265433803200722e-04
1.048000000000000000e+03 7.942884694784879684e-04
1.049000000000000000e+03 7.934283348731696606e-04
1.050000000000000000e+03 7.925879908725619316e-04
1.051000000000000000e+03 7.917333277873694897e-04
1.052000000000000000e+03 7.908913539722561836e-04
1.053000000000000000e+03 7.900414057075977325e-04
1.054000000000000000e+03 7.891982677392661572e-04
1.055000000000000000e+03 7.883522193878889084e-04
1.056000000000000000e+03 7.875086739659309387e-04
1.057000000000000000e+03 7.866661180742084980e-04
1.058000000000000000e+03 7.858226308599114418e-04
1.059000000000000000e+03 7.849829271435737610e-04
1.060000000000000000e+03 7.841398473829030991e-04
1.061000000000000000e+03 7.833022973500192165e-04
1.062000000000000000e+03 7.824606727808713913e-04
1.063000000000000000e+03 7.816248107701539993e-04
1.064000000000000000e+03 7.807846413925290108e-04
1.065000000000000000e+03 7.799502345733344555e-04
1.066000000000000000e+03 7.791118696331977844e-04
1.067000000000000000e+03 7.782785687595605850e-04
1.068000000000000000e+03 7.774422410875558853e-04
1.069000000000000000e+03 7.766099879518151283e-04
1.070000000000000000e+03 7.757756393402814865e-04
1.071000000000000000e+03 7.749444339424371719e-04
1.072000000000000000e+03 7.741120643913745880e-04
1.073000000000000000e+03 7.732818485237658024e-04
1.074000000000000000e+03 7.724515162408351898e-04
1.075000000000000000e+03 7.716223481111228466e-04
1.076000000000000000e+03 7.707939948886632919e-04
1.077000000000000000e+03 7.699659327045083046e-04
1.078000000000000000e+03 7.691393839195370674e-04
1.079000000000000000e+03 7.683127187192440033e-04
1.080000000000000000e+03 7.674877415411174297e-04
1.081000000000000000e+03 7.666624151170253754e-04
1.082000000000000000e+03 7.658390677534043789e-04
1.083000000000000000e+03 7.650153711438179016e-04
1.084000000000000000e+03 7.641933625563979149e-04
1.085000000000000000e+03 7.633712957613170147e-04
1.086000000000000000e+03 7.625506259500980377e-04
1.087000000000000000e+03 7.617301307618618011e-04
1.088000000000000000e+03 7.609109161421656609e-04
1.089000000000000000e+03 7.600920507684350014e-04
1.090000000000000000e+03 7.592742913402616978e-04
1.091000000000000000e+03 7.584570557810366154e-04
1.092000000000000000e+03 7.576405769214034081e-04
1.093000000000000000e+03 7.568249129690229893e-04
1.094000000000000000e+03 7.560100639238953590e-04
1.095000000000000000e+03 7.551958551630377769e-04
1.096000000000000000e+03 7.543824031017720699e-04
1.097000000000000000e+03 7.535698823630809784e-04
1.098000000000000000e+03 7.527577690780162811e-04
1.099000000000000000e+03 7.519468199461698532e-04
1.100000000000000000e+03 7.511362200602889061e-04
1.101000000000000000e+03 7.503267261199653149e-04
1.102000000000000000e+03 7.495176396332681179e-04
1.103000000000000000e+03 7.487096008844673634e-04
1.104000000000000000e+03 7.479020860046148300e-04
1.105000000000000000e+03 7.470954442396759987e-04
1.106000000000000000e+03 7.462896173819899559e-04
1.107000000000000000e+03 7.454844890162348747e-04
1.108000000000000000e+03 7.446798845194280148e-04
1.109000000000000000e+03 7.438763277605175972e-04
1.110000000000000000e+03 7.430735277011990547e-04
1.111000000000000000e+03 7.422713097184896469e-04
1.112000000000000000e+03 7.414699066430330276e-04
1.113000000000000000e+03 7.406692020595073700e-04
1.114000000000000000e+03 7.398693705908954144e-04
1.115000000000000000e+03 7.390702958218753338e-04
1.116000000000000000e+03 7.382718613371253014e-04
1.117000000000000000e+03 7.374741835519671440e-04
1.118000000000000000e+03 7.366773206740617752e-04
1.119000000000000000e+03 7.358811562880873680e-04
1.120000000000000000e+03 7.350857486017048359e-04
1.121000000000000000e+03 7.342910976149141788e-04
1.122000000000000000e+03 7.334970287047326565e-04
1.123000000000000000e+03 7.327040657401084900e-04
1.124000000000000000e+03 7.319116266444325447e-04
1.125000000000000000e+03 7.311199442483484745e-04
1.126000000000000000e+03 7.303290767595171928e-04
1.127000000000000000e+03 7.295389659702777863e-04
1.128000000000000000e+03 7.287495536729693413e-04
1.129000000000000000e+03 7.279608398675918579e-04
1.130000000000000000e+03 7.271728245541453362e-04
1.131000000000000000e+03 7.263857405632734299e-04
1.132000000000000000e+03 7.255992968566715717e-04
1.133000000000000000e+03 7.248137262649834156e-04
1.134000000000000000e+03 7.240286795422434807e-04
1.135000000000000000e+03 7.232446223497390747e-04
1.136000000000000000e+03 7.224611472338438034e-04
1.137000000000000000e+03 7.216783706098794937e-04
1.138000000000000000e+03 7.208965835161507130e-04
1.139000000000000000e+03 7.201153784990310669e-04
1.140000000000000000e+03 7.193349301815032959e-04
1.141000000000000000e+03 7.185551803559064865e-04
1.142000000000000000e+03 7.177762454375624657e-04
1.143000000000000000e+03 7.169980090111494064e-04
1.144000000000000000e+03 7.162205292843282223e-04
1.145000000000000000e+03 7.154437480494379997e-04
1.146000000000000000e+03 7.146679563447833061e-04
1.147000000000000000e+03 7.138925720937550068e-04
1.148000000000000000e+03 7.131181191653013229e-04
1.149000000000000000e+03 7.123443647287786007e-04
1.150000000000000000e+03 7.115713087841868401e-04
1.151000000000000000e+03 7.107991259545087814e-04
1.152000000000000000e+03 7.100275252014398575e-04
1.153000000000000000e+03 7.092569139786064625e-04
1.154000000000000000e+03 7.084867684170603752e-04
1.155000000000000000e+03 7.077176123857498169e-04
1.156000000000000000e+03 7.069489220157265663e-04
1.157000000000000000e+03 7.061811629682779312e-04
1.158000000000000000e+03 7.054141024127602577e-04
1.159000000000000000e+03 7.046477985568344593e-04
1.160000000000000000e+03 7.038821931928396225e-04
1.161000000000000000e+03 7.031173445284366608e-04
1.162000000000000000e+03 7.023531943559646606e-04
1.163000000000000000e+03 7.015898590907454491e-04
1.164000000000000000e+03 7.008273387327790260e-04
1.165000000000000000e+03 7.000654004514217377e-04
1.166000000000000000e+03 6.993041606619954109e-04
1.167000000000000000e+03 6.985438521951436996e-04
1.168000000000000000e+03 6.977842422202229500e-04
1.169000000000000000e+03 6.970252143219113350e-04
1.170000000000000000e+03 6.962670013308525085e-04
1.171000000000000000e+03 6.955096032470464706e-04
1.172000000000000000e+03 6.947529036551713943e-04
1.173000000000000000e+03 6.939969025552272797e-04
1.174000000000000000e+03 6.932415999472141266e-04
1.175000000000000000e+03 6.924871704541146755e-04
1.176000000000000000e+03 6.917334394529461861e-04
1.177000000000000000e+03 6.909803487360477448e-04
1.178000000000000000e+03 6.902281311340630054e-04
1.179000000000000000e+03 6.894764956086874008e-04
1.180000000000000000e+03 6.887256167829036713e-04
1.181000000000000000e+03 6.879756692796945572e-04
1.182000000000000000e+03 6.872261874377727509e-04
1.183000000000000000e+03 6.864774622954428196e-04
1.184000000000000000e+03 6.857296102680265903e-04
1.185000000000000000e+03 6.849823985248804092e-04
1.186000000000000000e+03 6.842360598966479301e-04
1.187000000000000000e+03 6.834902451373636723e-04
1.188000000000000000e+03 6.827453617006540298e-04
1.189000000000000000e+03 6.820011185482144356e-04
1.190000000000000000e+03 6.812575738877058029e-04
1.191000000000000000e+03 6.805147277191281319e-04
1.192000000000000000e+03 6.797726964578032494e-04
1.193000000000000000e+03 6.790313636884093285e-04
1.194000000000000000e+03 6.782908458262681961e-04
1.195000000000000000e+03 6.775510264560580254e-04
1.196000000000000000e+03 6.768116727471351624e-04
1.197000000000000000e+03 6.760733667761087418e-04
1.198000000000000000e+03 6.753357592970132828e-04
1.199000000000000000e+03 6.745986174792051315e-04
1.200000000000000000e+03 6.738625816069543362e-04
1.201000000000000000e+03 6.731270113959908485e-04
1.202000000000000000e+03 6.723922560922801495e-04
1.203000000000000000e+03 6.716581992805004120e-04
1.204000000000000000e+03 6.709248991683125496e-04
1.205000000000000000e+03 6.701922393403947353e-04
1.206000000000000000e+03 6.694602780044078827e-04
1.207000000000000000e+03 6.687292479909956455e-04
1.208000000000000000e+03 6.679988000541925430e-04
1.209000000000000000e+03 6.672691088169813156e-04
1.210000000000000000e+03 6.665401160717010498e-04
1.211000000000000000e+03 6.658118800260126591e-04
1.212000000000000000e+03 6.650842842645943165e-04
1.213000000000000000e+03 6.643575034104287624e-04
1.214000000000000000e+03 6.636313628405332565e-04
1.215000000000000000e+03 6.629059207625687122e-04
1.216000000000000000e+03 6.621812935918569565e-04
1.217000000000000000e+03 6.614572484977543354e-04
1.218000000000000000e+03 6.607341347262263298e-04
1.219000000000000000e+03 6.600116612389683723e-04
1.220000000000000000e+03 6.592899444513022900e-04
1.221000000000000000e+03 6.585688097402453423e-04
1.222000000000000000e+03 6.578484317287802696e-04
1.223000000000000000e+03 6.571288104169070721e-04
1.224000000000000000e+03 6.564097711816430092e-04
1.225000000000000000e+03 6.556916632689535618e-04
1.226000000000000000e+03 6.549741374328732491e-04
1.227000000000000000e+03 6.542573682963848114e-04
1.228000000000000000e+03 6.535414140671491623e-04
1.229000000000000000e+03 6.528260419145226479e-04
1.230000000000000000e+03 6.521113682538270950e-04
1.231000000000000000e+03 6.513973930850625038e-04
1.232000000000000000e+03 6.506842328235507011e-04
1.233000000000000000e+03 6.499717710539698601e-04
1.234000000000000000e+03 6.492598913609981537e-04
1.235000000000000000e+03 6.485489429906010628e-04
1.236000000000000000e+03 6.478385184891521931e-04
1.237000000000000000e+03 6.471289088949561119e-04
1.238000000000000000e+03 6.464198813773691654e-04
1.239000000000000000e+03 6.457116105593740940e-04
1.240000000000000000e+03 6.450041546486318111e-04
1.241000000000000000e+03 6.442974554374814034e-04
1.242000000000000000e+03 6.435912218876183033e-04
1.243000000000000000e+03 6.428858032450079918e-04
1.244000000000000000e+03 6.421812577173113823e-04
1.245000000000000000e+03 6.414771778509020805e-04
1.246000000000000000e+03 6.407739710994064808e-04
1.247000000000000000e+03 6.400713464245200157e-04
1.248000000000000000e+03 6.393694784492254257e-04
1.249000000000000000e+03 6.386684253811836243e-04
1.250000000000000000e+03 6.379679543897509575e-04
1.251000000000000000e+03 6.372681818902492523e-04
1.252000000000000000e+03 6.365692242980003357e-04
1.253000000000000000e+03 6.358707323670387268e-04
1.254000000000000000e+03 6.351731135509908199e-04
1.255000000000000000e+03 6.344761932268738747e-04
1.256000000000000000e+03 6.337799131870269775e-04
1.257000000000000000e+03 6.330844480544328690e-04
1.258000000000000000e+03 6.323896232061088085e-04
1.259000000000000000e+03 6.316954968497157097e-04
1.260000000000000000e+03 6.310020107775926590e-04
1.261000000000000000e+03 6.303092231974005699e-04
1.262000000000000000e+03 6.296172505244612694e-04
1.263000000000000000e+03 6.289259181357920170e-04
1.264000000000000000e+03 6.282352260313928127e-04
1.265000000000000000e+03 6.275452906265854836e-04
1.266000000000000000e+03 6.268559955060482025e-04
1.267000000000000000e+03 6.261674570851027966e-04
1.268000000000000000e+03 6.254797335714101791e-04
1.269000000000000000e+03 6.247925339266657829e-04
1.270000000000000000e+03 6.241060327738523483e-04
1.271000000000000000e+03 6.234202301129698753e-04
1.272000000000000000e+03 6.227351841516792774e-04
1.273000000000000000e+03 6.220508366823196411e-04
1.274000000000000000e+03 6.213671877048909664e-04
1.275000000000000000e+03 6.206842372193932533e-04
1.276000000000000000e+03 6.200018688105046749e-04
1.277000000000000000e+03 6.193202571012079716e-04
1.278000000000000000e+03 6.186392856761813164e-04
1.279000000000000000e+03 6.179590127430856228e-04
1.280000000000000000e+03 6.172794383019208908e-04
1.281000000000000000e+03 6.166006205603480339e-04
1.282000000000000000e+03 6.159224431030452251e-04
1.283000000000000000e+03 6.152450805529952049e-04
1.284000000000000000e+03 6.145681836642324924e-04
1.285000000000000000e+03 6.138921016827225685e-04
1.286000000000000000e+03 6.132166017778217793e-04
1.287000000000000000e+03 6.125420331954956055e-04
1.288000000000000000e+03 6.118678720667958260e-04
1.289000000000000000e+03 6.111944094300270081e-04
1.290000000000000000e+03 6.105218781158328056e-04
1.291000000000000000e+03 6.098497542552649975e-04
1.292000000000000000e+03 6.091785617172718048e-04
1.293000000000000000e+03 6.085078930482268333e-04
1.294000000000000000e+03 6.078379228711128235e-04
1.295000000000000000e+03 6.071687093935906887e-04
1.296000000000000000e+03 6.065000779926776886e-04
1.297000000000000000e+03 6.058322032913565636e-04
1.298000000000000000e+03 6.051650270819664001e-04
1.299000000000000000e+03 6.044984329491853714e-04
1.300000000000000000e+03 6.038325955159962177e-04
1.301000000000000000e+03 6.031674565747380257e-04
1.302000000000000000e+03 6.025028415024280548e-04
1.303000000000000000e+03 6.018390413373708725e-04
1.304000000000000000e+03 6.011759396642446518e-04
1.305000000000000000e+03 6.005134782753884792e-04
1.306000000000000000e+03 5.998517153784632683e-04
1.307000000000000000e+03 5.991905927658081055e-04
1.308000000000000000e+03 5.985302268527448177e-04
1.309000000000000000e+03 5.978703266009688377e-04
1.310000000000000000e+03 5.972112994641065598e-04
1.311000000000000000e+03 5.965527379885315895e-04
1.312000000000000000e+03 5.958951078355312347e-04
1.313000000000000000e+03 5.952380597591400146e-04
1.314000000000000000e+03 5.945815937593579292e-04
1.315000000000000000e+03 5.939257680438458920e-04
1.316000000000000000e+03 5.932708154432475567e-04
1.317000000000000000e+03 5.926163867115974426e-04
1.318000000000000000e+03 5.919625982642173767e-04
1.319000000000000000e+03 5.913095665164291859e-04
1.320000000000000000e+03 5.906572332605719566e-04
1.321000000000000000e+03 5.900054820813238621e-04
1.322000000000000000e+03 5.893544876016676426e-04
1.323000000000000000e+03 5.887041334062814713e-04
1.324000000000000000e+03 5.880543612875044346e-04
1.325000000000000000e+03 5.874052876606583595e-04
1.326000000000000000e+03 5.867570289410650730e-04
1.327000000000000000e+03 5.861091194674372673e-04
1.328000000000000000e+03 5.854621413163840771e-04
1.329000000000000000e+03 5.848157452419400215e-04
1.330000000000000000e+03 5.841699894517660141e-04
1.331000000000000000e+03 5.835249321535229683e-04
1.332000000000000000e+03 5.828805733472108841e-04
1.333000000000000000e+03 5.822367966175079346e-04
1.334000000000000000e+03 5.815937183797359467e-04
1.335000000000000000e+03 5.809512804262340069e-04
1.336000000000000000e+03 5.803095409646630287e-04
1.337000000000000000e+03 5.796684417873620987e-04
1.338000000000000000e+03 5.790280411019921303e-04
1.339000000000000000e+03 5.783882224932312965e-04
1.340000000000000000e+03 5.777491023764014244e-04
1.341000000000000000e+03 5.771106807515025139e-04
1.342000000000000000e+03 5.764728412032127380e-04
1.343000000000000000e+03 5.758357583545148373e-04
1.344000000000000000e+03 5.751991993747651577e-04
1.345000000000000000e+03 5.745632806792855263e-04
1.346000000000000000e+03 5.739281768910586834e-04
1.347000000000000000e+03 5.732936551794409752e-04
1.348000000000000000e+03 5.726597737520933151e-04
1.349000000000000000e+03 5.720265908166766167e-04
1.350000000000000000e+03 5.713939899578690529e-04
1.351000000000000000e+03 5.707620875909924507e-04
1.352000000000000000e+03 5.701308255083858967e-04
1.353000000000000000e+03 5.695001455023884773e-04
1.354000000000000000e+03 5.688701057806611061e-04
1.355000000000000000e+03 5.682408809661865234e-04
1.356000000000000000e+03 5.676122382283210754e-04
1.357000000000000000e+03 5.669840611517429352e-04
1.358000000000000000e+03 5.663568736054003239e-04
1.359000000000000000e+03 5.657300353050231934e-04
1.360000000000000000e+03 5.651039537042379379e-04
1.361000000000000000e+03 5.644785123877227306e-04
1.362000000000000000e+03 5.638537695631384850e-04
1.363000000000000000e+03 5.632296670228242874e-04
1.364000000000000000e+03 5.626061465591192245e-04
1.365000000000000000e+03 5.619832663796842098e-04
1.366000000000000000e+03 5.613610846921801567e-04
1.367000000000000000e+03 5.607395432889461517e-04
1.368000000000000000e+03 5.601185839623212814e-04
1.369000000000000000e+03 5.594983813352882862e-04
1.370000000000000000e+03 5.588787607848644257e-04
1.371000000000000000e+03 5.582597223110496998e-04
1.372000000000000000e+03 5.576413823291659355e-04
1.373000000000000000e+03 5.570236826315522194e-04
1.374000000000000000e+03 5.564065068028867245e-04
1.375000000000000000e+03 5.557901458814740181e-04
1.376000000000000000e+03 5.551743088290095329e-04
1.377000000000000000e+03 5.545590538531541824e-04
1.378000000000000000e+03 5.539446719922125340e-04
1.379000000000000000e+03 5.533307557925581932e-04
1.380000000000000000e+03 5.527174216695129871e-04
1.381000000000000000e+03 5.521049024537205696e-04
1.382000000000000000e+03 5.514927906915545464e-04
1.383000000000000000e+03 5.508816102519631386e-04
1.384000000000000000e+03 5.502708954736590385e-04
1.385000000000000000e+03 5.496608209796249866e-04
1.386000000000000000e+03 5.490512703545391560e-04
1.387000000000000000e+03 5.484424764290452003e-04
1.388000000000000000e+03 5.478342645801603794e-04
1.389000000000000000e+03 5.472267512232065201e-04
1.390000000000000000e+03 5.466197617352008820e-04
1.391000000000000000e+03 5.460135871544480324e-04
1.392000000000000000e+03 5.454078782349824905e-04
1.393000000000000000e+03 5.448028678074479103e-04
1.394000000000000000e+03 5.441984976641833782e-04
1.395000000000000000e+03 5.435947095975279808e-04
1.396000000000000000e+03 5.429915618151426315e-04
1.397000000000000000e+03 5.423890543170273304e-04
1.398000000000000000e+03 5.417871288955211639e-04
1.399000000000000000e+03 5.411858437582850456e-04
1.400000000000000000e+03 5.405851989053189754e-04
1.401000000000000000e+03 5.399851361289620399e-04
1.402000000000000000e+03 5.393858300521969795e-04
1.403000000000000000e+03 5.387869896367192268e-04
1.404000000000000000e+03 5.381889641284942627e-04
1.405000000000000000e+03 5.375913460738956928e-04
1.406000000000000000e+03 5.369944847188889980e-04
1.407000000000000000e+03 5.363981472328305244e-04
1.408000000000000000e+03 5.358024500310420990e-04
1.409000000000000000e+03 5.352074513211846352e-04
1.410000000000000000e+03 5.346130346879363060e-04
1.411000000000000000e+03 5.340191419236361980e-04
1.412000000000000000e+03 5.334260058589279652e-04
1.413000000000000000e+03 5.328333936631679535e-04
1.414000000000000000e+03 5.322415381669998169e-04
1.415000000000000000e+03 5.316501483321189880e-04
1.416000000000000000e+03 5.310593987815082073e-04
1.417000000000000000e+03 5.304694059304893017e-04
1.418000000000000000e+03 5.298798787407577038e-04
1.419000000000000000e+03 5.292909918352961540e-04
1.420000000000000000e+03 5.287027452141046524e-04
1.421000000000000000e+03 5.281150224618613720e-04
1.422000000000000000e+03 5.275281146168708801e-04
1.423000000000000000e+03 5.269416142255067825e-04
1.424000000000000000e+03 5.263558123260736465e-04
1.425000000000000000e+03 5.257705925032496452e-04
1.426000000000000000e+03 5.251860711723566055e-04
1.427000000000000000e+03 5.246021319180727005e-04
1.428000000000000000e+03 5.240186583250761032e-04
1.429000000000000000e+03 5.234359414316713810e-04
1.430000000000000000e+03 5.228538066148757935e-04
1.431000000000000000e+03 5.222721956670284271e-04
1.432000000000000000e+03 5.216912250034511089e-04
1.433000000000000000e+03 5.211110692471265793e-04
1.434000000000000000e+03 5.205312045291066170e-04
1.435000000000000000e+03 5.199521547183394432e-04
1.436000000000000000e+03 5.193736287765204906e-04
1.437000000000000000e+03 5.187956849113106728e-04
1.438000000000000000e+03 5.182183813303709030e-04
1.439000000000000000e+03 5.176417180337011814e-04
1.440000000000000000e+03 5.170656368136405945e-04
1.441000000000000000e+03 5.164900794625282288e-04
1.442000000000000000e+03 5.159153370186686516e-04
1.443000000000000000e+03 5.153409438207745552e-04
1.444000000000000000e+03 5.147673655301332474e-04
1.445000000000000000e+03 5.141941946931183338e-04
1.446000000000000000e+03 5.136217805556952953e-04
1.447000000000000000e+03 5.130498320795595646e-04
1.448000000000000000e+03 5.124785238876938820e-04
1.449000000000000000e+03 5.119077977724373341e-04
1.450000000000000000e+03 5.113377701491117477e-04
1.451000000000000000e+03 5.107682081870734692e-04
1.452000000000000000e+03 5.101992865093052387e-04
1.453000000000000000e+03 5.096311215311288834e-04
1.454000000000000000e+03 5.090632475912570953e-04
1.455000000000000000e+03 5.084961885586380959e-04
1.456000000000000000e+03 5.079295951873064041e-04
1.457000000000000000e+03 5.073638167232275009e-04
1.458000000000000000e+03 5.067983875051140785e-04
1.459000000000000000e+03 5.062336567789316177e-04
1.460000000000000000e+03 5.056693917140364647e-04
1.461000000000000000e+03 5.051058833487331867e-04
1.462000000000000000e+03 5.045430152676999569e-04
1.463000000000000000e+03 5.039806128479540348e-04
1.464000000000000000e+03 5.034188507124781609e-04
1.465000000000000000e+03 5.028576124459505081e-04
1.466000000000000000e+03 5.022970726713538170e-04
1.467000000000000000e+03 5.017370567657053471e-04
1.468000000000000000e+03 5.011776229366660118e-04
1.469000000000000000e+03 5.006187129765748978e-04
1.470000000000000000e+03 5.000605597160756588e-04
1.471000000000000000e+03 4.995028139092028141e-04
1.472000000000000000e+03 4.989458248019218445e-04
1.473000000000000000e+03 4.983892431482672691e-04
1.474000000000000000e+03 4.978333599865436554e-04
1.475000000000000000e+03 4.972780589014291763e-04
1.476000000000000000e+03 4.967233398929238319e-04
1.477000000000000000e+03 4.961691447533667088e-04
1.478000000000000000e+03 4.956155316904187202e-04
1.479000000000000000e+03 4.950624424964189529e-04
1.480000000000000000e+03 4.945100517943501472e-04
1.481000000000000000e+03 4.939583595842123032e-04
1.482000000000000000e+03 4.934070166200399399e-04
1.483000000000000000e+03 4.928563721477985382e-04
1.484000000000000000e+03 4.923062515445053577e-04
1.485000000000000000e+03 4.917567712254822254e-04
1.486000000000000000e+03 4.912077565677464008e-04
1.487000000000000000e+03 4.906593821942806244e-04
1.488000000000000000e+03 4.901116481050848961e-04
1.489000000000000000e+03 4.895644960924983025e-04
1.490000000000000000e+03 4.890178097411990166e-04
1.491000000000000000e+03 4.884717636741697788e-04
1.492000000000000000e+03 4.879262705799192190e-04
1.493000000000000000e+03 4.873813013546168804e-04
1.494000000000000000e+03 4.868370015174150467e-04
1.495000000000000000e+03 4.862932546529918909e-04
1.496000000000000000e+03 4.857500316575169563e-04
1.497000000000000000e+03 4.852074198424816132e-04
1.498000000000000000e+03 4.846653318963944912e-04
1.499000000000000000e+03 4.841239424422383308e-04
1.500000000000000000e+03 4.835830768570303917e-04
1.501000000000000000e+03 4.830427642446011305e-04


==> untrained/mixer/mixer_noise.dat <==
x y
1.000000000000000000e+00 6.781522631645202637e-01
2.000000000000000000e+00 2.191428244113922119e-01
3.000000000000000000e+00 1.983628869056701660e-01
4.000000000000000000e+00 1.601167172193527222e-01
5.000000000000000000e+00 1.344444006681442261e-01
6.000000000000000000e+00 1.202337294816970825e-01
7.000000000000000000e+00 1.114094778895378113e-01
8.000000000000000000e+00 1.057254374027252197e-01
9.000000000000000000e+00 1.029774993658065796e-01
1.000000000000000000e+01 1.026460379362106323e-01
1.100000000000000000e+01 1.034212335944175720e-01
1.200000000000000000e+01 1.037319153547286987e-01
1.300000000000000000e+01 1.024800986051559448e-01
1.400000000000000000e+01 9.957309067249298096e-02
1.500000000000000000e+01 9.588587284088134766e-02
1.600000000000000000e+01 9.264579415321350098e-02
1.700000000000000000e+01 9.072940051555633545e-02
1.800000000000000000e+01 9.030576050281524658e-02
1.900000000000000000e+01 9.094399958848953247e-02
2.000000000000000000e+01 9.197611361742019653e-02
2.100000000000000000e+01 9.280779212713241577e-02
2.200000000000000000e+01 9.306178987026214600e-02
2.300000000000000000e+01 9.261454641819000244e-02
2.400000000000000000e+01 9.158287942409515381e-02
2.500000000000000000e+01 9.025445580482482910e-02
2.600000000000000000e+01 8.897419273853302002e-02
2.700000000000000000e+01 8.804079890251159668e-02
2.800000000000000000e+01 8.763118088245391846e-02
2.900000000000000000e+01 8.774381875991821289e-02
3.000000000000000000e+01 8.818747848272323608e-02
3.100000000000000000e+01 8.865568041801452637e-02
3.200000000000000000e+01 8.887408673763275146e-02
3.300000000000000000e+01 8.872908353805541992e-02
3.400000000000000000e+01 8.828845620155334473e-02
3.500000000000000000e+01 8.772104233503341675e-02
3.600000000000000000e+01 8.719595521688461304e-02
3.700000000000000000e+01 8.682249486446380615e-02
3.800000000000000000e+01 8.663443475961685181e-02
3.900000000000000000e+01 8.659990131855010986e-02
4.000000000000000000e+01 8.664700388908386230e-02
4.100000000000000000e+01 8.669715374708175659e-02
4.200000000000000000e+01 8.669072389602661133e-02
4.300000000000000000e+01 8.659741282463073730e-02
4.400000000000000000e+01 8.641961216926574707e-02
4.500000000000000000e+01 8.619187772274017334e-02
4.600000000000000000e+01 8.596647530794143677e-02
4.700000000000000000e+01 8.578497171401977539e-02
4.800000000000000000e+01 8.565835654735565186e-02
4.900000000000000000e+01 8.557219803333282471e-02
5.000000000000000000e+01 8.550476282835006714e-02
5.100000000000000000e+01 8.543773740530014038e-02
5.200000000000000000e+01 8.535835146903991699e-02
5.300000000000000000e+01 8.526176214218139648e-02
5.400000000000000000e+01 8.515250682830810547e-02
5.500000000000000000e+01 8.503872156143188477e-02
5.600000000000000000e+01 8.492429554462432861e-02
5.700000000000000000e+01 8.480870723724365234e-02
5.800000000000000000e+01 8.469320833683013916e-02
5.900000000000000000e+01 8.458352833986282349e-02
6.000000000000000000e+01 8.448654413223266602e-02
6.100000000000000000e+01 8.440517634153366089e-02
6.200000000000000000e+01 8.433500677347183228e-02
6.300000000000000000e+01 8.426415920257568359e-02
6.400000000000000000e+01 8.417968451976776123e-02
6.500000000000000000e+01 8.407767862081527710e-02
6.600000000000000000e+01 8.396632969379425049e-02
6.700000000000000000e+01 8.385811746120452881e-02
6.800000000000000000e+01 8.376082777976989746e-02
6.900000000000000000e+01 8.367583155632019043e-02
7.000000000000000000e+01 8.360697329044342041e-02
7.100000000000000000e+01 8.352583646774291992e-02
7.200000000000000000e+01 8.344922214746475220e-02
7.300000000000000000e+01 8.336521685123443604e-02
7.400000000000000000e+01 8.327542990446090698e-02
7.500000000000000000e+01 8.318331837654113770e-02
7.600000000000000000e+01 8.309227228164672852e-02
7.700000000000000000e+01 8.300490677356719971e-02
7.800000000000000000e+01 8.292181789875030518e-02
7.900000000000000000e+01 8.284118771553039551e-02
8.000000000000000000e+01 8.276043832302093506e-02
8.100000000000000000e+01 8.267811685800552368e-02
8.200000000000000000e+01 8.259394764900207520e-02
8.300000000000000000e+01 8.250782638788223267e-02
8.400000000000000000e+01 8.241996169090270996e-02
8.500000000000000000e+01 8.233191072940826416e-02
8.600000000000000000e+01 8.224619179964065552e-02
8.700000000000000000e+01 8.216566592454910278e-02
8.800000000000000000e+01 8.208151161670684814e-02
8.900000000000000000e+01 8.200129866600036621e-02
9.000000000000000000e+01 8.191931247711181641e-02
9.100000000000000000e+01 8.183446526527404785e-02
9.200000000000000000e+01 8.174521476030349731e-02
9.300000000000000000e+01 8.166026324033737183e-02
9.400000000000000000e+01 8.157797157764434814e-02
9.500000000000000000e+01 8.149077743291854858e-02
9.600000000000000000e+01 8.139973878860473633e-02
9.700000000000000000e+01 8.132043480873107910e-02
9.800000000000000000e+01 8.123712241649627686e-02
9.900000000000000000e+01 8.114868402481079102e-02
1.000000000000000000e+02 8.106454461812973022e-02
1.010000000000000000e+02 8.098130673170089722e-02
1.020000000000000000e+02 8.088955283164978027e-02
1.030000000000000000e+02 8.080079406499862671e-02
1.040000000000000000e+02 8.071567118167877197e-02
1.050000000000000000e+02 8.062443137168884277e-02
1.060000000000000000e+02 8.053810894489288330e-02
1.070000000000000000e+02 8.044742047786712646e-02
1.080000000000000000e+02 8.035743236541748047e-02
1.090000000000000000e+02 8.026748895645141602e-02
1.100000000000000000e+02 8.017513155937194824e-02
1.110000000000000000e+02 8.008646965026855469e-02
1.120000000000000000e+02 7.999522238969802856e-02
1.130000000000000000e+02 7.990875095129013062e-02
1.140000000000000000e+02 7.981623709201812744e-02
1.150000000000000000e+02 7.972324639558792114e-02
1.160000000000000000e+02 7.962420582771301270e-02
1.170000000000000000e+02 7.952672988176345825e-02
1.180000000000000000e+02 7.942382991313934326e-02
1.190000000000000000e+02 7.932343333959579468e-02
1.200000000000000000e+02 7.921874523162841797e-02
1.210000000000000000e+02 7.911550998687744141e-02
1.220000000000000000e+02 7.900732755661010742e-02
1.230000000000000000e+02 7.889909297227859497e-02
1.240000000000000000e+02 7.878987491130828857e-02
1.250000000000000000e+02 7.867714762687683105e-02
1.260000000000000000e+02 7.856586575508117676e-02
1.270000000000000000e+02 7.845226675271987915e-02
1.280000000000000000e+02 7.833766937255859375e-02
1.290000000000000000e+02 7.822327315807342529e-02
1.300000000000000000e+02 7.810736447572708130e-02
1.310000000000000000e+02 7.798918336629867554e-02
1.320000000000000000e+02 7.786762714385986328e-02
1.330000000000000000e+02 7.775099575519561768e-02
1.340000000000000000e+02 7.762835919857025146e-02
1.350000000000000000e+02 7.751317322254180908e-02
1.360000000000000000e+02 7.739204168319702148e-02
1.370000000000000000e+02 7.726434618234634399e-02
1.380000000000000000e+02 7.713332027196884155e-02
1.390000000000000000e+02 7.700151205062866211e-02
1.400000000000000000e+02 7.686989754438400269e-02
1.410000000000000000e+02 7.673679292201995850e-02
1.420000000000000000e+02 7.660178840160369873e-02
1.430000000000000000e+02 7.647278904914855957e-02
1.440000000000000000e+02 7.633807510137557983e-02
1.450000000000000000e+02 7.619573920965194702e-02
1.460000000000000000e+02 7.604730874300003052e-02
1.470000000000000000e+02 7.590305805206298828e-02
1.480000000000000000e+02 7.576741278171539307e-02
1.490000000000000000e+02 7.561062276363372803e-02
1.500000000000000000e+02 7.546325027942657471e-02
1.510000000000000000e+02 7.531789690256118774e-02
1.520000000000000000e+02 7.515849918127059937e-02
1.530000000000000000e+02 7.499699294567108154e-02
1.540000000000000000e+02 7.483006268739700317e-02
1.550000000000000000e+02 7.466355711221694946e-02
1.560000000000000000e+02 7.449736446142196655e-02
1.570000000000000000e+02 7.433468848466873169e-02
1.580000000000000000e+02 7.417051494121551514e-02
1.590000000000000000e+02 7.399316877126693726e-02
1.600000000000000000e+02 7.381191849708557129e-02
1.610000000000000000e+02 7.361301779747009277e-02
1.620000000000000000e+02 7.343273609876632690e-02
1.630000000000000000e+02 7.324474304914474487e-02
1.640000000000000000e+02 7.305609434843063354e-02
1.650000000000000000e+02 7.285403460264205933e-02
1.660000000000000000e+02 7.264888286590576172e-02
1.670000000000000000e+02 7.243875414133071899e-02
1.680000000000000000e+02 7.223331928253173828e-02
1.690000000000000000e+02 7.200888544321060181e-02
1.700000000000000000e+02 7.178412377834320068e-02
1.710000000000000000e+02 7.155893743038177490e-02
1.720000000000000000e+02 7.132369279861450195e-02
1.730000000000000000e+02 7.109162956476211548e-02
1.740000000000000000e+02 7.085059583187103271e-02
1.750000000000000000e+02 7.060317695140838623e-02
1.760000000000000000e+02 7.034683227539062500e-02
1.770000000000000000e+02 7.008745521306991577e-02
1.780000000000000000e+02 6.982466578483581543e-02
1.790000000000000000e+02 6.955298781394958496e-02
1.800000000000000000e+02 6.927858293056488037e-02
1.810000000000000000e+02 6.899797916412353516e-02
1.820000000000000000e+02 6.871042400598526001e-02
1.830000000000000000e+02 6.841661036014556885e-02
1.840000000000000000e+02 6.811814010143280029e-02
1.850000000000000000e+02 6.781079620122909546e-02
1.860000000000000000e+02 6.749752163887023926e-02
1.870000000000000000e+02 6.717678904533386230e-02
1.880000000000000000e+02 6.684833765029907227e-02
1.890000000000000000e+02 6.651330739259719849e-02
1.900000000000000000e+02 6.617176532745361328e-02
1.910000000000000000e+02 6.582268327474594116e-02
1.920000000000000000e+02 6.546625494956970215e-02
1.930000000000000000e+02 6.510203331708908081e-02
1.940000000000000000e+02 6.473063677549362183e-02
1.950000000000000000e+02 6.435251235961914062e-02
1.960000000000000000e+02 6.396606564521789551e-02
1.970000000000000000e+02 6.357160955667495728e-02
1.980000000000000000e+02 6.316922605037689209e-02
1.990000000000000000e+02 6.275777518749237061e-02
2.000000000000000000e+02 6.233784183859825134e-02
2.010000000000000000e+02 6.190908700227737427e-02
2.020000000000000000e+02 6.147157028317451477e-02
2.030000000000000000e+02 6.102490797638893127e-02
2.040000000000000000e+02 6.056951731443405151e-02
2.050000000000000000e+02 6.010590493679046631e-02
2.060000000000000000e+02 5.963248014450073242e-02
2.070000000000000000e+02 5.914962291717529297e-02
2.080000000000000000e+02 5.865775048732757568e-02
2.090000000000000000e+02 5.815728753805160522e-02
2.100000000000000000e+02 5.764731764793395996e-02
2.110000000000000000e+02 5.712826550006866455e-02
2.120000000000000000e+02 5.660205334424972534e-02
2.130000000000000000e+02 5.606691539287567139e-02
2.140000000000000000e+02 5.552239716053009033e-02
2.150000000000000000e+02 5.496996641159057617e-02
2.160000000000000000e+02 5.440947040915489197e-02
2.170000000000000000e+02 5.384013801813125610e-02
2.180000000000000000e+02 5.326265096664428711e-02
2.190000000000000000e+02 5.267750471830368042e-02
2.200000000000000000e+02 5.208445340394973755e-02
2.210000000000000000e+02 5.148383602499961853e-02
2.220000000000000000e+02 5.087636783719062805e-02
2.230000000000000000e+02 5.026202648878097534e-02
2.240000000000000000e+02 4.964094236493110657e-02
2.250000000000000000e+02 4.901374876499176025e-02
2.260000000000000000e+02 4.838075116276741028e-02
2.270000000000000000e+02 4.774194583296775818e-02
2.280000000000000000e+02 4.709762707352638245e-02
2.290000000000000000e+02 4.644800722599029541e-02
2.300000000000000000e+02 4.579332470893859863e-02
2.310000000000000000e+02 4.513396695256233215e-02
2.320000000000000000e+02 4.447027668356895447e-02
2.330000000000000000e+02 4.380257427692413330e-02
2.340000000000000000e+02 4.313125833868980408e-02
2.350000000000000000e+02 4.245659708976745605e-02
2.360000000000000000e+02 4.177881777286529541e-02
2.370000000000000000e+02 4.109821841120719910e-02
2.380000000000000000e+02 4.041506722569465637e-02
2.390000000000000000e+02 3.972963243722915649e-02
2.400000000000000000e+02 3.904221206903457642e-02
2.410000000000000000e+02 3.835313022136688232e-02
2.420000000000000000e+02 3.766274079680442810e-02
2.430000000000000000e+02 3.697137907147407532e-02
2.440000000000000000e+02 3.627937287092208862e-02
2.450000000000000000e+02 3.558708727359771729e-02
2.460000000000000000e+02 3.489489108324050903e-02
2.470000000000000000e+02 3.420311212539672852e-02
2.480000000000000000e+02 3.351211547851562500e-02
2.490000000000000000e+02 3.282228857278823853e-02
2.500000000000000000e+02 3.213401883840560913e-02
2.510000000000000000e+02 3.144772350788116455e-02
2.520000000000000000e+02 3.076379187405109406e-02
2.530000000000000000e+02 3.008259646594524384e-02
2.540000000000000000e+02 2.940453216433525085e-02
2.550000000000000000e+02 2.873001247644424438e-02
2.560000000000000000e+02 2.805944159626960754e-02
2.570000000000000000e+02 2.739322558045387268e-02
2.580000000000000000e+02 2.673185616731643677e-02
2.590000000000000000e+02 2.607669308781623840e-02
2.600000000000000000e+02 2.543568611145019531e-02
2.610000000000000000e+02 2.487172558903694153e-02
2.620000000000000000e+02 2.489447407424449921e-02
2.630000000000000000e+02 2.870693430304527283e-02
2.640000000000000000e+02 4.189203679561614990e-02
2.650000000000000000e+02 3.851810470223426819e-02
2.660000000000000000e+02 2.494575083255767822e-02
2.670000000000000000e+02 3.241965919733047485e-02
2.680000000000000000e+02 2.453118562698364258e-02
2.690000000000000000e+02 2.769359201192855835e-02
2.700000000000000000e+02 2.478786744177341461e-02
2.710000000000000000e+02 2.321869879961013794e-02
2.720000000000000000e+02 2.494805306196212769e-02
2.730000000000000000e+02 2.093776129186153412e-02
2.740000000000000000e+02 2.242995053529739380e-02
2.750000000000000000e+02 2.140485867857933044e-02
2.760000000000000000e+02 1.921482384204864502e-02
2.770000000000000000e+02 2.080741338431835175e-02
2.780000000000000000e+02 1.855780184268951416e-02
2.790000000000000000e+02 1.820698752999305725e-02
2.800000000000000000e+02 1.855241879820823669e-02
2.810000000000000000e+02 1.674827188253402710e-02
2.820000000000000000e+02 1.692673936486244202e-02
2.830000000000000000e+02 1.655934751033782959e-02
2.840000000000000000e+02 1.534085907042026520e-02
2.850000000000000000e+02 1.555012818425893784e-02
2.860000000000000000e+02 1.486186496913433075e-02
2.870000000000000000e+02 1.413053274154663086e-02
2.880000000000000000e+02 1.416807714849710464e-02
2.890000000000000000e+02 1.343485154211521149e-02
2.900000000000000000e+02 1.300312206149101257e-02
2.910000000000000000e+02 1.288521382957696915e-02
2.920000000000000000e+02 1.220133341848850250e-02
2.930000000000000000e+02 1.195020508021116257e-02
2.940000000000000000e+02 1.170606818050146103e-02
2.950000000000000000e+02 1.108246203511953354e-02
2.960000000000000000e+02 1.100881863385438919e-02
2.970000000000000000e+02 1.054682862013578415e-02
2.980000000000000000e+02 1.018268056213855743e-02
2.990000000000000000e+02 1.003196835517883301e-02
3.000000000000000000e+02 9.544579312205314636e-03
3.010000000000000000e+02 9.371645748615264893e-03
3.020000000000000000e+02 9.049871005117893219e-03
3.030000000000000000e+02 8.724680170416831970e-03
3.040000000000000000e+02 8.548723533749580383e-03
3.050000000000000000e+02 8.173337206244468689e-03
3.060000000000000000e+02 7.994836196303367615e-03
3.070000000000000000e+02 7.733036763966083527e-03
3.080000000000000000e+02 7.438881788402795792e-03
3.090000000000000000e+02 7.270570844411849976e-03
3.100000000000000000e+02 6.997925229370594025e-03
3.110000000000000000e+02 6.782989017665386200e-03
3.120000000000000000e+02 6.575262639671564102e-03
3.130000000000000000e+02 6.345130037516355515e-03
3.140000000000000000e+02 6.166908890008926392e-03
3.150000000000000000e+02 5.939799360930919647e-03
3.160000000000000000e+02 5.760679952800273895e-03
3.170000000000000000e+02 5.577296018600463867e-03
3.180000000000000000e+02 5.372792016714811325e-03
3.190000000000000000e+02 5.221322178840637207e-03
3.200000000000000000e+02 5.027790553867816925e-03
3.210000000000000000e+02 4.878298379480838776e-03
3.220000000000000000e+02 4.703069571405649185e-03
3.230000000000000000e+02 4.543314687907695770e-03
3.240000000000000000e+02 4.403097555041313171e-03
3.250000000000000000e+02 4.244181327521800995e-03
3.260000000000000000e+02 4.111025482416152954e-03
3.270000000000000000e+02 3.961692564189434052e-03
3.280000000000000000e+02 3.830817993730306625e-03
3.290000000000000000e+02 3.700730158016085625e-03
3.300000000000000000e+02 3.573084017261862755e-03
3.310000000000000000e+02 3.453403245657682419e-03
3.320000000000000000e+02 3.331557381898164749e-03
3.330000000000000000e+02 3.225747263059020042e-03
3.340000000000000000e+02 3.125727642327547073e-03
3.350000000000000000e+02 3.055274952203035355e-03
3.360000000000000000e+02 3.044668352231383324e-03
3.370000000000000000e+02 3.179361810907721519e-03
3.380000000000000000e+02 3.699673106893897057e-03
3.390000000000000000e+02 4.848480690270662308e-03
3.400000000000000000e+02 6.689114961773157120e-03
3.410000000000000000e+02 6.368403788655996323e-03
3.420000000000000000e+02 3.601069794967770576e-03
3.430000000000000000e+02 2.675873693078756332e-03
3.440000000000000000e+02 4.329593852162361145e-03
3.450000000000000000e+02 3.160471096634864807e-03
3.460000000000000000e+02 2.433088608086109161e-03
3.470000000000000000e+02 3.538467455655336380e-03
3.480000000000000000e+02 2.308332361280918121e-03
3.490000000000000000e+02 2.523336326703429222e-03
3.500000000000000000e+02 2.701903926208615303e-03
3.510000000000000000e+02 1.896899542771279812e-03
3.520000000000000000e+02 2.485323697328567505e-03
3.530000000000000000e+02 1.864243065938353539e-03
3.540000000000000000e+02 1.998559571802616119e-03
3.550000000000000000e+02 1.983890775591135025e-03
3.560000000000000000e+02 1.608699676580727100e-03
3.570000000000000000e+02 1.915472792461514473e-03
3.580000000000000000e+02 1.479059457778930664e-03
3.590000000000000000e+02 1.648969249799847603e-03
3.600000000000000000e+02 1.503629144281148911e-03
3.610000000000000000e+02 1.365781994536519051e-03
3.620000000000000000e+02 1.478494843468070030e-03
3.630000000000000000e+02 1.220465404912829399e-03
3.640000000000000000e+02 1.341411960311233997e-03
3.650000000000000000e+02 1.190459588542580605e-03
3.660000000000000000e+02 1.153189572505652905e-03
3.670000000000000000e+02 1.169481431134045124e-03
3.680000000000000000e+02 1.021587406285107136e-03
3.690000000000000000e+02 1.086123404093086720e-03
3.700000000000000000e+02 9.727144497446715832e-04
3.710000000000000000e+02 9.579783072695136070e-04
3.720000000000000000e+02 9.449955541640520096e-04
3.730000000000000000e+02 8.566663600504398346e-04
3.740000000000000000e+02 8.834592299535870552e-04
3.750000000000000000e+02 8.082183776423335075e-04
3.760000000000000000e+02 7.934947498142719269e-04
3.770000000000000000e+02 7.759496802464127541e-04
3.780000000000000000e+02 7.179863750934600830e-04
3.790000000000000000e+02 7.237174431793391705e-04
3.800000000000000000e+02 6.757890805602073669e-04
3.810000000000000000e+02 6.571020931005477905e-04
3.820000000000000000e+02 6.431473884731531143e-04
3.830000000000000000e+02 6.028186762705445290e-04
3.840000000000000000e+02 5.977682303637266159e-04
3.850000000000000000e+02 5.671243416145443916e-04
3.860000000000000000e+02 5.468248273245990276e-04
3.870000000000000000e+02 5.357845220714807510e-04
3.880000000000000000e+02 5.062809213995933533e-04
3.890000000000000000e+02 4.975899355486035347e-04
3.900000000000000000e+02 4.788278019987046719e-04
3.910000000000000000e+02 4.601471009664237499e-04
3.920000000000000000e+02 4.548648430500179529e-04
3.930000000000000000e+02 4.408755921758711338e-04
3.940000000000000000e+02 4.449148545973002911e-04
3.950000000000000000e+02 4.681415739469230175e-04
3.960000000000000000e+02 5.280466866679489613e-04
3.970000000000000000e+02 6.898361607454717159e-04
3.980000000000000000e+02 1.026661717332899570e-03
3.990000000000000000e+02 1.650619320571422577e-03
4.000000000000000000e+02 2.469541737809777260e-03
4.010000000000000000e+02 2.748002298176288605e-03
4.020000000000000000e+02 1.667321892455220222e-03
4.030000000000000000e+02 4.357543075457215309e-04
4.040000000000000000e+02 8.715165313333272934e-04
4.050000000000000000e+02 1.419348292984068394e-03
4.060000000000000000e+02 6.192659493535757065e-04
4.070000000000000000e+02 4.835675936192274094e-04
4.080000000000000000e+02 1.024499651975929737e-03
4.090000000000000000e+02 5.486930022016167641e-04
4.100000000000000000e+02 4.011964774690568447e-04
4.110000000000000000e+02 7.686576573178172112e-04
4.120000000000000000e+02 4.110929439775645733e-04
4.130000000000000000e+02 3.873069363180547953e-04
4.140000000000000000e+02 5.993579979985952377e-04
4.150000000000000000e+02 3.039495204575359821e-04
4.160000000000000000e+02 3.654331667348742485e-04
4.170000000000000000e+02 4.531758604571223259e-04
4.180000000000000000e+02 2.427385334158316255e-04
4.190000000000000000e+02 3.444703761488199234e-04
4.200000000000000000e+02 3.440100990701466799e-04
4.210000000000000000e+02 2.075052761938422918e-04
4.220000000000000000e+02 3.051632666029036045e-04
4.230000000000000000e+02 2.619742299430072308e-04
4.240000000000000000e+02 1.899759517982602119e-04
4.250000000000000000e+02 2.663948980625718832e-04
4.260000000000000000e+02 2.075320517178624868e-04
4.270000000000000000e+02 1.733978133415803313e-04
4.280000000000000000e+02 2.247144439024850726e-04
4.290000000000000000e+02 1.690533244982361794e-04
4.300000000000000000e+02 1.587174047017470002e-04
4.310000000000000000e+02 1.915396424010396004e-04
4.320000000000000000e+02 1.434564474038779736e-04
4.330000000000000000e+02 1.429561671102419496e-04
4.340000000000000000e+02 1.620494731469079852e-04
4.350000000000000000e+02 1.234776136698201299e-04
4.360000000000000000e+02 1.281129370909184217e-04
4.370000000000000000e+02 1.394682476529851556e-04
4.380000000000000000e+02 1.095446641556918621e-04
4.390000000000000000e+02 1.144910638686269522e-04
4.400000000000000000e+02 1.203901920234784484e-04
4.410000000000000000e+02 9.735781350173056126e-05
4.420000000000000000e+02 1.012695138342678547e-04
4.430000000000000000e+02 1.049553466145880520e-04
4.440000000000000000e+02 8.786110993241891265e-05
4.450000000000000000e+02 9.024839528137817979e-05
4.460000000000000000e+02 9.270442387787625194e-05
4.470000000000000000e+02 7.957461639307439327e-05
4.480000000000000000e+02 8.016540959943085909e-05
4.490000000000000000e+02 8.189622894860804081e-05
4.500000000000000000e+02 7.188730523921549320e-05
4.510000000000000000e+02 7.137788634281605482e-05
4.520000000000000000e+02 7.280812860699370503e-05
4.530000000000000000e+02 6.536502041853964329e-05
4.540000000000000000e+02 6.406997272279113531e-05
4.550000000000000000e+02 6.512644176837056875e-05
4.560000000000000000e+02 5.959145710221491754e-05
4.570000000000000000e+02 5.764588422607630491e-05
4.580000000000000000e+02 5.830687587149441242e-05
4.590000000000000000e+02 5.424509072327055037e-05
4.600000000000000000e+02 5.190189403947442770e-05
4.610000000000000000e+02 5.224494816502556205e-05
4.620000000000000000e+02 4.939407517667859793e-05
4.630000000000000000e+02 4.689230263466015458e-05
4.640000000000000000e+02 4.694313247455283999e-05
4.650000000000000000e+02 4.506348341237753630e-05
4.660000000000000000e+02 4.261005960870534182e-05
4.670000000000000000e+02 4.234205334796570241e-05
4.680000000000000000e+02 4.124423139728605747e-05
4.690000000000000000e+02 3.910276063834317029e-05
4.700000000000000000e+02 3.860396827803924680e-05
4.710000000000000000e+02 3.825601015705615282e-05
4.720000000000000000e+02 3.698717046063393354e-05
4.730000000000000000e+02 3.700101660797372460e-05
4.740000000000000000e+02 3.840452700387686491e-05
4.750000000000000000e+02 4.043623630423098803e-05
4.760000000000000000e+02 4.546343916445039213e-05
4.770000000000000000e+02 5.662468902301043272e-05
4.780000000000000000e+02 7.748395728413015604e-05
4.790000000000000000e+02 1.174574863398447633e-04
4.800000000000000000e+02 1.934121100930497050e-04
4.810000000000000000e+02 3.331720945425331593e-04
4.820000000000000000e+02 5.692748818546533585e-04
4.830000000000000000e+02 9.232242591679096222e-04
4.840000000000000000e+02 1.289919018745422363e-03
4.850000000000000000e+02 1.392725971527397633e-03
4.860000000000000000e+02 9.216796024702489376e-04
4.870000000000000000e+02 2.296924940310418606e-04
4.880000000000000000e+02 1.002672215690836310e-04
4.890000000000000000e+02 5.097682587802410126e-04
4.900000000000000000e+02 5.997559055685997009e-04
4.910000000000000000e+02 2.006337745115160942e-04
4.920000000000000000e+02 7.514774915762245655e-05
4.930000000000000000e+02 3.436504921410232782e-04
4.940000000000000000e+02 3.362948482390493155e-04
4.950000000000000000e+02 7.650398038094863296e-05
4.960000000000000000e+02 1.110680022975429893e-04
4.970000000000000000e+02 2.667140215635299683e-04
4.980000000000000000e+02 1.511545269750058651e-04
4.990000000000000000e+02 3.743403794942423701e-05
5.000000000000000000e+02 1.458749757148325443e-04
5.010000000000000000e+02 1.702747249510139227e-04
5.020000000000000000e+02 4.082206214661709964e-05
5.030000000000000000e+02 1.148170413216575980e-04
5.040000000000000000e+02 6.946831854293122888e-05
5.050000000000000000e+02 6.166189268697053194e-05
5.060000000000000000e+02 9.001487342175096273e-05
5.070000000000000000e+02 2.950327325379475951e-05
5.080000000000000000e+02 9.017652337206527591e-05
5.090000000000000000e+02 2.154796675313264132e-05
5.100000000000000000e+02 7.299079152289777994e-05
5.110000000000000000e+02 2.902848973462823778e-05
5.120000000000000000e+02 4.924715540255419910e-05
5.130000000000000000e+02 3.988634489360265434e-05
5.140000000000000000e+02 2.942021092167124152e-05
5.150000000000000000e+02 4.560361412586644292e-05
5.160000000000000000e+02 1.860292104538530111e-05
5.170000000000000000e+02 4.354412521934136748e-05
5.180000000000000000e+02 1.648699253564700484e-05
5.190000000000000000e+02 3.580338670872151852e-05
5.200000000000000000e+02 1.930500548041891307e-05
5.210000000000000000e+02 2.643068364704959095e-05
5.220000000000000000e+02 2.290194242959842086e-05
5.230000000000000000e+02 1.879731280496343970e-05
5.240000000000000000e+02 2.459413735778070986e-05
5.250000000000000000e+02 1.437446462659863755e-05
5.260000000000000000e+02 2.368450805079191923e-05
5.270000000000000000e+02 1.298450570175191388e-05
5.280000000000000000e+02 2.086573476844932884e-05
5.290000000000000000e+02 1.342021460004616529e-05
5.300000000000000000e+02 1.736009289743378758e-05
5.310000000000000000e+02 1.438378785678651184e-05
5.320000000000000000e+02 1.423439243808388710e-05
5.330000000000000000e+02 1.496776258136378601e-05
5.340000000000000000e+02 1.204558066092431545e-05
5.350000000000000000e+02 1.480518221796955913e-05
5.360000000000000000e+02 1.087773125618696213e-05
5.370000000000000000e+02 1.396221159666310996e-05
5.380000000000000000e+02 1.047161458700429648e-05
5.390000000000000000e+02 1.273701309401076287e-05
5.400000000000000000e+02 1.046191846398869529e-05
5.410000000000000000e+02 1.144873658631695434e-05
5.420000000000000000e+02 1.053044979926198721e-05
5.430000000000000000e+02 1.033590706356335431e-05
5.440000000000000000e+02 1.047825753630604595e-05
5.450000000000000000e+02 9.506573405815288424e-06
5.460000000000000000e+02 1.023640379571588710e-05
5.470000000000000000e+02 8.960696504800580442e-06
5.480000000000000000e+02 9.828214388107880950e-06
5.490000000000000000e+02 8.630467164039146155e-06
5.500000000000000000e+02 9.323235644842498004e-06
5.510000000000000000e+02 8.427527063759043813e-06
5.520000000000000000e+02 8.797333066468127072e-06
5.530000000000000000e+02 8.271337719634175301e-06
5.540000000000000000e+02 8.309552868013270199e-06
5.550000000000000000e+02 8.108417205221485347e-06
5.560000000000000000e+02 7.890296728874091059e-06
5.570000000000000000e+02 7.913178706075996161e-06
5.580000000000000000e+02 7.547698260168544948e-06
5.590000000000000000e+02 7.682216164539568126e-06
5.600000000000000000e+02 7.271869435498956591e-06
5.610000000000000000e+02 7.425057447107974440e-06
5.620000000000000000e+02 7.045583515719044954e-06
5.630000000000000000e+02 7.156702395150205120e-06
5.640000000000000000e+02 6.850052159279584885e-06
5.650000000000000000e+02 6.891177235957002267e-06
5.660000000000000000e+02 6.669811227766331285e-06
5.670000000000000000e+02 6.638624654442537576e-06
5.680000000000000000e+02 6.494646640931023285e-06
5.690000000000000000e+02 6.404494797607185319e-06
5.700000000000000000e+02 6.318976375041529536e-06
5.710000000000000000e+02 6.190150998008903116e-06
5.720000000000000000e+02 6.141381163615733385e-06
5.730000000000000000e+02 5.994109415041748434e-06
5.740000000000000000e+02 5.962569048278965056e-06
5.750000000000000000e+02 5.813452844449784607e-06
5.760000000000000000e+02 5.784568202216178179e-06
5.770000000000000000e+02 5.644719294650712982e-06
5.780000000000000000e+02 5.609524123428855091e-06
5.790000000000000000e+02 5.484907887876033783e-06
5.800000000000000000e+02 5.439337655843701214e-06
5.810000000000000000e+02 5.331583452061749995e-06
5.820000000000000000e+02 5.275136118143564090e-06
5.830000000000000000e+02 5.183090252103284001e-06
5.840000000000000000e+02 5.117478394822683185e-06
5.850000000000000000e+02 5.038456038164440542e-06
5.860000000000000000e+02 4.966459528077393770e-06
5.870000000000000000e+02 4.897215603705262765e-06
5.880000000000000000e+02 4.821732090931618586e-06
5.890000000000000000e+02 4.759253897645976394e-06
5.900000000000000000e+02 4.682878170569892973e-06
5.910000000000000000e+02 4.624600023817038164e-06
5.920000000000000000e+02 4.549334789771819487e-06
5.930000000000000000e+02 4.493406777328345925e-06
5.940000000000000000e+02 4.420555342221632600e-06
5.950000000000000000e+02 4.365775112091796473e-06
5.960000000000000000e+02 4.296091447031358257e-06
5.970000000000000000e+02 4.241779606672935188e-06
5.980000000000000000e+02 4.175537924311356619e-06
5.990000000000000000e+02 4.121418442082358524e-06
6.000000000000000000e+02 4.058625563629902899e-06
6.010000000000000000e+02 4.004692527814768255e-06
6.020000000000000000e+02 3.945118805859237909e-06
6.030000000000000000e+02 3.891524556820513681e-06
6.040000000000000000e+02 3.834821654891129583e-06
6.050000000000000000e+02 3.781792429435881786e-06
6.060000000000000000e+02 3.727629064087523147e-06
6.070000000000000000e+02 3.675381549328449182e-06
6.080000000000000000e+02 3.623447128120460548e-06
6.090000000000000000e+02 3.572180958144599572e-06
6.100000000000000000e+02 3.522165116010000929e-06
6.110000000000000000e+02 3.472028765827417374e-06
6.120000000000000000e+02 3.423707994443248026e-06
6.130000000000000000e+02 3.374840161995962262e-06
6.140000000000000000e+02 3.328030970806139521e-06
6.150000000000000000e+02 3.280469627497950569e-06
6.160000000000000000e+02 3.235035137549857609e-06
6.170000000000000000e+02 3.188826212863205001e-06
6.180000000000000000e+02 3.144659785903058946e-06
6.190000000000000000e+02 3.099802142969565466e-06
6.200000000000000000e+02 3.056825335079338402e-06
6.210000000000000000e+02 3.013308742083609104e-06
6.220000000000000000e+02 2.971474486912484281e-06
6.230000000000000000e+02 2.929266656792606227e-06
6.240000000000000000e+02 2.888541985157644376e-06
6.250000000000000000e+02 2.847596078936476260e-06
6.260000000000000000e+02 2.807942109939176589e-06
6.270000000000000000e+02 2.768220610960270278e-06
6.280000000000000000e+02 2.729615061980439350e-06
6.290000000000000000e+02 2.691074769245460629e-06
6.300000000000000000e+02 2.653496267157606781e-06
6.310000000000000000e+02 2.616079655126668513e-06
6.320000000000000000e+02 2.579513420641887933e-06
6.330000000000000000e+02 2.543191385484533384e-06
6.340000000000000000e+02 2.507620820324518718e-06
6.350000000000000000e+02 2.472336291248211637e-06
6.360000000000000000e+02 2.437731836835155264e-06
6.370000000000000000e+02 2.403458211119868793e-06
6.380000000000000000e+02 2.369802359680761583e-06
6.390000000000000000e+02 2.336506668143556453e-06
6.400000000000000000e+02 2.303766450495459139e-06
6.410000000000000000e+02 2.271423454658361152e-06
6.420000000000000000e+02 2.239589321106905118e-06
6.430000000000000000e+02 2.208153091487474740e-06
6.440000000000000000e+02 2.177190253860317171e-06
6.450000000000000000e+02 2.146642600564518943e-06
6.460000000000000000e+02 2.116540144925238565e-06
6.470000000000000000e+02 2.086843778670299798e-06
6.480000000000000000e+02 2.057579877146054059e-06
6.490000000000000000e+02 2.028716380664263852e-06
6.500000000000000000e+02 2.000258973566815257e-06
6.510000000000000000e+02 1.972199243027716875e-06
6.520000000000000000e+02 1.944545147125609219e-06
6.530000000000000000e+02 1.917260760819772258e-06
6.540000000000000000e+02 1.890370867840829305e-06
6.550000000000000000e+02 1.863851593952858821e-06
6.560000000000000000e+02 1.837704758145264350e-06
6.570000000000000000e+02 1.811930019357532728e-06
6.580000000000000000e+02 1.786506572898360901e-06
6.590000000000000000e+02 1.761443854775279760e-06
6.600000000000000000e+02 1.736734589030675124e-06
6.610000000000000000e+02 1.712372863948985469e-06
6.620000000000000000e+02 1.688345946604385972e-06
6.630000000000000000e+02 1.664654860178416129e-06
6.640000000000000000e+02 1.641298922550049610e-06
6.650000000000000000e+02 1.618266423975001089e-06
6.660000000000000000e+02 1.595559524503187276e-06
6.670000000000000000e+02 1.573173904034774750e-06
6.680000000000000000e+02 1.551098876007017680e-06
6.690000000000000000e+02 1.529325800220249221e-06
6.700000000000000000e+02 1.507863998995162547e-06
6.710000000000000000e+02 1.486698920416529290e-06
6.720000000000000000e+02 1.465835339331533760e-06
6.730000000000000000e+02 1.445262569177430123e-06
6.740000000000000000e+02 1.424971060259849764e-06
6.750000000000000000e+02 1.404967747475893702e-06
6.760000000000000000e+02 1.385243649565381929e-06
6.770000000000000000e+02 1.365796151731046848e-06
6.780000000000000000e+02 1.346624458165024407e-06
6.790000000000000000e+02 1.327717427557217889e-06
6.800000000000000000e+02 1.309073923039250076e-06
6.810000000000000000e+02 1.290690647692827042e-06
6.820000000000000000e+02 1.272571807930944487e-06
6.830000000000000000e+02 1.254699213859566953e-06
6.840000000000000000e+02 1.237077071891690139e-06
6.850000000000000000e+02 1.219703108290559612e-06
6.860000000000000000e+02 1.202571411340613849e-06
6.870000000000000000e+02 1.185681412607664242e-06
6.880000000000000000e+02 1.169021061286912300e-06
6.890000000000000000e+02 1.152606728282989934e-06
6.900000000000000000e+02 1.136412947744247504e-06
6.910000000000000000e+02 1.120446995628299192e-06
6.920000000000000000e+02 1.104706370824715123e-06
6.930000000000000000e+02 1.089183115254854783e-06
6.940000000000000000e+02 1.073878479473933112e-06
6.950000000000000000e+02 1.058786210705875419e-06
6.960000000000000000e+02 1.043913130160945002e-06
6.970000000000000000e+02 1.029238774208351970e-06
6.980000000000000000e+02 1.014772237795114052e-06
6.990000000000000000e+02 1.000511815618665423e-06
7.000000000000000000e+02 9.864497769740410149e-07
7.010000000000000000e+02 9.725831660034600645e-07
7.020000000000000000e+02 9.589126648279489018e-07
7.030000000000000000e+02 9.454291785004897974e-07
7.040000000000000000e+02 9.321373681814293377e-07
7.050000000000000000e+02 9.190355285682016984e-07
7.060000000000000000e+02 9.061064361048920546e-07
7.070000000000000000e+02 8.933709523262223229e-07
7.080000000000000000e+02 8.808043503449880518e-07
7.090000000000000000e+02 8.684239674039417878e-07
7.100000000000000000e+02 8.562026323488680646e-07
7.110000000000000000e+02 8.441706995654385537e-07
7.120000000000000000e+02 8.322925282300275285e-07
7.130000000000000000e+02 8.205886388168437406e-07
7.140000000000000000e+02 8.090461847132246476e-07
7.150000000000000000e+02 7.976639153639553115e-07
7.160000000000000000e+02 7.864396138757001609e-07
7.170000000000000000e+02 7.753769182272662874e-07
7.180000000000000000e+02 7.644692345820658375e-07
7.190000000000000000e+02 7.537152555414650124e-07
7.200000000000000000e+02 7.431102631016983651e-07
7.210000000000000000e+02 7.326519266825926024e-07
7.220000000000000000e+02 7.223414968393626623e-07
7.230000000000000000e+02 7.121803946574800648e-07
7.240000000000000000e+02 7.021563988018897362e-07
7.250000000000000000e+02 6.922721240698592737e-07
7.260000000000000000e+02 6.825355853834480513e-07
7.270000000000000000e+02 6.729241022185306065e-07
7.280000000000000000e+02 6.634543865402520169e-07
7.290000000000000000e+02 6.541154107253532857e-07
7.300000000000000000e+02 6.449079137382796034e-07
7.310000000000000000e+02 6.358258133332128637e-07
7.320000000000000000e+02 6.268742254178505391e-07
7.330000000000000000e+02 6.180517857501399703e-07
7.340000000000000000e+02 6.093464435252826661e-07
7.350000000000000000e+02 6.007668389429454692e-07
7.360000000000000000e+02 5.923084245296195149e-07
7.370000000000000000e+02 5.839682444275240414e-07
7.380000000000000000e+02 5.757450480814441107e-07
7.390000000000000000e+02 5.676356522599235177e-07
7.400000000000000000e+02 5.596457413048483431e-07
7.410000000000000000e+02 5.517624117601371836e-07
7.420000000000000000e+02 5.439901542558800429e-07
7.430000000000000000e+02 5.363252739698509686e-07
7.440000000000000000e+02 5.287765816319733858e-07
7.450000000000000000e+02 5.213267968429136090e-07
7.460000000000000000e+02 5.139811491972068325e-07
7.470000000000000000e+02 5.067431629868224263e-07
7.480000000000000000e+02 4.996044253857689910e-07
7.490000000000000000e+02 4.925603889205376618e-07
7.500000000000000000e+02 4.856243549511418678e-07
7.510000000000000000e+02 4.787841589859453961e-07
7.520000000000000000e+02 4.720394599644350819e-07
7.530000000000000000e+02 4.653867335946415551e-07
7.540000000000000000e+02 4.588276567574212095e-07
7.550000000000000000e+02 4.523655547927774023e-07
7.560000000000000000e+02 4.459902811504434794e-07
7.570000000000000000e+02 4.397076622808526736e-07
7.580000000000000000e+02 4.335098253704927629e-07
7.590000000000000000e+02 4.273989020475710277e-07
7.600000000000000000e+02 4.213783881823474076e-07
7.610000000000000000e+02 4.154372845732723363e-07
7.620000000000000000e+02 4.095859935659973416e-07
7.630000000000000000e+02 4.038134306938445661e-07
7.640000000000000000e+02 3.981209601988666691e-07
7.650000000000000000e+02 3.925068483567883959e-07
7.660000000000000000e+02 3.869764100272732321e-07
7.670000000000000000e+02 3.815196976120205363e-07
7.680000000000000000e+02 3.761423386094975285e-07
7.690000000000000000e+02 3.708407803060254082e-07
7.700000000000000000e+02 3.656144258457061369e-07
7.710000000000000000e+02 3.604573066695593297e-07
7.720000000000000000e+02 3.553774092779349303e-07
7.730000000000000000e+02 3.503697030282637570e-07
7.740000000000000000e+02 3.454294414950709324e-07
7.750000000000000000e+02 3.405576762816053815e-07
7.760000000000000000e+02 3.357573916673572967e-07
7.770000000000000000e+02 3.310225338282180019e-07
7.780000000000000000e+02 3.263564849476097152e-07
7.790000000000000000e+02 3.217542428046726855e-07
7.800000000000000000e+02 3.172188201006065356e-07
7.810000000000000000e+02 3.127450440842949320e-07
7.820000000000000000e+02 3.083364390477072448e-07
7.830000000000000000e+02 3.039877753963082796e-07
7.840000000000000000e+02 2.997020374095882289e-07
7.850000000000000000e+02 2.954774913632718381e-07
7.860000000000000000e+02 2.913089360845333431e-07
7.870000000000000000e+02 2.872010611554287607e-07
7.880000000000000000e+02 2.831519054780073930e-07
7.890000000000000000e+02 2.791591953155148076e-07
7.900000000000000000e+02 2.752225896074378397e-07
7.910000000000000000e+02 2.713422304623236414e-07
7.920000000000000000e+02 2.675150199138442986e-07
7.930000000000000000e+02 2.637429474816599395e-07
7.940000000000000000e+02 2.600233415250841063e-07
7.950000000000000000e+02 2.563569410085619893e-07
7.960000000000000000e+02 2.527392837237130152e-07
7.970000000000000000e+02 2.491761392775515560e-07
7.980000000000000000e+02 2.456619085933198221e-07
7.990000000000000000e+02 2.421963642973423703e-07
8.000000000000000000e+02 2.387807285231247079e-07
8.010000000000000000e+02 2.354105674839956919e-07
8.020000000000000000e+02 2.320921339560300112e-07
8.030000000000000000e+02 2.288198288624698762e-07
8.040000000000000000e+02 2.255918900573306018e-07
8.050000000000000000e+02 2.224099802106138668e-07
8.060000000000000000e+02 2.192715697901803651e-07
8.070000000000000000e+02 2.161815189083426958e-07
8.080000000000000000e+02 2.131336316324450308e-07
8.090000000000000000e+02 2.101249094721424626e-07
8.100000000000000000e+02 2.071616904686379712e-07
8.110000000000000000e+02 2.042408340230394970e-07
8.120000000000000000e+02 2.013590574279078282e-07
8.130000000000000000e+02 1.985197854992293287e-07
8.140000000000000000e+02 1.957205313374288380e-07
8.150000000000000000e+02 1.929591917360085063e-07
8.160000000000000000e+02 1.902353403693268774e-07
8.170000000000000000e+02 1.875539652473889873e-07
8.180000000000000000e+02 1.849063551162544172e-07
8.190000000000000000e+02 1.822984359023394063e-07
8.200000000000000000e+02 1.797293265326516121e-07
8.210000000000000000e+02 1.771938116235105554e-07
8.220000000000000000e+02 1.746954865211591823e-07
8.230000000000000000e+02 1.722304432405508123e-07
8.240000000000000000e+02 1.698008418316021562e-07
8.250000000000000000e+02 1.674064264989283402e-07
8.260000000000000000e+02 1.650443834932957543e-07
8.270000000000000000e+02 1.627179955221436103e-07
8.280000000000000000e+02 1.604215498218763969e-07
8.290000000000000000e+02 1.581595086008746875e-07
8.300000000000000000e+02 1.559286886276822770e-07
8.310000000000000000e+02 1.537291325348633109e-07
8.320000000000000000e+02 1.515618635039572837e-07
8.330000000000000000e+02 1.494234709298325470e-07
8.340000000000000000e+02 1.473173369959113188e-07
8.350000000000000000e+02 1.452383173727866961e-07
8.360000000000000000e+02 1.431906895277279546e-07
8.370000000000000000e+02 1.411704317888506921e-07
8.380000000000000000e+02 1.391805426464998163e-07
8.390000000000000000e+02 1.372172562241757987e-07
8.400000000000000000e+02 1.352824767764104763e-07
8.410000000000000000e+02 1.333731347585853655e-07
8.420000000000000000e+02 1.314929818363452796e-07
8.430000000000000000e+02 1.296380105486605316e-07
8.440000000000000000e+02 1.278107504276704276e-07
8.450000000000000000e+02 1.260084161458507879e-07
8.460000000000000000e+02 1.242300129433715483e-07
8.470000000000000000e+02 1.224779282438248629e-07
8.480000000000000000e+02 1.207520767820824403e-07
8.490000000000000000e+02 1.190487637359183282e-07
8.500000000000000000e+02 1.173715702407207573e-07
8.510000000000000000e+02 1.157152738073818909e-07
8.520000000000000000e+02 1.140834413604352449e-07
8.530000000000000000e+02 1.124746731306913716e-07
8.540000000000000000e+02 1.108883225242607296e-07
8.550000000000000000e+02 1.093252137707168004e-07
8.560000000000000000e+02 1.077825686479627620e-07
8.570000000000000000e+02 1.062625258896332525e-07
8.580000000000000000e+02 1.047640552087614196e-07
8.590000000000000000e+02 1.032882721574424068e-07
8.600000000000000000e+02 1.018320290313567966e-07
8.610000000000000000e+02 1.003950558242650004e-07
8.620000000000000000e+02 9.897996733343461528e-08
8.630000000000000000e+02 9.758451113839328173e-08
8.640000000000000000e+02 9.620943330901354784e-08
8.650000000000000000e+02 9.485174246037786361e-08
8.660000000000000000e+02 9.351430207971134223e-08
8.670000000000000000e+02 9.219573371410660911e-08
8.680000000000000000e+02 9.089635000236739870e-08
8.690000000000000000e+02 8.961480801872312441e-08
8.700000000000000000e+02 8.835068854295968777e-08
8.710000000000000000e+02 8.710570398307027062e-08
8.720000000000000000e+02 8.587862510012200801e-08
8.730000000000000000e+02 8.466689394026616355e-08
8.740000000000000000e+02 8.347344504500142648e-08
8.750000000000000000e+02 8.229760339872882469e-08
8.760000000000000000e+02 8.113679683674490661e-08
8.770000000000000000e+02 7.999259565849570208e-08
8.780000000000000000e+02 7.886568198500754079e-08
8.790000000000000000e+02 7.775480526106548496e-08
8.800000000000000000e+02 7.665811097012920072e-08
8.810000000000000000e+02 7.557846970485115889e-08
8.820000000000000000e+02 7.451221506471483735e-08
8.830000000000000000e+02 7.346232422378307092e-08
8.840000000000000000e+02 7.242685029495987692e-08
8.850000000000000000e+02 7.140555169371509692e-08
8.860000000000000000e+02 7.039969318611838389e-08
8.870000000000000000e+02 6.940831553947646171e-08
8.880000000000000000e+02 6.842867605882929638e-08
8.890000000000000000e+02 6.746482483777072048e-08
8.900000000000000000e+02 6.651396944334919681e-08
8.910000000000000000e+02 6.557640119808638701e-08
8.920000000000000000e+02 6.465323565407743445e-08
8.930000000000000000e+02 6.374132510700292187e-08
8.940000000000000000e+02 6.284348330609645927e-08
8.950000000000000000e+02 6.195801915964693762e-08
8.960000000000000000e+02 6.108560057782597141e-08
8.970000000000000000e+02 6.022408882699892274e-08
8.980000000000000000e+02 5.937540237255234388e-08
8.990000000000000000e+02 5.853915041598156677e-08
9.000000000000000000e+02 5.771370581442170078e-08
9.010000000000000000e+02 5.690105098210551660e-08
9.020000000000000000e+02 5.609917863580449193e-08
9.030000000000000000e+02 5.530932156716517056e-08
9.040000000000000000e+02 5.452984197518162546e-08
9.050000000000000000e+02 5.376109157850805786e-08
9.060000000000000000e+02 5.300339722680291743e-08
9.070000000000000000e+02 5.225763999305854668e-08
9.080000000000000000e+02 5.152165272193087731e-08
9.090000000000000000e+02 5.079517961803503567e-08
9.100000000000000000e+02 5.008039494214244769e-08
9.110000000000000000e+02 4.937325570608663838e-08
9.120000000000000000e+02 4.867841951750051521e-08
9.130000000000000000e+02 4.799358777063389425e-08
9.140000000000000000e+02 4.731746372499401332e-08
9.150000000000000000e+02 4.665165675987736904e-08
9.160000000000000000e+02 4.599345260203335783e-08
9.170000000000000000e+02 4.534580710924274172e-08
9.180000000000000000e+02 4.470673786727275001e-08
9.190000000000000000e+02 4.407752385304775089e-08
9.200000000000000000e+02 4.345643489500616852e-08
9.210000000000000000e+02 4.284496668560677790e-08
9.220000000000000000e+02 4.224065719427017029e-08
9.230000000000000000e+02 4.164533606854092795e-08
9.240000000000000000e+02 4.105957529532133776e-08
9.250000000000000000e+02 4.048096613473717298e-08
9.260000000000000000e+02 3.991079466914015939e-08
9.270000000000000000e+02 3.934889747370107216e-08
9.280000000000000000e+02 3.879465992895347881e-08
9.290000000000000000e+02 3.824865046908598742e-08
9.300000000000000000e+02 3.770997025753786147e-08
9.310000000000000000e+02 3.717834573535583331e-08
9.320000000000000000e+02 3.665502390504116192e-08
9.330000000000000000e+02 3.613881816022512794e-08
9.340000000000000000e+02 3.563004469242514460e-08
9.350000000000000000e+02 3.512801427518752462e-08
9.360000000000000000e+02 3.463393483116306015e-08
9.370000000000000000e+02 3.414619342834157578e-08
9.380000000000000000e+02 3.366477940858203510e-08
9.390000000000000000e+02 3.319107122479181271e-08
9.400000000000000000e+02 3.272394621944840765e-08
9.410000000000000000e+02 3.226327294214570429e-08
9.420000000000000000e+02 3.180875651764836221e-08
9.430000000000000000e+02 3.136105775070063828e-08
9.440000000000000000e+02 3.091879108296780032e-08
9.450000000000000000e+02 3.048398866667412221e-08
9.460000000000000000e+02 3.005466098215947568e-08
9.470000000000000000e+02 2.963148304502283281e-08
9.480000000000000000e+02 2.921371944353268191e-08
9.490000000000000000e+02 2.880276994687847036e-08
9.500000000000000000e+02 2.839717083702453237e-08
9.510000000000000000e+02 2.799754383886465803e-08
9.520000000000000000e+02 2.760294393056028639e-08
9.530000000000000000e+02 2.721416336726178997e-08
9.540000000000000000e+02 2.683153255134129722e-08
9.550000000000000000e+02 2.645346697249806311e-08
9.560000000000000000e+02 2.608079086030556937e-08
9.570000000000000000e+02 2.571363566516993160e-08
9.580000000000000000e+02 2.535161058858648175e-08
9.590000000000000000e+02 2.499422002699702716e-08
9.600000000000000000e+02 2.464300585813816724e-08
9.610000000000000000e+02 2.429601941855707992e-08
9.620000000000000000e+02 2.395377052266667306e-08
9.630000000000000000e+02 2.361705320197415858e-08
9.640000000000000000e+02 2.328409820506749384e-08
9.650000000000000000e+02 2.295677248298488848e-08
9.660000000000000000e+02 2.263351461806450970e-08
9.670000000000000000e+02 2.231462303825537674e-08
9.680000000000000000e+02 2.200044946221169084e-08
9.690000000000000000e+02 2.169073809454857837e-08
9.700000000000000000e+02 2.138505195148354687e-08
9.710000000000000000e+02 2.108384933308116160e-08
9.720000000000000000e+02 2.078736294208738400e-08
9.730000000000000000e+02 2.049513270208080939e-08
9.740000000000000000e+02 2.020619049858396465e-08
9.750000000000000000e+02 1.992217946167329501e-08
9.760000000000000000e+02 1.964100349027830816e-08
9.770000000000000000e+02 1.936461835327918379e-08
9.780000000000000000e+02 1.909243962927575922e-08
9.790000000000000000e+02 1.882383138251952914e-08
9.800000000000000000e+02 1.855826070595867350e-08
9.810000000000000000e+02 1.829732632074865251e-08
9.820000000000000000e+02 1.803955029799908516e-08
9.830000000000000000e+02 1.778523639472950890e-08
9.840000000000000000e+02 1.753537226534263027e-08
9.850000000000000000e+02 1.728803411538137880e-08
9.860000000000000000e+02 1.704437657679136464e-08
9.870000000000000000e+02 1.680453109997870342e-08
9.880000000000000000e+02 1.656820813877857290e-08
9.890000000000000000e+02 1.633507018539148703e-08
9.900000000000000000e+02 1.610502842197547579e-08
9.910000000000000000e+02 1.587814502101991820e-08
9.920000000000000000e+02 1.565456031471512688e-08
9.930000000000000000e+02 1.543401495496254938e-08
9.940000000000000000e+02 1.521715731200856681e-08
9.950000000000000000e+02 1.500271018528565037e-08
9.960000000000000000e+02 1.479143563187790278e-08
9.970000000000000000e+02 1.458347043126195786e-08
9.980000000000000000e+02 1.437771324219738744e-08
9.990000000000000000e+02 1.417577522033752757e-08
1.000000000000000000e+03 1.397539683978266112e-08
1.001000000000000000e+03 1.377910407995841524e-08
1.002000000000000000e+03 1.368247382060872042e-08
1.003000000000000000e+03 1.358746537505339802e-08
1.004000000000000000e+03 1.349327405364419974e-08
1.005000000000000000e+03 1.339936694932930550e-08
1.006000000000000000e+03 1.330655052811380301e-08
1.007000000000000000e+03 1.321474307758307987e-08
1.008000000000000000e+03 1.312371544770485343e-08
1.009000000000000000e+03 1.303382202166858406e-08
1.010000000000000000e+03 1.294391971384811768e-08
1.011000000000000000e+03 1.285521467053740707e-08
1.012000000000000000e+03 1.276695904550706473e-08
1.013000000000000000e+03 1.268004012899837107e-08
1.014000000000000000e+03 1.259290982602578879e-08
1.015000000000000000e+03 1.250700343291555328e-08
1.016000000000000000e+03 1.242160152514770743e-08
1.017000000000000000e+03 1.233646251819209283e-08
1.018000000000000000e+03 1.225256696102405840e-08
1.019000000000000000e+03 1.216880818333265779e-08
1.020000000000000000e+03 1.208552014020369825e-08
1.021000000000000000e+03 1.200326948946894845e-08
1.022000000000000000e+03 1.192119913895339778e-08
1.023000000000000000e+03 1.184019371436306756e-08
1.024000000000000000e+03 1.175937125452719556e-08
1.025000000000000000e+03 1.167951246827669820e-08
1.026000000000000000e+03 1.159978246789705736e-08
1.027000000000000000e+03 1.152063244802548070e-08
1.028000000000000000e+03 1.144170980182934727e-08
1.029000000000000000e+03 1.136414873315061413e-08
1.030000000000000000e+03 1.128650062298675039e-08
1.031000000000000000e+03 1.120904880025364037e-08
1.032000000000000000e+03 1.113284575637862872e-08
1.033000000000000000e+03 1.105670754952825519e-08
1.034000000000000000e+03 1.098146995559545758e-08
1.035000000000000000e+03 1.090628032329732378e-08
1.036000000000000000e+03 1.083183320815805928e-08
1.037000000000000000e+03 1.075791988824903456e-08
1.038000000000000000e+03 1.068443111762462649e-08
1.039000000000000000e+03 1.061126742030182868e-08
1.040000000000000000e+03 1.053888176727468817e-08
1.041000000000000000e+03 1.046636910473353055e-08
1.042000000000000000e+03 1.039527752766389312e-08
1.043000000000000000e+03 1.032382002108533925e-08
1.044000000000000000e+03 1.025284035449658404e-08
1.045000000000000000e+03 1.018247353101742192e-08
1.046000000000000000e+03 1.011279149309984859e-08
1.047000000000000000e+03 1.004384309055694757e-08
1.048000000000000000e+03 9.974941761470290658e-09
1.049000000000000000e+03 9.906450770813535200e-09
1.050000000000000000e+03 9.838444725573936012e-09
1.051000000000000000e+03 9.771085274223878514e-09
1.052000000000000000e+03 9.703724046516981616e-09
1.053000000000000000e+03 9.636966780135480803e-09
1.054000000000000000e+03 9.571051506895855709e-09
1.055000000000000000e+03 9.505095377448924410e-09
1.056000000000000000e+03 9.439670378696973785e-09
1.057000000000000000e+03 9.374717002685883926e-09
1.058000000000000000e+03 9.309955473213449295e-09
1.059000000000000000e+03 9.245590071316200920e-09
1.060000000000000000e+03 9.182245186423187988e-09
1.061000000000000000e+03 9.119025534687352774e-09
1.062000000000000000e+03 9.056105199078956502e-09
1.063000000000000000e+03 8.993696454240307503e-09
1.064000000000000000e+03 8.931526629396557837e-09
1.065000000000000000e+03 8.869555756518820999e-09
1.066000000000000000e+03 8.808578755292728601e-09
1.067000000000000000e+03 8.747514712581505592e-09
1.068000000000000000e+03 8.687120356398736476e-09
1.069000000000000000e+03 8.627131897753770318e-09
1.070000000000000000e+03 8.567480946908290207e-09
1.071000000000000000e+03 8.508219906389058451e-09
1.072000000000000000e+03 8.449402955079676758e-09
1.073000000000000000e+03 8.390601990981849667e-09
1.074000000000000000e+03 8.332566636681804084e-09
1.075000000000000000e+03 8.274744445202486531e-09
1.076000000000000000e+03 8.217394764642449445e-09
1.077000000000000000e+03 8.160183639915885578e-09
1.078000000000000000e+03 8.103723025953968317e-09
1.079000000000000000e+03 8.047403632360783376e-09
1.080000000000000000e+03 7.991540762475324300e-09
1.081000000000000000e+03 7.935772927680773137e-09
1.082000000000000000e+03 7.880595731535322557e-09
1.083000000000000000e+03 7.825918579840163147e-09
1.084000000000000000e+03 7.771635779363350593e-09
1.085000000000000000e+03 7.717285477326640830e-09
1.086000000000000000e+03 7.663373047250843229e-09
1.087000000000000000e+03 7.609994412405285402e-09
1.088000000000000000e+03 7.557119374723697547e-09
1.089000000000000000e+03 7.504569410343719937e-09
1.090000000000000000e+03 7.452167771759832249e-09
1.091000000000000000e+03 7.400069446106272153e-09
1.092000000000000000e+03 7.348849084820585631e-09
1.093000000000000000e+03 7.297247250903637905e-09
1.094000000000000000e+03 7.246248490133666564e-09
1.095000000000000000e+03 7.195399831516624545e-09
1.096000000000000000e+03 7.145250613405096374e-09
1.097000000000000000e+03 7.095382059674193442e-09
1.098000000000000000e+03 7.045732441923746592e-09
1.099000000000000000e+03 6.996204060527588808e-09
1.100000000000000000e+03 6.947366681941957722e-09
1.101000000000000000e+03 6.898941418143067494e-09
1.102000000000000000e+03 6.850608968989035930e-09
1.103000000000000000e+03 6.802227225932711008e-09
1.104000000000000000e+03 6.754675929698805703e-09
1.105000000000000000e+03 6.707293387364643422e-09
1.106000000000000000e+03 6.660139106884344073e-09
1.107000000000000000e+03 6.613708691816100327e-09
1.108000000000000000e+03 6.567100641063916555e-09
1.109000000000000000e+03 6.520938899967632096e-09
1.110000000000000000e+03 6.474929481470326209e-09
1.111000000000000000e+03 6.429497378945825403e-09
1.112000000000000000e+03 6.384403672399230345e-09
1.113000000000000000e+03 6.339343272543374042e-09
1.114000000000000000e+03 6.294944121520984481e-09
1.115000000000000000e+03 6.250585826705901127e-09
1.116000000000000000e+03 6.206732905411627144e-09
1.117000000000000000e+03 6.162509613716338208e-09
1.118000000000000000e+03 6.119336593002344671e-09
1.119000000000000000e+03 6.076402048194040617e-09
1.120000000000000000e+03 6.033689992079871445e-09
1.121000000000000000e+03 5.990886453588473159e-09
1.122000000000000000e+03 5.948406656131055570e-09
1.123000000000000000e+03 5.906275912792580129e-09
1.124000000000000000e+03 5.864695395985108917e-09
1.125000000000000000e+03 5.823080240219269399e-09
1.126000000000000000e+03 5.781953582584264950e-09
1.127000000000000000e+03 5.740970365764042072e-09
1.128000000000000000e+03 5.700405480979497952e-09
1.129000000000000000e+03 5.660069746227236465e-09
1.130000000000000000e+03 5.619890330876842199e-09
1.131000000000000000e+03 5.579853024073599954e-09
1.132000000000000000e+03 5.540417014060494694e-09
1.133000000000000000e+03 5.501272326569051074e-09
1.134000000000000000e+03 5.462059249339290545e-09
1.135000000000000000e+03 5.423303139906465731e-09
1.136000000000000000e+03 5.384950263476184773e-09
1.137000000000000000e+03 5.346717735221773182e-09
1.138000000000000000e+03 5.308795181235836935e-09
1.139000000000000000e+03 5.271100889103763620e-09
1.140000000000000000e+03 5.233561140016718127e-09
1.141000000000000000e+03 5.196321595235531277e-09
1.142000000000000000e+03 5.159276561528258753e-09
1.143000000000000000e+03 5.122818613756408013e-09
1.144000000000000000e+03 5.086056020786600129e-09
1.145000000000000000e+03 5.049768159182121963e-09
1.146000000000000000e+03 5.013758297423009935e-09
1.147000000000000000e+03 4.978184531267970669e-09
1.148000000000000000e+03 4.942457998424742982e-09
1.149000000000000000e+03 4.907399819842339639e-09
1.150000000000000000e+03 4.872403813749315304e-09
1.151000000000000000e+03 4.837358957843207463e-09
1.152000000000000000e+03 4.803087705340658431e-09
1.153000000000000000e+03 4.768593520054764667e-09
1.154000000000000000e+03 4.734472369705144956e-09
1.155000000000000000e+03 4.700703382098936345e-09
1.156000000000000000e+03 4.667211506159674173e-09
1.157000000000000000e+03 4.633567307621433429e-09
1.158000000000000000e+03 4.600607006466361781e-09
1.159000000000000000e+03 4.567580091929812625e-09
1.160000000000000000e+03 4.534888020657490415e-09
1.161000000000000000e+03 4.502042294518560084e-09
1.162000000000000000e+03 4.470043446502813822e-09
1.163000000000000000e+03 4.437827438863450880e-09
1.164000000000000000e+03 4.406016440583471194e-09
1.165000000000000000e+03 4.374768991510791238e-09
1.166000000000000000e+03 4.343271076123755847e-09
1.167000000000000000e+03 4.311933476941476329e-09
1.168000000000000000e+03 4.280745535822916281e-09
1.169000000000000000e+03 4.250430230001711607e-09
1.170000000000000000e+03 4.219610438838117261e-09
1.171000000000000000e+03 4.189293356660073187e-09
1.172000000000000000e+03 4.159029565187211119e-09
1.173000000000000000e+03 4.129295572141700177e-09
1.174000000000000000e+03 4.099363515308596106e-09
1.175000000000000000e+03 4.069782733040483436e-09
1.176000000000000000e+03 4.040427548090974597e-09
1.177000000000000000e+03 4.011249110646986082e-09
1.178000000000000000e+03 3.982623120180051046e-09
1.179000000000000000e+03 3.953765759234784127e-09
1.180000000000000000e+03 3.925185509956463648e-09
1.181000000000000000e+03 3.896834410710425800e-09
1.182000000000000000e+03 3.868771969450790493e-09
1.183000000000000000e+03 3.840863627146973158e-09
1.184000000000000000e+03 3.812891780086147264e-09
1.185000000000000000e+03 3.785230795472216414e-09
1.186000000000000000e+03 3.757887334643328359e-09
1.187000000000000000e+03 3.730716180427862128e-09
1.188000000000000000e+03 3.703686024536523291e-09
1.189000000000000000e+03 3.676856596968036683e-09
1.190000000000000000e+03 3.650344027050778095e-09
1.191000000000000000e+03 3.623844557765210084e-09
1.192000000000000000e+03 3.597609321559502860e-09
1.193000000000000000e+03 3.571370088550906985e-09
1.194000000000000000e+03 3.545336912935681539e-09
1.195000000000000000e+03 3.519796898387994588e-09
1.196000000000000000e+03 3.494364797518301202e-09
1.197000000000000000e+03 3.468885179103153860e-09
1.198000000000000000e+03 3.443586304996415492e-09
1.199000000000000000e+03 3.418475946759258477e-09
1.200000000000000000e+03 3.393640479742998650e-09
1.201000000000000000e+03 3.369144963016879046e-09
1.202000000000000000e+03 3.344565513430097781e-09
1.203000000000000000e+03 3.320145491869652687e-09
1.204000000000000000e+03 3.296140693720417403e-09
1.205000000000000000e+03 3.272042636837113605e-09
1.206000000000000000e+03 3.248208813033670594e-09
1.207000000000000000e+03 3.224448263949852844e-09
1.208000000000000000e+03 3.200955500659574682e-09
1.209000000000000000e+03 3.177581975322141261e-09
1.210000000000000000e+03 3.154418504180966920e-09
1.211000000000000000e+03 3.131470638351174784e-09
1.212000000000000000e+03 3.108469037726990791e-09
1.213000000000000000e+03 3.085841360217500551e-09
1.214000000000000000e+03 3.063321596386003876e-09
1.215000000000000000e+03 3.040869778203614260e-09
1.216000000000000000e+03 3.018626681949854174e-09
1.217000000000000000e+03 2.996396908372389589e-09
1.218000000000000000e+03 2.974381851927887510e-09
1.219000000000000000e+03 2.952879274431552403e-09
1.220000000000000000e+03 2.931135778538873637e-09
1.221000000000000000e+03 2.909786855909146652e-09
1.222000000000000000e+03 2.888542738332944282e-09
1.223000000000000000e+03 2.867038162435164850e-09
1.224000000000000000e+03 2.846298752245957076e-09
1.225000000000000000e+03 2.825235378978163681e-09
1.226000000000000000e+03 2.804720455884535113e-09
1.227000000000000000e+03 2.783875574507987949e-09
1.228000000000000000e+03 2.763447248810280144e-09
1.229000000000000000e+03 2.743152816009342132e-09
1.230000000000000000e+03 2.722975178670594687e-09
1.231000000000000000e+03 2.703115953295309737e-09
1.232000000000000000e+03 2.683221200783236782e-09
1.233000000000000000e+03 2.663442799644144543e-09
1.234000000000000000e+03 2.643601337837253595e-09
1.235000000000000000e+03 2.624173323084733056e-09
1.236000000000000000e+03 2.604863436062032633e-09
1.237000000000000000e+03 2.585734293347741186e-09
1.238000000000000000e+03 2.566769463641094262e-09
1.239000000000000000e+03 2.547852373524506220e-09
1.240000000000000000e+03 2.529031872811060566e-09
1.241000000000000000e+03 2.510361474250544234e-09
1.242000000000000000e+03 2.491769013346356587e-09
1.243000000000000000e+03 2.473345084297307039e-09
1.244000000000000000e+03 2.455147196656071173e-09
1.245000000000000000e+03 2.437071877636753925e-09
1.246000000000000000e+03 2.419023203970027680e-09
1.247000000000000000e+03 2.400971643723437410e-09
1.248000000000000000e+03 2.383270025774208989e-09
1.249000000000000000e+03 2.365543094740019114e-09
1.250000000000000000e+03 2.348330419010835612e-09
1.251000000000000000e+03 2.330743154033143583e-09
1.252000000000000000e+03 2.313493174810332675e-09
1.253000000000000000e+03 2.296344892016577433e-09
1.254000000000000000e+03 2.279285205020187277e-09
1.255000000000000000e+03 2.262337428504679337e-09
1.256000000000000000e+03 2.245722496851954020e-09
1.257000000000000000e+03 2.228927487024634502e-09
1.258000000000000000e+03 2.212378724664176843e-09
1.259000000000000000e+03 2.195951420702613177e-09
1.260000000000000000e+03 2.179541436220233663e-09
1.261000000000000000e+03 2.163505374852547902e-09
1.262000000000000000e+03 2.147289901444082716e-09
1.263000000000000000e+03 2.131397502935783450e-09
1.264000000000000000e+03 2.115494890375657633e-09
1.265000000000000000e+03 2.099769691454866916e-09
1.266000000000000000e+03 2.084297179294480884e-09
1.267000000000000000e+03 2.068665905241573455e-09
1.268000000000000000e+03 2.053157199810584643e-09
1.269000000000000000e+03 2.038031521323091511e-09
1.270000000000000000e+03 2.022840561721750419e-09
1.271000000000000000e+03 2.007615407251250872e-09
1.272000000000000000e+03 1.992561005081938674e-09
1.273000000000000000e+03 1.977779273687474415e-09
1.274000000000000000e+03 1.963017304262848484e-09
1.275000000000000000e+03 1.948494254833121886e-09
1.276000000000000000e+03 1.933819548938231492e-09
1.277000000000000000e+03 1.919321812593466348e-09
1.278000000000000000e+03 1.904897795057536314e-09
1.279000000000000000e+03 1.890851475394583758e-09
1.280000000000000000e+03 1.876494293284736159e-09
1.281000000000000000e+03 1.862612175607125664e-09
1.282000000000000000e+03 1.848762476441834224e-09
1.283000000000000000e+03 1.834892571217494606e-09
1.284000000000000000e+03 1.821171324856152296e-09
1.285000000000000000e+03 1.807491822880535892e-09
1.286000000000000000e+03 1.794032034041492807e-09
1.287000000000000000e+03 1.780452341115790205e-09
1.288000000000000000e+03 1.767086921233840258e-09
1.289000000000000000e+03 1.753799550030521459e-09
1.290000000000000000e+03 1.740606436761993336e-09
1.291000000000000000e+03 1.727424647768316390e-09
1.292000000000000000e+03 1.714584474399316605e-09
1.293000000000000000e+03 1.701764285044760072e-09
1.294000000000000000e+03 1.688954309742030091e-09
1.295000000000000000e+03 1.676162986186113812e-09
1.296000000000000000e+03 1.663575721622123638e-09
1.297000000000000000e+03 1.651034642335957869e-09
1.298000000000000000e+03 1.638600921616273354e-09
1.299000000000000000e+03 1.626034640267448594e-09
1.300000000000000000e+03 1.613907341102560622e-09
1.301000000000000000e+03 1.601692778407937112e-09
1.302000000000000000e+03 1.589716802641305549e-09
1.303000000000000000e+03 1.577638908401013396e-09
1.304000000000000000e+03 1.565750640253327219e-09
1.305000000000000000e+03 1.553953188349055381e-09
1.306000000000000000e+03 1.542167615831147032e-09
1.307000000000000000e+03 1.530618742862088766e-09
1.308000000000000000e+03 1.519082082346301377e-09
1.309000000000000000e+03 1.507533098354940648e-09
1.310000000000000000e+03 1.496215373819609340e-09
1.311000000000000000e+03 1.484857570233089064e-09
1.312000000000000000e+03 1.473564714693509359e-09
1.313000000000000000e+03 1.462541310282006179e-09
1.314000000000000000e+03 1.451301745447608482e-09
1.315000000000000000e+03 1.440299879362783031e-09
1.316000000000000000e+03 1.429418028386919559e-09
1.317000000000000000e+03 1.418595019231361221e-09
1.318000000000000000e+03 1.407772676209617657e-09
1.319000000000000000e+03 1.397109428147302879e-09
1.320000000000000000e+03 1.386585957163788407e-09
1.321000000000000000e+03 1.376058822444292673e-09
1.322000000000000000e+03 1.365674351383461271e-09
1.323000000000000000e+03 1.355197953856190907e-09
1.324000000000000000e+03 1.345062727864387853e-09
1.325000000000000000e+03 1.334793608975815005e-09
1.326000000000000000e+03 1.324554244064302111e-09
1.327000000000000000e+03 1.314610198477339509e-09
1.328000000000000000e+03 1.304482188935196518e-09
1.329000000000000000e+03 1.294636287063610780e-09
1.330000000000000000e+03 1.284829131975584460e-09
1.331000000000000000e+03 1.274871985756931281e-09
1.332000000000000000e+03 1.265201832190143705e-09
1.333000000000000000e+03 1.255592296800500662e-09
1.334000000000000000e+03 1.246122538489657927e-09
1.335000000000000000e+03 1.236612923172231149e-09
1.336000000000000000e+03 1.227064894138152340e-09
1.337000000000000000e+03 1.217653311513799963e-09
1.338000000000000000e+03 1.208404709629462559e-09
1.339000000000000000e+03 1.199225274639559302e-09
1.340000000000000000e+03 1.189986664762443525e-09
1.341000000000000000e+03 1.180828546054613071e-09
1.342000000000000000e+03 1.171909458363984413e-09
1.343000000000000000e+03 1.163071194909548467e-09
1.344000000000000000e+03 1.154115025769897329e-09
1.345000000000000000e+03 1.145171735217331843e-09
1.346000000000000000e+03 1.136462701722962265e-09
1.347000000000000000e+03 1.127825832725193322e-09
1.348000000000000000e+03 1.119189851905844080e-09
1.349000000000000000e+03 1.110582958929740016e-09
1.350000000000000000e+03 1.101976732087450728e-09
1.351000000000000000e+03 1.093592771894691396e-09
1.352000000000000000e+03 1.085269984990588910e-09
1.353000000000000000e+03 1.077060218790393264e-09
1.354000000000000000e+03 1.068691579675373760e-09
1.355000000000000000e+03 1.060552867748754124e-09
1.356000000000000000e+03 1.052363751696816507e-09
1.357000000000000000e+03 1.044187403209662079e-09
1.358000000000000000e+03 1.036198682413669303e-09
1.359000000000000000e+03 1.028310769868312491e-09
1.360000000000000000e+03 1.020323825429159115e-09
1.361000000000000000e+03 1.012555816970461819e-09
1.362000000000000000e+03 1.004722305353311640e-09
1.363000000000000000e+03 9.969176595348017145e-10
1.364000000000000000e+03 9.892842101066889882e-10
1.365000000000000000e+03 9.816533141915328997e-10
1.366000000000000000e+03 9.741063511370384731e-10
1.367000000000000000e+03 9.666070166503004657e-10
1.368000000000000000e+03 9.591336613823386870e-10
1.369000000000000000e+03 9.518271726349780693e-10
1.370000000000000000e+03 9.443970050426742091e-10
1.371000000000000000e+03 9.372483900094152887e-10
1.372000000000000000e+03 9.299104264393065478e-10
1.373000000000000000e+03 9.227389963228915803e-10
1.374000000000000000e+03 9.155263214211117884e-10
1.375000000000000000e+03 9.086034147287591622e-10
1.376000000000000000e+03 9.015359569986003407e-10
1.377000000000000000e+03 8.946145491073309586e-10
1.378000000000000000e+03 8.876169799165722907e-10
1.379000000000000000e+03 8.808058171716481866e-10
1.380000000000000000e+03 8.739548529312912706e-10
1.381000000000000000e+03 8.671128259862825871e-10
1.382000000000000000e+03 8.604411627644026339e-10
1.383000000000000000e+03 8.538484363995735293e-10
1.384000000000000000e+03 8.471880419413935215e-10
1.385000000000000000e+03 8.406501050828296684e-10
1.386000000000000000e+03 8.340629853442749209e-10
1.387000000000000000e+03 8.275138352331623537e-10
1.388000000000000000e+03 8.211893387510826869e-10
1.389000000000000000e+03 8.147673646874409314e-10
1.390000000000000000e+03 8.084474201197622278e-10
1.391000000000000000e+03 8.022157382825412242e-10
1.392000000000000000e+03 7.960127001993555496e-10
1.393000000000000000e+03 7.897834053416374900e-10
1.394000000000000000e+03 7.836957194307103691e-10
1.395000000000000000e+03 7.776529420411293358e-10
1.396000000000000000e+03 7.715409422459629241e-10
1.397000000000000000e+03 7.655323597255403456e-10
1.398000000000000000e+03 7.594840312208361865e-10
1.399000000000000000e+03 7.536611890124333968e-10
1.400000000000000000e+03 7.477278796130804039e-10
1.401000000000000000e+03 7.419392877849873003e-10
1.402000000000000000e+03 7.360851372872900811e-10
1.403000000000000000e+03 7.304383764505928411e-10
1.404000000000000000e+03 7.247908384577783636e-10
1.405000000000000000e+03 7.190968376313833232e-10
1.406000000000000000e+03 7.134898782901188952e-10
1.407000000000000000e+03 7.078282959760429094e-10
1.408000000000000000e+03 7.023513992621133184e-10
1.409000000000000000e+03 6.968481902625001112e-10
1.410000000000000000e+03 6.915037431554083014e-10
1.411000000000000000e+03 6.860549905951529581e-10
1.412000000000000000e+03 6.806468166864476643e-10
1.413000000000000000e+03 6.754257708685429407e-10
1.414000000000000000e+03 6.699975019230919315e-10
1.415000000000000000e+03 6.648742112425054529e-10
1.416000000000000000e+03 6.596552193371962858e-10
1.417000000000000000e+03 6.545038955252380219e-10
1.418000000000000000e+03 6.494075277529987034e-10
1.419000000000000000e+03 6.442082978175278640e-10
1.420000000000000000e+03 6.392287810186303432e-10
1.421000000000000000e+03 6.341913660889986204e-10
1.422000000000000000e+03 6.292280585462606268e-10
1.423000000000000000e+03 6.243062178334923829e-10
1.424000000000000000e+03 6.194060264697043294e-10
1.425000000000000000e+03 6.145209896502024094e-10
1.426000000000000000e+03 6.097907734314844674e-10
1.427000000000000000e+03 6.048943568259801395e-10
1.428000000000000000e+03 6.001546482004016525e-10
1.429000000000000000e+03 5.953394999202998861e-10
1.430000000000000000e+03 5.907601074994772716e-10
1.431000000000000000e+03 5.860404383994932687e-10
1.432000000000000000e+03 5.814907444445793772e-10
1.433000000000000000e+03 5.768580058074235239e-10
1.434000000000000000e+03 5.724284379837740744e-10
1.435000000000000000e+03 5.678645331741449809e-10
1.436000000000000000e+03 5.634301913914896431e-10
1.437000000000000000e+03 5.589481100187754237e-10
1.438000000000000000e+03 5.546225700925333513e-10
1.439000000000000000e+03 5.502306943405699258e-10
1.440000000000000000e+03 5.458667962088270542e-10
1.441000000000000000e+03 5.415236037364934418e-10
1.442000000000000000e+03 5.372737810205308051e-10
1.443000000000000000e+03 5.330312857765306944e-10
1.444000000000000000e+03 5.288123272606526371e-10
1.445000000000000000e+03 5.247257073293098983e-10
1.446000000000000000e+03 5.205756936632610632e-10
1.447000000000000000e+03 5.164783045685794605e-10
1.448000000000000000e+03 5.123255153449690624e-10
1.449000000000000000e+03 5.083264364991180173e-10
1.450000000000000000e+03 5.042607997829406941e-10
1.451000000000000000e+03 5.002553926658492855e-10
1.452000000000000000e+03 4.963189303985870993e-10
1.453000000000000000e+03 4.923950691626544085e-10
1.454000000000000000e+03 4.884530557802690964e-10
1.455000000000000000e+03 4.846066326003040103e-10
1.456000000000000000e+03 4.808433096137321172e-10
1.457000000000000000e+03 4.769656891667750642e-10
1.458000000000000000e+03 4.731503522314994825e-10
1.459000000000000000e+03 4.695002164822881241e-10
1.460000000000000000e+03 4.656720009599268906e-10
1.461000000000000000e+03 4.620166471624997939e-10
1.462000000000000000e+03 4.583369517252577907e-10
1.463000000000000000e+03 4.547290322065578039e-10
1.464000000000000000e+03 4.511032103415857364e-10
1.465000000000000000e+03 4.474932369102901930e-10
1.466000000000000000e+03 4.439607292905378699e-10
1.467000000000000000e+03 4.404307474281665691e-10
1.468000000000000000e+03 4.369116179958609791e-10
1.469000000000000000e+03 4.334356484836376922e-10
1.470000000000000000e+03 4.299954003972317196e-10
1.471000000000000000e+03 4.266082487269784451e-10
1.472000000000000000e+03 4.232041939111752527e-10
1.473000000000000000e+03 4.198097425245350678e-10
1.474000000000000000e+03 4.165094380503830962e-10
1.475000000000000000e+03 4.131907316295979626e-10
1.476000000000000000e+03 4.098606454228104212e-10
1.477000000000000000e+03 4.066179060124852640e-10
1.478000000000000000e+03 4.033439693351681399e-10
1.479000000000000000e+03 4.001759201788246401e-10
1.480000000000000000e+03 3.969770623335477922e-10
1.481000000000000000e+03 3.938205594966603940e-10
1.482000000000000000e+03 3.906159840028067265e-10
1.483000000000000000e+03 3.875190168756148523e-10
1.484000000000000000e+03 3.844978779810048763e-10
1.485000000000000000e+03 3.814268345614379996e-10
1.486000000000000000e+03 3.783006130575472525e-10
1.487000000000000000e+03 3.753569122189048812e-10
1.488000000000000000e+03 3.723517605358495075e-10
1.489000000000000000e+03 3.693905459289936744e-10
1.490000000000000000e+03 3.664057390828645566e-10
1.491000000000000000e+03 3.635285406033972322e-10
1.492000000000000000e+03 3.606097642716576956e-10
1.493000000000000000e+03 3.576396678806048612e-10
1.494000000000000000e+03 3.548195626201788855e-10
1.495000000000000000e+03 3.519599056645006385e-10
1.496000000000000000e+03 3.491317790427217460e-10
1.497000000000000000e+03 3.463584974383593362e-10
1.498000000000000000e+03 3.435379758442991260e-10
1.499000000000000000e+03 3.408492932344131532e-10
1.500000000000000000e+03 3.381223634413288437e-10
1.501000000000000000e+03 3.354415911704933251e-10


==> untrained/mixer/mixer_noisy_img.dat <==
x y
1.000000000000000000e+00 7.123646140098571777e-01
2.000000000000000000e+00 2.638138532638549805e-01
3.000000000000000000e+00 2.075348645448684692e-01
4.000000000000000000e+00 1.743532568216323853e-01
5.000000000000000000e+00 1.583825200796127319e-01
6.000000000000000000e+00 1.483017951250076294e-01
7.000000000000000000e+00 1.379668861627578735e-01
8.000000000000000000e+00 1.288579851388931274e-01
9.000000000000000000e+00 1.233917921781539917e-01
1.000000000000000000e+01 1.218939125537872314e-01
1.100000000000000000e+01 1.225236356258392334e-01
1.200000000000000000e+01 1.229775846004486084e-01
1.300000000000000000e+01 1.220294833183288574e-01
1.400000000000000000e+01 1.197409480810165405e-01
1.500000000000000000e+01 1.167943775653839111e-01
1.600000000000000000e+01 1.138581335544586182e-01
1.700000000000000000e+01 1.113874018192291260e-01
1.800000000000000000e+01 1.096766516566276550e-01
1.900000000000000000e+01 1.088530197739601135e-01
2.000000000000000000e+01 1.087713986635208130e-01
2.100000000000000000e+01 1.089891195297241211e-01
2.200000000000000000e+01 1.089395284652709961e-01
2.300000000000000000e+01 1.082119941711425781e-01
2.400000000000000000e+01 1.067253202199935913e-01
2.500000000000000000e+01 1.046804562211036682e-01
2.600000000000000000e+01 1.023711040616035461e-01
2.700000000000000000e+01 1.000142395496368408e-01
2.800000000000000000e+01 9.769576787948608398e-02
2.900000000000000000e+01 9.540601074695587158e-02
3.000000000000000000e+01 9.308122843503952026e-02
3.100000000000000000e+01 9.060703217983245850e-02
3.200000000000000000e+01 8.781270682811737061e-02
3.300000000000000000e+01 8.448536694049835205e-02
3.400000000000000000e+01 8.049809187650680542e-02
3.500000000000000000e+01 7.591615617275238037e-02
3.600000000000000000e+01 7.098989188671112061e-02
3.700000000000000000e+01 6.608210504055023193e-02
3.800000000000000000e+01 6.155006587505340576e-02
3.900000000000000000e+01 5.765816569328308105e-02
4.000000000000000000e+01 5.451644212007522583e-02
4.100000000000000000e+01 5.199639871716499329e-02
4.200000000000000000e+01 4.973565042018890381e-02
4.300000000000000000e+01 4.731193929910659790e-02
4.400000000000000000e+01 4.448268935084342957e-02
4.500000000000000000e+01 4.130302742123603821e-02
4.600000000000000000e+01 3.805714473128318787e-02
4.700000000000000000e+01 3.508752956986427307e-02
4.800000000000000000e+01 3.263856098055839539e-02
4.900000000000000000e+01 3.078159876167774200e-02
5.000000000000000000e+01 2.943220548331737518e-02
5.100000000000000000e+01 2.842686697840690613e-02
5.200000000000000000e+01 2.760347351431846619e-02
5.300000000000000000e+01 2.684609964489936829e-02
5.400000000000000000e+01 2.609653770923614502e-02
5.500000000000000000e+01 2.535216510295867920e-02
5.600000000000000000e+01 2.464664727449417114e-02
5.700000000000000000e+01 2.401496842503547668e-02
5.800000000000000000e+01 2.346676029264926910e-02
5.900000000000000000e+01 2.298398688435554504e-02
6.000000000000000000e+01 2.253698185086250305e-02
6.100000000000000000e+01 2.210491895675659180e-02
6.200000000000000000e+01 2.168182469904422760e-02
6.300000000000000000e+01 2.126956731081008911e-02
6.400000000000000000e+01 2.087770029902458191e-02
6.500000000000000000e+01 2.052107267081737518e-02
6.600000000000000000e+01 2.020873501896858215e-02
6.700000000000000000e+01 1.993728242814540863e-02
6.800000000000000000e+01 1.969594135880470276e-02
6.900000000000000000e+01 1.947424560785293579e-02
7.000000000000000000e+01 1.926461234688758850e-02
7.100000000000000000e+01 1.906276680529117584e-02
7.200000000000000000e+01 1.886849105358123779e-02
7.300000000000000000e+01 1.868403702974319458e-02
7.400000000000000000e+01 1.851052604615688324e-02
7.500000000000000000e+01 1.834675669670104980e-02
7.600000000000000000e+01 1.819101907312870026e-02
7.700000000000000000e+01 1.804262213408946991e-02
7.800000000000000000e+01 1.790199801325798035e-02
7.900000000000000000e+01 1.777063682675361633e-02
8.000000000000000000e+01 1.765051297843456268e-02
8.100000000000000000e+01 1.754243858158588409e-02
8.200000000000000000e+01 1.744526997208595276e-02
8.300000000000000000e+01 1.735650561749935150e-02
8.400000000000000000e+01 1.727356389164924622e-02
8.500000000000000000e+01 1.719514653086662292e-02
8.600000000000000000e+01 1.712040044367313385e-02
8.700000000000000000e+01 1.704937964677810669e-02
8.800000000000000000e+01 1.698265783488750458e-02
8.900000000000000000e+01 1.692017540335655212e-02
9.000000000000000000e+01 1.686140149831771851e-02
9.100000000000000000e+01 1.680576428771018982e-02
9.200000000000000000e+01 1.675235480070114136e-02
9.300000000000000000e+01 1.669977232813835144e-02
9.400000000000000000e+01 1.664712838828563690e-02
9.500000000000000000e+01 1.659537479281425476e-02
9.600000000000000000e+01 1.654702425003051758e-02
9.700000000000000000e+01 1.650441996753215790e-02
9.800000000000000000e+01 1.646833121776580811e-02
9.900000000000000000e+01 1.643689349293708801e-02
1.000000000000000000e+02 1.640606299042701721e-02
1.010000000000000000e+02 1.637480221688747406e-02
1.020000000000000000e+02 1.634646207094192505e-02
1.030000000000000000e+02 1.632351242005825043e-02
1.040000000000000000e+02 1.630721986293792725e-02
1.050000000000000000e+02 1.628849655389785767e-02
1.060000000000000000e+02 1.626849919557571411e-02
1.070000000000000000e+02 1.625512167811393738e-02
1.080000000000000000e+02 1.624665595591068268e-02
1.090000000000000000e+02 1.624107360839843750e-02
1.100000000000000000e+02 1.623713411390781403e-02
1.110000000000000000e+02 1.623788848519325256e-02
1.120000000000000000e+02 1.623293757438659668e-02
1.130000000000000000e+02 1.623704656958580017e-02
1.140000000000000000e+02 1.624430716037750244e-02
1.150000000000000000e+02 1.625141315162181854e-02
1.160000000000000000e+02 1.626033149659633636e-02
1.170000000000000000e+02 1.627692021429538727e-02
1.180000000000000000e+02 1.628664880990982056e-02
1.190000000000000000e+02 1.629316806793212891e-02
1.200000000000000000e+02 1.629876904189586639e-02
1.210000000000000000e+02 1.630674302577972412e-02
1.220000000000000000e+02 1.632724329829216003e-02
1.230000000000000000e+02 1.633340492844581604e-02
1.240000000000000000e+02 1.634752750396728516e-02
1.250000000000000000e+02 1.636245101690292358e-02
1.260000000000000000e+02 1.638147421181201935e-02
1.270000000000000000e+02 1.640282943844795227e-02
1.280000000000000000e+02 1.642124727368354797e-02
1.290000000000000000e+02 1.644442975521087646e-02
1.300000000000000000e+02 1.644677110016345978e-02
1.310000000000000000e+02 1.646845228970050812e-02
1.320000000000000000e+02 1.649927720427513123e-02
1.330000000000000000e+02 1.648624427616596222e-02
1.340000000000000000e+02 1.649899780750274658e-02
1.350000000000000000e+02 1.651637256145477295e-02
1.360000000000000000e+02 1.654813997447490692e-02
1.370000000000000000e+02 1.656891405582427979e-02
1.380000000000000000e+02 1.659230142831802368e-02
1.390000000000000000e+02 1.663296855986118317e-02
1.400000000000000000e+02 1.669559068977832794e-02
1.410000000000000000e+02 1.669225469231605530e-02
1.420000000000000000e+02 1.672404259443283081e-02
1.430000000000000000e+02 1.676168851554393768e-02
1.440000000000000000e+02 1.680617220699787140e-02
1.450000000000000000e+02 1.683921739459037781e-02
1.460000000000000000e+02 1.695653982460498810e-02
1.470000000000000000e+02 1.689947582781314850e-02
1.480000000000000000e+02 1.694508641958236694e-02
1.490000000000000000e+02 1.698898524045944214e-02
1.500000000000000000e+02 1.700035855174064636e-02
1.510000000000000000e+02 1.705180481076240540e-02
1.520000000000000000e+02 1.709379255771636963e-02
1.530000000000000000e+02 1.714977249503135681e-02
1.540000000000000000e+02 1.718138903379440308e-02
1.550000000000000000e+02 1.725253276526927948e-02
1.560000000000000000e+02 1.727528497576713562e-02
1.570000000000000000e+02 1.733297854661941528e-02
1.580000000000000000e+02 1.736108772456645966e-02
1.590000000000000000e+02 1.741464622318744659e-02
1.600000000000000000e+02 1.749094948172569275e-02
1.610000000000000000e+02 1.752547919750213623e-02
1.620000000000000000e+02 1.758559048175811768e-02
1.630000000000000000e+02 1.763104274868965149e-02
1.640000000000000000e+02 1.765421405434608459e-02
1.650000000000000000e+02 1.771526038646697998e-02
1.660000000000000000e+02 1.778512820601463318e-02
1.670000000000000000e+02 1.787385344505310059e-02
1.680000000000000000e+02 1.792779937386512756e-02
1.690000000000000000e+02 1.795246452093124390e-02
1.700000000000000000e+02 1.801375113427639008e-02
1.710000000000000000e+02 1.811129599809646606e-02
1.720000000000000000e+02 1.817614212632179260e-02
1.730000000000000000e+02 1.823732256889343262e-02
1.740000000000000000e+02 1.830308511853218079e-02
1.750000000000000000e+02 1.842204481363296509e-02
1.760000000000000000e+02 1.844741404056549072e-02
1.770000000000000000e+02 1.850927062332630157e-02
1.780000000000000000e+02 1.861811056733131409e-02
1.790000000000000000e+02 1.871524006128311157e-02
1.800000000000000000e+02 1.880717650055885315e-02
1.810000000000000000e+02 1.883986406028270721e-02
1.820000000000000000e+02 1.895370893180370331e-02
1.830000000000000000e+02 1.901962794363498688e-02
1.840000000000000000e+02 1.907848194241523743e-02
1.850000000000000000e+02 1.921289786696434021e-02
1.860000000000000000e+02 1.929287612438201904e-02
1.870000000000000000e+02 1.942662708461284637e-02
1.880000000000000000e+02 1.947121135890483856e-02
1.890000000000000000e+02 1.953671500086784363e-02
1.900000000000000000e+02 1.968009397387504578e-02
1.910000000000000000e+02 1.980770193040370941e-02
1.920000000000000000e+02 1.989043503999710083e-02
1.930000000000000000e+02 1.998875662684440613e-02
1.940000000000000000e+02 2.010085433721542358e-02
1.950000000000000000e+02 2.019451558589935303e-02
1.960000000000000000e+02 2.028502523899078369e-02
1.970000000000000000e+02 2.040480822324752808e-02
1.980000000000000000e+02 2.056681364774703979e-02
1.990000000000000000e+02 2.068478241562843323e-02
2.000000000000000000e+02 2.078202366828918457e-02
2.010000000000000000e+02 2.090840414166450500e-02
2.020000000000000000e+02 2.104281634092330933e-02
2.030000000000000000e+02 2.115975320339202881e-02
2.040000000000000000e+02 2.131382003426551819e-02
2.050000000000000000e+02 2.141791023313999176e-02
2.060000000000000000e+02 2.153645455837249756e-02
2.070000000000000000e+02 2.173990011215209961e-02
2.080000000000000000e+02 2.188204228878021240e-02
2.090000000000000000e+02 2.199597097933292389e-02
2.100000000000000000e+02 2.222283929586410522e-02
2.110000000000000000e+02 2.236808650195598602e-02
2.120000000000000000e+02 2.251165732741355896e-02
2.130000000000000000e+02 2.274407446384429932e-02
2.140000000000000000e+02 2.289455570280551910e-02
2.150000000000000000e+02 2.306294813752174377e-02
2.160000000000000000e+02 2.327468618750572205e-02
2.170000000000000000e+02 2.346316352486610413e-02
2.180000000000000000e+02 2.367016486823558807e-02
2.190000000000000000e+02 2.388397790491580963e-02
2.200000000000000000e+02 2.408371120691299438e-02
2.210000000000000000e+02 2.430521138012409210e-02
2.220000000000000000e+02 2.452962100505828857e-02
2.230000000000000000e+02 2.474831789731979370e-02
2.240000000000000000e+02 2.499171160161495209e-02
2.250000000000000000e+02 2.523315697908401489e-02
2.260000000000000000e+02 2.547109499573707581e-02
2.270000000000000000e+02 2.571832761168479919e-02
2.280000000000000000e+02 2.596968784928321838e-02
2.290000000000000000e+02 2.623757533729076385e-02
2.300000000000000000e+02 2.649534866213798523e-02
2.310000000000000000e+02 2.676445990800857544e-02
2.320000000000000000e+02 2.705373987555503845e-02
2.330000000000000000e+02 2.731361612677574158e-02
2.340000000000000000e+02 2.760195732116699219e-02
2.350000000000000000e+02 2.790615707635879517e-02
2.360000000000000000e+02 2.818895131349563599e-02
2.370000000000000000e+02 2.849394641816616058e-02
2.380000000000000000e+02 2.880701050162315369e-02
2.390000000000000000e+02 2.911856956779956818e-02
2.400000000000000000e+02 2.943492308259010315e-02
2.410000000000000000e+02 2.976075187325477600e-02
2.420000000000000000e+02 3.010150045156478882e-02
2.430000000000000000e+02 3.043560124933719635e-02
2.440000000000000000e+02 3.078497201204299927e-02
2.450000000000000000e+02 3.115583397448062897e-02
2.460000000000000000e+02 3.152014315128326416e-02
2.470000000000000000e+02 3.189237788319587708e-02
2.480000000000000000e+02 3.227259963750839233e-02
2.490000000000000000e+02 3.265419229865074158e-02
2.500000000000000000e+02 3.304968774318695068e-02
2.510000000000000000e+02 3.345187008380889893e-02
2.520000000000000000e+02 3.385742008686065674e-02
2.530000000000000000e+02 3.426601737737655640e-02
2.540000000000000000e+02 3.468674793839454651e-02
2.550000000000000000e+02 3.510985895991325378e-02
2.560000000000000000e+02 3.553410619497299194e-02
2.570000000000000000e+02 3.598222881555557251e-02
2.580000000000000000e+02 3.641950711607933044e-02
2.590000000000000000e+02 3.686287254095077515e-02
2.600000000000000000e+02 3.731726109981536865e-02
2.610000000000000000e+02 3.777470067143440247e-02
2.620000000000000000e+02 3.823938220739364624e-02
2.630000000000000000e+02 3.870779275894165039e-02
2.640000000000000000e+02 3.918334841728210449e-02
2.650000000000000000e+02 3.966597840189933777e-02
2.660000000000000000e+02 4.015707969665527344e-02
2.670000000000000000e+02 4.064104706048965454e-02
2.680000000000000000e+02 4.116500169038772583e-02
2.690000000000000000e+02 4.163762927055358887e-02
2.700000000000000000e+02 4.225600510835647583e-02
2.710000000000000000e+02 4.270236939191818237e-02
2.720000000000000000e+02 4.431970790028572083e-02
2.730000000000000000e+02 4.668530076742172241e-02
2.740000000000000000e+02 5.390300601720809937e-02
2.750000000000000000e+02 5.027258023619651794e-02
2.760000000000000000e+02 4.366269335150718689e-02
2.770000000000000000e+02 4.983793571591377258e-02
2.780000000000000000e+02 4.490485414862632751e-02
2.790000000000000000e+02 4.708850383758544922e-02
2.800000000000000000e+02 4.732294753193855286e-02
2.810000000000000000e+02 4.750355333089828491e-02
2.820000000000000000e+02 4.695480316877365112e-02
2.830000000000000000e+02 4.882727935910224915e-02
2.840000000000000000e+02 4.790265113115310669e-02
2.850000000000000000e+02 4.943363741040229797e-02
2.860000000000000000e+02 4.919533804059028625e-02
2.870000000000000000e+02 5.021713674068450928e-02
2.880000000000000000e+02 4.945260286331176758e-02
2.890000000000000000e+02 5.158594623208045959e-02
2.900000000000000000e+02 5.106750875711441040e-02
2.910000000000000000e+02 5.180741101503372192e-02
2.920000000000000000e+02 5.177528411149978638e-02
2.930000000000000000e+02 5.360134690999984741e-02
2.940000000000000000e+02 5.303084105253219604e-02
2.950000000000000000e+02 5.390259996056556702e-02
2.960000000000000000e+02 5.438378453254699707e-02
2.970000000000000000e+02 5.519572645425796509e-02
2.980000000000000000e+02 5.537779629230499268e-02
2.990000000000000000e+02 5.620471015572547913e-02
3.000000000000000000e+02 5.614075064659118652e-02
3.010000000000000000e+02 5.697140097618103027e-02
3.020000000000000000e+02 5.763856694102287292e-02
3.030000000000000000e+02 5.804255977272987366e-02
3.040000000000000000e+02 5.806612968444824219e-02
3.050000000000000000e+02 5.911532416939735413e-02
3.060000000000000000e+02 5.954321473836898804e-02
3.070000000000000000e+02 5.991270020604133606e-02
3.080000000000000000e+02 6.023372709751129150e-02
3.090000000000000000e+02 6.095967441797256470e-02
3.100000000000000000e+02 6.141383200883865356e-02
3.110000000000000000e+02 6.190501898527145386e-02
3.120000000000000000e+02 6.210945546627044678e-02
3.130000000000000000e+02 6.300890445709228516e-02
3.140000000000000000e+02 6.332081556320190430e-02
3.150000000000000000e+02 6.359392404556274414e-02
3.160000000000000000e+02 6.435813009738922119e-02
3.170000000000000000e+02 6.474212557077407837e-02
3.180000000000000000e+02 6.505115330219268799e-02
3.190000000000000000e+02 6.550557911396026611e-02
3.200000000000000000e+02 6.621718406677246094e-02
3.210000000000000000e+02 6.652998179197311401e-02
3.220000000000000000e+02 6.677275896072387695e-02
3.230000000000000000e+02 6.749624013900756836e-02
3.240000000000000000e+02 6.791482865810394287e-02
3.250000000000000000e+02 6.818851828575134277e-02
3.260000000000000000e+02 6.881126761436462402e-02
3.270000000000000000e+02 6.959404051303863525e-02
3.280000000000000000e+02 7.092742621898651123e-02
3.290000000000000000e+02 7.295544445514678955e-02
3.300000000000000000e+02 7.515282928943634033e-02
3.310000000000000000e+02 7.189419865608215332e-02
3.320000000000000000e+02 6.898678839206695557e-02
3.330000000000000000e+02 7.192221283912658691e-02
3.340000000000000000e+02 7.096838206052780151e-02
3.350000000000000000e+02 7.051889598369598389e-02
3.360000000000000000e+02 7.272901386022567749e-02
3.370000000000000000e+02 7.105151563882827759e-02
3.380000000000000000e+02 7.271143794059753418e-02
3.390000000000000000e+02 7.278357446193695068e-02
3.400000000000000000e+02 7.294741272926330566e-02
3.410000000000000000e+02 7.337720692157745361e-02
3.420000000000000000e+02 7.367727160453796387e-02
3.430000000000000000e+02 7.426978647708892822e-02
3.440000000000000000e+02 7.401220500469207764e-02
3.450000000000000000e+02 7.519641518592834473e-02
3.460000000000000000e+02 7.483617961406707764e-02
3.470000000000000000e+02 7.571360468864440918e-02
3.480000000000000000e+02 7.573862373828887939e-02
3.490000000000000000e+02 7.626733928918838501e-02
3.500000000000000000e+02 7.657384872436523438e-02
3.510000000000000000e+02 7.676118612289428711e-02
3.520000000000000000e+02 7.728290557861328125e-02
3.530000000000000000e+02 7.709632813930511475e-02
3.540000000000000000e+02 7.795851677656173706e-02
3.550000000000000000e+02 7.790044695138931274e-02
3.560000000000000000e+02 7.813086360692977905e-02
3.570000000000000000e+02 7.868878543376922607e-02
3.580000000000000000e+02 7.875795662403106689e-02
3.590000000000000000e+02 7.892633974552154541e-02
3.600000000000000000e+02 7.936282455921173096e-02
3.610000000000000000e+02 7.959699630737304688e-02
3.620000000000000000e+02 8.000987768173217773e-02
3.630000000000000000e+02 8.021298050880432129e-02
3.640000000000000000e+02 8.225335180759429932e-02
3.650000000000000000e+02 8.290985226631164551e-02
3.660000000000000000e+02 8.645724505186080933e-02
3.670000000000000000e+02 8.205111324787139893e-02
3.680000000000000000e+02 7.945689558982849121e-02
3.690000000000000000e+02 8.119298517704010010e-02
3.700000000000000000e+02 8.029064536094665527e-02
3.710000000000000000e+02 8.021278679370880127e-02
3.720000000000000000e+02 8.164381980895996094e-02
3.730000000000000000e+02 7.970274984836578369e-02
3.740000000000000000e+02 8.140937983989715576e-02
3.750000000000000000e+02 8.139553666114807129e-02
3.760000000000000000e+02 8.174449950456619263e-02
3.770000000000000000e+02 8.124861121177673340e-02
3.780000000000000000e+02 8.190524578094482422e-02
3.790000000000000000e+02 8.265004307031631470e-02
3.800000000000000000e+02 8.186704665422439575e-02
3.810000000000000000e+02 8.258899301290512085e-02
3.820000000000000000e+02 8.277694135904312134e-02
3.830000000000000000e+02 8.278259634971618652e-02
3.840000000000000000e+02 8.295799791812896729e-02
3.850000000000000000e+02 8.314958214759826660e-02
3.860000000000000000e+02 8.308295905590057373e-02
3.870000000000000000e+02 8.360766619443893433e-02
3.880000000000000000e+02 8.305776119232177734e-02
3.890000000000000000e+02 8.363980054855346680e-02
3.900000000000000000e+02 8.396422863006591797e-02
3.910000000000000000e+02 8.369317650794982910e-02
3.920000000000000000e+02 8.405507355928421021e-02
3.930000000000000000e+02 8.419837802648544312e-02
3.940000000000000000e+02 8.420683443546295166e-02
3.950000000000000000e+02 8.422736823558807373e-02
3.960000000000000000e+02 8.454888314008712769e-02
3.970000000000000000e+02 8.461192250251770020e-02
3.980000000000000000e+02 8.445233851671218872e-02
3.990000000000000000e+02 8.476444333791732788e-02
4.000000000000000000e+02 8.498803526163101196e-02
4.010000000000000000e+02 8.471547067165374756e-02
4.020000000000000000e+02 8.501817286014556885e-02
4.030000000000000000e+02 8.516675233840942383e-02
4.040000000000000000e+02 8.513735234737396240e-02
4.050000000000000000e+02 8.524499833583831787e-02
4.060000000000000000e+02 8.529604226350784302e-02
4.070000000000000000e+02 8.551777899265289307e-02
4.080000000000000000e+02 8.540178835391998291e-02
4.090000000000000000e+02 8.555646985769271851e-02
4.100000000000000000e+02 8.568467199802398682e-02
4.110000000000000000e+02 8.570507168769836426e-02
4.120000000000000000e+02 8.571503311395645142e-02
4.130000000000000000e+02 8.587714284658432007e-02
4.140000000000000000e+02 8.597494661808013916e-02
4.150000000000000000e+02 8.583393692970275879e-02
4.160000000000000000e+02 8.612544089555740356e-02
4.170000000000000000e+02 8.608677983283996582e-02
4.180000000000000000e+02 8.611509203910827637e-02
4.190000000000000000e+02 8.616643399000167847e-02
4.200000000000000000e+02 8.634817600250244141e-02
4.210000000000000000e+02 8.622692525386810303e-02
4.220000000000000000e+02 8.639435470104217529e-02
4.230000000000000000e+02 8.643728494644165039e-02
4.240000000000000000e+02 8.648074418306350708e-02
4.250000000000000000e+02 8.647522330284118652e-02
4.260000000000000000e+02 8.659975230693817139e-02
4.270000000000000000e+02 8.662205934524536133e-02
4.280000000000000000e+02 8.665557205677032471e-02
4.290000000000000000e+02 8.667391538619995117e-02
4.300000000000000000e+02 8.683806657791137695e-02
4.310000000000000000e+02 8.671066910028457642e-02
4.320000000000000000e+02 8.690216392278671265e-02
4.330000000000000000e+02 8.682075142860412598e-02
4.340000000000000000e+02 8.704985678195953369e-02
4.350000000000000000e+02 8.678723126649856567e-02
4.360000000000000000e+02 8.737640082836151123e-02
4.370000000000000000e+02 8.677962422370910645e-02
4.380000000000000000e+02 8.805066347122192383e-02
4.390000000000000000e+02 8.700141310691833496e-02
4.400000000000000000e+02 8.976481854915618896e-02
4.410000000000000000e+02 8.765943348407745361e-02
4.420000000000000000e+02 8.971722424030303955e-02
4.430000000000000000e+02 8.570477366447448730e-02
4.440000000000000000e+02 8.593652397394180298e-02
4.450000000000000000e+02 8.798659592866897583e-02
4.460000000000000000e+02 8.603486418724060059e-02
4.470000000000000000e+02 8.660668134689331055e-02
4.480000000000000000e+02 8.751962333917617798e-02
4.490000000000000000e+02 8.642585575580596924e-02
4.500000000000000000e+02 8.713851869106292725e-02
4.510000000000000000e+02 8.753091096878051758e-02
4.520000000000000000e+02 8.663767576217651367e-02
4.530000000000000000e+02 8.730337023735046387e-02
4.540000000000000000e+02 8.769641071557998657e-02
4.550000000000000000e+02 8.701756596565246582e-02
4.560000000000000000e+02 8.733000606298446655e-02
4.570000000000000000e+02 8.768355846405029297e-02
4.580000000000000000e+02 8.730453252792358398e-02
4.590000000000000000e+02 8.736708760261535645e-02
4.600000000000000000e+02 8.763228356838226318e-02
4.610000000000000000e+02 8.736628293991088867e-02
4.620000000000000000e+02 8.734340220689773560e-02
4.630000000000000000e+02 8.774337172508239746e-02
4.640000000000000000e+02 8.756511658430099487e-02
4.650000000000000000e+02 8.742164820432662964e-02
4.660000000000000000e+02 8.781610429286956787e-02
4.670000000000000000e+02 8.767987042665481567e-02
4.680000000000000000e+02 8.753137290477752686e-02
4.690000000000000000e+02 8.785678446292877197e-02
4.700000000000000000e+02 8.772841095924377441e-02
4.710000000000000000e+02 8.764214813709259033e-02
4.720000000000000000e+02 8.788049966096878052e-02
4.730000000000000000e+02 8.778265118598937988e-02
4.740000000000000000e+02 8.774584531784057617e-02
4.750000000000000000e+02 8.786910027265548706e-02
4.760000000000000000e+02 8.784553408622741699e-02
4.770000000000000000e+02 8.784136176109313965e-02
4.780000000000000000e+02 8.785846084356307983e-02
4.790000000000000000e+02 8.791178464889526367e-02
4.800000000000000000e+02 8.790868520736694336e-02
4.810000000000000000e+02 8.787997066974639893e-02
4.820000000000000000e+02 8.798474818468093872e-02
4.830000000000000000e+02 8.793732523918151855e-02
4.840000000000000000e+02 8.791883289813995361e-02
4.850000000000000000e+02 8.804052323102951050e-02
4.860000000000000000e+02 8.794916421175003052e-02
4.870000000000000000e+02 8.796954154968261719e-02
4.880000000000000000e+02 8.805894106626510620e-02
4.890000000000000000e+02 8.796521276235580444e-02
4.900000000000000000e+02 8.802568167448043823e-02
4.910000000000000000e+02 8.805771172046661377e-02
4.920000000000000000e+02 8.800372481346130371e-02
4.930000000000000000e+02 8.807657659053802490e-02
4.940000000000000000e+02 8.807049691677093506e-02
4.950000000000000000e+02 8.805061876773834229e-02
4.960000000000000000e+02 8.809313923120498657e-02
4.970000000000000000e+02 8.809376507997512817e-02
4.980000000000000000e+02 8.809081465005874634e-02
4.990000000000000000e+02 8.810766786336898804e-02
5.000000000000000000e+02 8.812577277421951294e-02
5.010000000000000000e+02 8.810714632272720337e-02
5.020000000000000000e+02 8.811566233634948730e-02
5.030000000000000000e+02 8.813924342393875122e-02
5.040000000000000000e+02 8.814121037721633911e-02
5.050000000000000000e+02 8.812642097473144531e-02
5.060000000000000000e+02 8.812081813812255859e-02
5.070000000000000000e+02 8.813907206058502197e-02
5.080000000000000000e+02 8.816137164831161499e-02
5.090000000000000000e+02 8.815614134073257446e-02
5.100000000000000000e+02 8.813983201980590820e-02
5.110000000000000000e+02 8.814060688018798828e-02
5.120000000000000000e+02 8.816385269165039062e-02
5.130000000000000000e+02 8.817644417285919189e-02
5.140000000000000000e+02 8.816476166248321533e-02
5.150000000000000000e+02 8.815509080886840820e-02
5.160000000000000000e+02 8.816815167665481567e-02
5.170000000000000000e+02 8.818872272968292236e-02
5.180000000000000000e+02 8.818677067756652832e-02
5.190000000000000000e+02 8.817155659198760986e-02
5.200000000000000000e+02 8.817172050476074219e-02
5.210000000000000000e+02 8.819104731082916260e-02
5.220000000000000000e+02 8.820227533578872681e-02
5.230000000000000000e+02 8.819267898797988892e-02
5.240000000000000000e+02 8.818419277667999268e-02
5.250000000000000000e+02 8.819371461868286133e-02
5.260000000000000000e+02 8.820869028568267822e-02
5.270000000000000000e+02 8.820810168981552124e-02
5.280000000000000000e+02 8.819884806871414185e-02
5.290000000000000000e+02 8.820038288831710815e-02
5.300000000000000000e+02 8.821286261081695557e-02
5.310000000000000000e+02 8.821895718574523926e-02
5.320000000000000000e+02 8.821362257003784180e-02
5.330000000000000000e+02 8.821134269237518311e-02
5.340000000000000000e+02 8.821958303451538086e-02
5.350000000000000000e+02 8.822840452194213867e-02
5.360000000000000000e+02 8.822762966156005859e-02
5.370000000000000000e+02 8.822368085384368896e-02
5.380000000000000000e+02 8.822666108608245850e-02
5.390000000000000000e+02 8.823442459106445312e-02
5.400000000000000000e+02 8.823799341917037964e-02
5.410000000000000000e+02 8.823642134666442871e-02
5.420000000000000000e+02 8.823693543672561646e-02
5.430000000000000000e+02 8.824191987514495850e-02
5.440000000000000000e+02 8.824660629034042358e-02
5.450000000000000000e+02 8.824734389781951904e-02
5.460000000000000000e+02 8.824710547924041748e-02
5.470000000000000000e+02 8.824952691793441772e-02
5.480000000000000000e+02 8.825361728668212891e-02
5.490000000000000000e+02 8.825608342885971069e-02
5.500000000000000000e+02 8.825649321079254150e-02
5.510000000000000000e+02 8.825750648975372314e-02
5.520000000000000000e+02 8.826053887605667114e-02
5.530000000000000000e+02 8.826398104429244995e-02
5.540000000000000000e+02 8.826564252376556396e-02
5.550000000000000000e+02 8.826614171266555786e-02
5.560000000000000000e+02 8.826777338981628418e-02
5.570000000000000000e+02 8.827102929353713989e-02
5.580000000000000000e+02 8.827369660139083862e-02
5.590000000000000000e+02 8.827449381351470947e-02
5.600000000000000000e+02 8.827525377273559570e-02
5.610000000000000000e+02 8.827789127826690674e-02
5.620000000000000000e+02 8.828110992908477783e-02
5.630000000000000000e+02 8.828255534172058105e-02
5.640000000000000000e+02 8.828293532133102417e-02
5.650000000000000000e+02 8.828476071357727051e-02
5.660000000000000000e+02 8.828800171613693237e-02
5.670000000000000000e+02 8.829011768102645874e-02
5.680000000000000000e+02 8.829054236412048340e-02
5.690000000000000000e+02 8.829160034656524658e-02
5.700000000000000000e+02 8.829438686370849609e-02
5.710000000000000000e+02 8.829691261053085327e-02
5.720000000000000000e+02 8.829770982265472412e-02
5.730000000000000000e+02 8.829843997955322266e-02
5.740000000000000000e+02 8.830070495605468750e-02
5.750000000000000000e+02 8.830335736274719238e-02
5.760000000000000000e+02 8.830457925796508789e-02
5.770000000000000000e+02 8.830516040325164795e-02
5.780000000000000000e+02 8.830690383911132812e-02
5.790000000000000000e+02 8.830942958593368530e-02
5.800000000000000000e+02 8.831105381250381470e-02
5.810000000000000000e+02 8.831179887056350708e-02
5.820000000000000000e+02 8.831317722797393799e-02
5.830000000000000000e+02 8.831541985273361206e-02
5.840000000000000000e+02 8.831721544265747070e-02
5.850000000000000000e+02 8.831815421581268311e-02
5.860000000000000000e+02 8.831930905580520630e-02
5.870000000000000000e+02 8.832122385501861572e-02
5.880000000000000000e+02 8.832299709320068359e-02
5.890000000000000000e+02 8.832404017448425293e-02
5.900000000000000000e+02 8.832503855228424072e-02
5.910000000000000000e+02 8.832663297653198242e-02
5.920000000000000000e+02 8.832839131355285645e-02
5.930000000000000000e+02 8.832964301109313965e-02
5.940000000000000000e+02 8.833064883947372437e-02
5.950000000000000000e+02 8.833198994398117065e-02
5.960000000000000000e+02 8.833359181880950928e-02
5.970000000000000000e+02 8.833494037389755249e-02
5.980000000000000000e+02 8.833601325750350952e-02
5.990000000000000000e+02 8.833721280097961426e-02
6.000000000000000000e+02 8.833863586187362671e-02
6.010000000000000000e+02 8.833998441696166992e-02
6.020000000000000000e+02 8.834111690521240234e-02
6.030000000000000000e+02 8.834223449230194092e-02
6.040000000000000000e+02 8.834353089332580566e-02
6.050000000000000000e+02 8.834486454725265503e-02
6.060000000000000000e+02 8.834601193666458130e-02
6.070000000000000000e+02 8.834706246852874756e-02
6.080000000000000000e+02 8.834822475910186768e-02
6.090000000000000000e+02 8.834949135780334473e-02
6.100000000000000000e+02 8.835066854953765869e-02
6.110000000000000000e+02 8.835170418024063110e-02
6.120000000000000000e+02 8.835276216268539429e-02
6.130000000000000000e+02 8.835394680500030518e-02
6.140000000000000000e+02 8.835510164499282837e-02
6.150000000000000000e+02 8.835610002279281616e-02
6.160000000000000000e+02 8.835710585117340088e-02
6.170000000000000000e+02 8.835823088884353638e-02
6.180000000000000000e+02 8.835937082767486572e-02
6.190000000000000000e+02 8.836033940315246582e-02
6.200000000000000000e+02 8.836127817630767822e-02
6.210000000000000000e+02 8.836235105991363525e-02
6.220000000000000000e+02 8.836345374584197998e-02
6.230000000000000000e+02 8.836442232131958008e-02
6.240000000000000000e+02 8.836532384157180786e-02
6.250000000000000000e+02 8.836631476879119873e-02
6.260000000000000000e+02 8.836736530065536499e-02
6.270000000000000000e+02 8.836829662322998047e-02
6.280000000000000000e+02 8.836916834115982056e-02
6.290000000000000000e+02 8.837012946605682373e-02
6.300000000000000000e+02 8.837113529443740845e-02
6.310000000000000000e+02 8.837205171585083008e-02
6.320000000000000000e+02 8.837288618087768555e-02
6.330000000000000000e+02 8.837379515171051025e-02
6.340000000000000000e+02 8.837473392486572266e-02
6.350000000000000000e+02 8.837562054395675659e-02
6.360000000000000000e+02 8.837644010782241821e-02
6.370000000000000000e+02 8.837728947401046753e-02
6.380000000000000000e+02 8.837819099426269531e-02
6.390000000000000000e+02 8.837905526161193848e-02
6.400000000000000000e+02 8.837985247373580933e-02
6.410000000000000000e+02 8.838067203760147095e-02
6.420000000000000000e+02 8.838152885437011719e-02
6.430000000000000000e+02 8.838234841823577881e-02
6.440000000000000000e+02 8.838312327861785889e-02
6.450000000000000000e+02 8.838391304016113281e-02
6.460000000000000000e+02 8.838471770286560059e-02
6.470000000000000000e+02 8.838551491498947144e-02
6.480000000000000000e+02 8.838626742362976074e-02
6.490000000000000000e+02 8.838701993227005005e-02
6.500000000000000000e+02 8.838778734207153320e-02
6.510000000000000000e+02 8.838854730129241943e-02
6.520000000000000000e+02 8.838927745819091797e-02
6.530000000000000000e+02 8.838999271392822266e-02
6.540000000000000000e+02 8.839073032140731812e-02
6.550000000000000000e+02 8.839146047830581665e-02
6.560000000000000000e+02 8.839216828346252441e-02
6.570000000000000000e+02 8.839285373687744141e-02
6.580000000000000000e+02 8.839355409145355225e-02
6.590000000000000000e+02 8.839425444602966309e-02
6.600000000000000000e+02 8.839493244886398315e-02
6.610000000000000000e+02 8.839559555053710938e-02
6.620000000000000000e+02 8.839627355337142944e-02
6.630000000000000000e+02 8.839694410562515259e-02
6.640000000000000000e+02 8.839759230613708496e-02
6.650000000000000000e+02 8.839823305606842041e-02
6.660000000000000000e+02 8.839887380599975586e-02
6.670000000000000000e+02 8.839952200651168823e-02
6.680000000000000000e+02 8.840014785528182983e-02
6.690000000000000000e+02 8.840075135231018066e-02
6.700000000000000000e+02 8.840136975049972534e-02
6.710000000000000000e+02 8.840199559926986694e-02
6.720000000000000000e+02 8.840259909629821777e-02
6.730000000000000000e+02 8.840318024158477783e-02
6.740000000000000000e+02 8.840377628803253174e-02
6.750000000000000000e+02 8.840437233448028564e-02
6.760000000000000000e+02 8.840494602918624878e-02
6.770000000000000000e+02 8.840551972389221191e-02
6.780000000000000000e+02 8.840608596801757812e-02
6.790000000000000000e+02 8.840665221214294434e-02
6.800000000000000000e+02 8.840720355510711670e-02
6.810000000000000000e+02 8.840773999691009521e-02
6.820000000000000000e+02 8.840829133987426758e-02
6.830000000000000000e+02 8.840883523225784302e-02
6.840000000000000000e+02 8.840937167406082153e-02
6.850000000000000000e+02 8.840988576412200928e-02
6.860000000000000000e+02 8.841040730476379395e-02
6.870000000000000000e+02 8.841092884540557861e-02
6.880000000000000000e+02 8.841143548488616943e-02
6.890000000000000000e+02 8.841195702552795410e-02
6.900000000000000000e+02 8.841244876384735107e-02
6.910000000000000000e+02 8.841294795274734497e-02
6.920000000000000000e+02 8.841344714164733887e-02
6.930000000000000000e+02 8.841392397880554199e-02
6.940000000000000000e+02 8.841440081596374512e-02
6.950000000000000000e+02 8.841487765312194824e-02
6.960000000000000000e+02 8.841534703969955444e-02
6.970000000000000000e+02 8.841581642627716064e-02
6.980000000000000000e+02 8.841627836227416992e-02
6.990000000000000000e+02 8.841674029827117920e-02
7.000000000000000000e+02 8.841718733310699463e-02
7.010000000000000000e+02 8.841764181852340698e-02
7.020000000000000000e+02 8.841808885335922241e-02
7.030000000000000000e+02 8.841852843761444092e-02
7.040000000000000000e+02 8.841894567012786865e-02
7.050000000000000000e+02 8.841937780380249023e-02
7.060000000000000000e+02 8.841980993747711182e-02
7.070000000000000000e+02 8.842024207115173340e-02
7.080000000000000000e+02 8.842065185308456421e-02
7.090000000000000000e+02 8.842106163501739502e-02
7.100000000000000000e+02 8.842147886753082275e-02
7.110000000000000000e+02 8.842188864946365356e-02
7.120000000000000000e+02 8.842228353023529053e-02
7.130000000000000000e+02 8.842267841100692749e-02
7.140000000000000000e+02 8.842306584119796753e-02
7.150000000000000000e+02 8.842345327138900757e-02
7.160000000000000000e+02 8.842383325099945068e-02
7.170000000000000000e+02 8.842422068119049072e-02
7.180000000000000000e+02 8.842459321022033691e-02
7.190000000000000000e+02 8.842496573925018311e-02
7.200000000000000000e+02 8.842533826828002930e-02
7.210000000000000000e+02 8.842569589614868164e-02
7.220000000000000000e+02 8.842606097459793091e-02
7.230000000000000000e+02 8.842642605304718018e-02
7.240000000000000000e+02 8.842677623033523560e-02
7.250000000000000000e+02 8.842713385820388794e-02
7.260000000000000000e+02 8.842748403549194336e-02
7.270000000000000000e+02 8.842782676219940186e-02
7.280000000000000000e+02 8.842816948890686035e-02
7.290000000000000000e+02 8.842849731445312500e-02
7.300000000000000000e+02 8.842884004116058350e-02
7.310000000000000000e+02 8.842916786670684814e-02
7.320000000000000000e+02 8.842949569225311279e-02
7.330000000000000000e+02 8.842982351779937744e-02
7.340000000000000000e+02 8.843013644218444824e-02
7.350000000000000000e+02 8.843044936656951904e-02
7.360000000000000000e+02 8.843076974153518677e-02
7.370000000000000000e+02 8.843108266592025757e-02
7.380000000000000000e+02 8.843138813972473145e-02
7.390000000000000000e+02 8.843168616294860840e-02
7.400000000000000000e+02 8.843199908733367920e-02
7.410000000000000000e+02 8.843228965997695923e-02
7.420000000000000000e+02 8.843258768320083618e-02
7.430000000000000000e+02 8.843287080526351929e-02
7.440000000000000000e+02 8.843316137790679932e-02
7.450000000000000000e+02 8.843345195055007935e-02
7.460000000000000000e+02 8.843374252319335938e-02
7.470000000000000000e+02 8.843401074409484863e-02
7.480000000000000000e+02 8.843428641557693481e-02
7.490000000000000000e+02 8.843456953763961792e-02
7.500000000000000000e+02 8.843484520912170410e-02
7.510000000000000000e+02 8.843511343002319336e-02
7.520000000000000000e+02 8.843538910150527954e-02
7.530000000000000000e+02 8.843564987182617188e-02
7.540000000000000000e+02 8.843591064214706421e-02
7.550000000000000000e+02 8.843617141246795654e-02
7.560000000000000000e+02 8.843642473220825195e-02
7.570000000000000000e+02 8.843667805194854736e-02
7.580000000000000000e+02 8.843693137168884277e-02
7.590000000000000000e+02 8.843716979026794434e-02
7.600000000000000000e+02 8.843742311000823975e-02
7.610000000000000000e+02 8.843766897916793823e-02
7.620000000000000000e+02 8.843790739774703979e-02
7.630000000000000000e+02 8.843814581632614136e-02
7.640000000000000000e+02 8.843838423490524292e-02
7.650000000000000000e+02 8.843862265348434448e-02
7.660000000000000000e+02 8.843885362148284912e-02
7.670000000000000000e+02 8.843907713890075684e-02
7.680000000000000000e+02 8.843930065631866455e-02
7.690000000000000000e+02 8.843953907489776611e-02
7.700000000000000000e+02 8.843976259231567383e-02
7.710000000000000000e+02 8.843997120857238770e-02
7.720000000000000000e+02 8.844019472599029541e-02
7.730000000000000000e+02 8.844041824340820312e-02
7.740000000000000000e+02 8.844061940908432007e-02
7.750000000000000000e+02 8.844082802534103394e-02
7.760000000000000000e+02 8.844103664159774780e-02
7.770000000000000000e+02 8.844125270843505859e-02
7.780000000000000000e+02 8.844145387411117554e-02
7.790000000000000000e+02 8.844165503978729248e-02
7.800000000000000000e+02 8.844186365604400635e-02
7.810000000000000000e+02 8.844205737113952637e-02
7.820000000000000000e+02 8.844225853681564331e-02
7.830000000000000000e+02 8.844245970249176025e-02
7.840000000000000000e+02 8.844265341758728027e-02
7.850000000000000000e+02 8.844284713268280029e-02
7.860000000000000000e+02 8.844304084777832031e-02
7.870000000000000000e+02 8.844321966171264648e-02
7.880000000000000000e+02 8.844340592622756958e-02
7.890000000000000000e+02 8.844358474016189575e-02
7.900000000000000000e+02 8.844377100467681885e-02
7.910000000000000000e+02 8.844394981861114502e-02
7.920000000000000000e+02 8.844412863254547119e-02
7.930000000000000000e+02 8.844430744647979736e-02
7.940000000000000000e+02 8.844448626041412354e-02
7.950000000000000000e+02 8.844465017318725586e-02
7.960000000000000000e+02 8.844482153654098511e-02
7.970000000000000000e+02 8.844499289989471436e-02
7.980000000000000000e+02 8.844516426324844360e-02
7.990000000000000000e+02 8.844533562660217285e-02
8.000000000000000000e+02 8.844549953937530518e-02
8.010000000000000000e+02 8.844566345214843750e-02
8.020000000000000000e+02 8.844582736492156982e-02
8.030000000000000000e+02 8.844597637653350830e-02
8.040000000000000000e+02 8.844614773988723755e-02
8.050000000000000000e+02 8.844630420207977295e-02
8.060000000000000000e+02 8.844645321369171143e-02
8.070000000000000000e+02 8.844660967588424683e-02
8.080000000000000000e+02 8.844676613807678223e-02
8.090000000000000000e+02 8.844691514968872070e-02
8.100000000000000000e+02 8.844705671072006226e-02
8.110000000000000000e+02 8.844720572233200073e-02
8.120000000000000000e+02 8.844735473394393921e-02
8.130000000000000000e+02 8.844749629497528076e-02
8.140000000000000000e+02 8.844763040542602539e-02
8.150000000000000000e+02 8.844777941703796387e-02
8.160000000000000000e+02 8.844792097806930542e-02
8.170000000000000000e+02 8.844806253910064697e-02
8.180000000000000000e+02 8.844819664955139160e-02
8.190000000000000000e+02 8.844833821058273315e-02
8.200000000000000000e+02 8.844846487045288086e-02
8.210000000000000000e+02 8.844860643148422241e-02
8.220000000000000000e+02 8.844873309135437012e-02
8.230000000000000000e+02 8.844886720180511475e-02
8.240000000000000000e+02 8.844900131225585938e-02
8.250000000000000000e+02 8.844912052154541016e-02
8.260000000000000000e+02 8.844926208257675171e-02
8.270000000000000000e+02 8.844938129186630249e-02
8.280000000000000000e+02 8.844949305057525635e-02
8.290000000000000000e+02 8.844961971044540405e-02
8.300000000000000000e+02 8.844974637031555176e-02
8.310000000000000000e+02 8.844986557960510254e-02
8.320000000000000000e+02 8.844998478889465332e-02
8.330000000000000000e+02 8.845009654760360718e-02
8.340000000000000000e+02 8.845022320747375488e-02
8.350000000000000000e+02 8.845034241676330566e-02
8.360000000000000000e+02 8.845046162605285645e-02
8.370000000000000000e+02 8.845056593418121338e-02
8.380000000000000000e+02 8.845067769289016724e-02
8.390000000000000000e+02 8.845078945159912109e-02
8.400000000000000000e+02 8.845090866088867188e-02
8.410000000000000000e+02 8.845102041959762573e-02
8.420000000000000000e+02 8.845111727714538574e-02
8.430000000000000000e+02 8.845122158527374268e-02
8.440000000000000000e+02 8.845134079456329346e-02
8.450000000000000000e+02 8.845143765211105347e-02
8.460000000000000000e+02 8.845154941082000732e-02
8.470000000000000000e+02 8.845165371894836426e-02
8.480000000000000000e+02 8.845175802707672119e-02
8.490000000000000000e+02 8.845185488462448120e-02
8.500000000000000000e+02 8.845195174217224121e-02
8.510000000000000000e+02 8.845205605030059814e-02
8.520000000000000000e+02 8.845215290784835815e-02
8.530000000000000000e+02 8.845224976539611816e-02
8.540000000000000000e+02 8.845234662294387817e-02
8.550000000000000000e+02 8.845244348049163818e-02
8.560000000000000000e+02 8.845253288745880127e-02
8.570000000000000000e+02 8.845263719558715820e-02
8.580000000000000000e+02 8.845272660255432129e-02
8.590000000000000000e+02 8.845281600952148438e-02
8.600000000000000000e+02 8.845289796590805054e-02
8.610000000000000000e+02 8.845298737287521362e-02
8.620000000000000000e+02 8.845308423042297363e-02
8.630000000000000000e+02 8.845317363739013672e-02
8.640000000000000000e+02 8.845326304435729980e-02
8.650000000000000000e+02 8.845335245132446289e-02
8.660000000000000000e+02 8.845344185829162598e-02
8.670000000000000000e+02 8.845352381467819214e-02
8.680000000000000000e+02 8.845360577106475830e-02
8.690000000000000000e+02 8.845368772745132446e-02
8.700000000000000000e+02 8.845377713441848755e-02
8.710000000000000000e+02 8.845385164022445679e-02
8.720000000000000000e+02 8.845392614603042603e-02
8.730000000000000000e+02 8.845400810241699219e-02
8.740000000000000000e+02 8.845408260822296143e-02
8.750000000000000000e+02 8.845416456460952759e-02
8.760000000000000000e+02 8.845424652099609375e-02
8.770000000000000000e+02 8.845432102680206299e-02
8.780000000000000000e+02 8.845439553260803223e-02
8.790000000000000000e+02 8.845447003841400146e-02
8.800000000000000000e+02 8.845454454421997070e-02
8.810000000000000000e+02 8.845461905002593994e-02
8.820000000000000000e+02 8.845469355583190918e-02
8.830000000000000000e+02 8.845476806163787842e-02
8.840000000000000000e+02 8.845484256744384766e-02
8.850000000000000000e+02 8.845490217208862305e-02
8.860000000000000000e+02 8.845497667789459229e-02
8.870000000000000000e+02 8.845505863428115845e-02
8.880000000000000000e+02 8.845512568950653076e-02
8.890000000000000000e+02 8.845519274473190308e-02
8.900000000000000000e+02 8.845525979995727539e-02
8.910000000000000000e+02 8.845532685518264771e-02
8.920000000000000000e+02 8.845539391040802002e-02
8.930000000000000000e+02 8.845545351505279541e-02
8.940000000000000000e+02 8.845552057027816772e-02
8.950000000000000000e+02 8.845558762550354004e-02
8.960000000000000000e+02 8.845564723014831543e-02
8.970000000000000000e+02 8.845570683479309082e-02
8.980000000000000000e+02 8.845577389001846313e-02
8.990000000000000000e+02 8.845583349466323853e-02
9.000000000000000000e+02 8.845590054988861084e-02
9.010000000000000000e+02 8.845596015453338623e-02
9.020000000000000000e+02 8.845601975917816162e-02
9.030000000000000000e+02 8.845607936382293701e-02
9.040000000000000000e+02 8.845613896846771240e-02
9.050000000000000000e+02 8.845619857311248779e-02
9.060000000000000000e+02 8.845625817775726318e-02
9.070000000000000000e+02 8.845631778240203857e-02
9.080000000000000000e+02 8.845636993646621704e-02
9.090000000000000000e+02 8.845642209053039551e-02
9.100000000000000000e+02 8.845648169517517090e-02
9.110000000000000000e+02 8.845654129981994629e-02
9.120000000000000000e+02 8.845658600330352783e-02
9.130000000000000000e+02 8.845664560794830322e-02
9.140000000000000000e+02 8.845669776201248169e-02
9.150000000000000000e+02 8.845674991607666016e-02
9.160000000000000000e+02 8.845680207014083862e-02
9.170000000000000000e+02 8.845686167478561401e-02
9.180000000000000000e+02 8.845689892768859863e-02
9.190000000000000000e+02 8.845695853233337402e-02
9.200000000000000000e+02 8.845700323581695557e-02
9.210000000000000000e+02 8.845704793930053711e-02
9.220000000000000000e+02 8.845710009336471558e-02
9.230000000000000000e+02 8.845715224742889404e-02
9.240000000000000000e+02 8.845721185207366943e-02
9.250000000000000000e+02 8.845725655555725098e-02
9.260000000000000000e+02 8.845730125904083252e-02
9.270000000000000000e+02 8.845734596252441406e-02
9.280000000000000000e+02 8.845739066600799561e-02
9.290000000000000000e+02 8.845743536949157715e-02
9.300000000000000000e+02 8.845748752355575562e-02
9.310000000000000000e+02 8.845752477645874023e-02
9.320000000000000000e+02 8.845756947994232178e-02
9.330000000000000000e+02 8.845762163400650024e-02
9.340000000000000000e+02 8.845766633749008179e-02
9.350000000000000000e+02 8.845770359039306641e-02
9.360000000000000000e+02 8.845774829387664795e-02
9.370000000000000000e+02 8.845779299736022949e-02
9.380000000000000000e+02 8.845782279968261719e-02
9.390000000000000000e+02 8.845788240432739258e-02
9.400000000000000000e+02 8.845791965723037720e-02
9.410000000000000000e+02 8.845795691013336182e-02
9.420000000000000000e+02 8.845800161361694336e-02
9.430000000000000000e+02 8.845804631710052490e-02
9.440000000000000000e+02 8.845807611942291260e-02
9.450000000000000000e+02 8.845812082290649414e-02
9.460000000000000000e+02 8.845815062522888184e-02
9.470000000000000000e+02 8.845819532871246338e-02
9.480000000000000000e+02 8.845822513103485107e-02
9.490000000000000000e+02 8.845826983451843262e-02
9.500000000000000000e+02 8.845831453800201416e-02
9.510000000000000000e+02 8.845834434032440186e-02
9.520000000000000000e+02 8.845838904380798340e-02
9.530000000000000000e+02 8.845841884613037109e-02
9.540000000000000000e+02 8.845844864845275879e-02
9.550000000000000000e+02 8.845848590135574341e-02
9.560000000000000000e+02 8.845852315425872803e-02
9.570000000000000000e+02 8.845856040716171265e-02
9.580000000000000000e+02 8.845859766006469727e-02
9.590000000000000000e+02 8.845863491296768188e-02
9.600000000000000000e+02 8.845866471529006958e-02
9.610000000000000000e+02 8.845869451761245728e-02
9.620000000000000000e+02 8.845873177051544189e-02
9.630000000000000000e+02 8.845876157283782959e-02
9.640000000000000000e+02 8.845879137516021729e-02
9.650000000000000000e+02 8.845882117748260498e-02
9.660000000000000000e+02 8.845885097980499268e-02
9.670000000000000000e+02 8.845889568328857422e-02
9.680000000000000000e+02 8.845892548561096191e-02
9.690000000000000000e+02 8.845895528793334961e-02
9.700000000000000000e+02 8.845898509025573730e-02
9.710000000000000000e+02 8.845901489257812500e-02
9.720000000000000000e+02 8.845904469490051270e-02
9.730000000000000000e+02 8.845907449722290039e-02
9.740000000000000000e+02 8.845910429954528809e-02
9.750000000000000000e+02 8.845914155244827271e-02
9.760000000000000000e+02 8.845916390419006348e-02
9.770000000000000000e+02 8.845919370651245117e-02
9.780000000000000000e+02 8.845922350883483887e-02
9.790000000000000000e+02 8.845925331115722656e-02
9.800000000000000000e+02 8.845926821231842041e-02
9.810000000000000000e+02 8.845930546522140503e-02
9.820000000000000000e+02 8.845934271812438965e-02
9.830000000000000000e+02 8.845935761928558350e-02
9.840000000000000000e+02 8.845938742160797119e-02
9.850000000000000000e+02 8.845941722393035889e-02
9.860000000000000000e+02 8.845944702625274658e-02
9.870000000000000000e+02 8.845946192741394043e-02
9.880000000000000000e+02 8.845949172973632812e-02
9.890000000000000000e+02 8.845952153205871582e-02
9.900000000000000000e+02 8.845954388380050659e-02
9.910000000000000000e+02 8.845956623554229736e-02
9.920000000000000000e+02 8.845958858728408813e-02
9.930000000000000000e+02 8.845961838960647583e-02
9.940000000000000000e+02 8.845964074134826660e-02
9.950000000000000000e+02 8.845967054367065430e-02
9.960000000000000000e+02 8.845969289541244507e-02
9.970000000000000000e+02 8.845971524715423584e-02
9.980000000000000000e+02 8.845973014831542969e-02
9.990000000000000000e+02 8.845975995063781738e-02
1.000000000000000000e+03 8.845977485179901123e-02
1.001000000000000000e+03 8.845980465412139893e-02
1.002000000000000000e+03 8.845980465412139893e-02
1.003000000000000000e+03 8.845981210470199585e-02
1.004000000000000000e+03 8.845981955528259277e-02
1.005000000000000000e+03 8.845983445644378662e-02
1.006000000000000000e+03 8.845984190702438354e-02
1.007000000000000000e+03 8.845984190702438354e-02
1.008000000000000000e+03 8.845986425876617432e-02
1.009000000000000000e+03 8.845986425876617432e-02
1.010000000000000000e+03 8.845988661050796509e-02
1.011000000000000000e+03 8.845989406108856201e-02
1.012000000000000000e+03 8.845990151166915894e-02
1.013000000000000000e+03 8.845990896224975586e-02
1.014000000000000000e+03 8.845992386341094971e-02
1.015000000000000000e+03 8.845993876457214355e-02
1.016000000000000000e+03 8.845994621515274048e-02
1.017000000000000000e+03 8.845995366573333740e-02
1.018000000000000000e+03 8.845996856689453125e-02
1.019000000000000000e+03 8.845996856689453125e-02
1.020000000000000000e+03 8.845997601747512817e-02
1.021000000000000000e+03 8.845999836921691895e-02
1.022000000000000000e+03 8.845999836921691895e-02
1.023000000000000000e+03 8.846001327037811279e-02
1.024000000000000000e+03 8.846002817153930664e-02
1.025000000000000000e+03 8.846002817153930664e-02
1.026000000000000000e+03 8.846004307270050049e-02
1.027000000000000000e+03 8.846005797386169434e-02
1.028000000000000000e+03 8.846005797386169434e-02
1.029000000000000000e+03 8.846006542444229126e-02
1.030000000000000000e+03 8.846007287502288818e-02
1.031000000000000000e+03 8.846008777618408203e-02
1.032000000000000000e+03 8.846009522676467896e-02
1.033000000000000000e+03 8.846011012792587280e-02
1.034000000000000000e+03 8.846011012792587280e-02
1.035000000000000000e+03 8.846012502908706665e-02
1.036000000000000000e+03 8.846013247966766357e-02
1.037000000000000000e+03 8.846013993024826050e-02
1.038000000000000000e+03 8.846014738082885742e-02
1.039000000000000000e+03 8.846016228199005127e-02
1.040000000000000000e+03 8.846017718315124512e-02
1.041000000000000000e+03 8.846017718315124512e-02
1.042000000000000000e+03 8.846019208431243896e-02
1.043000000000000000e+03 8.846019208431243896e-02
1.044000000000000000e+03 8.846020698547363281e-02
1.045000000000000000e+03 8.846020698547363281e-02
1.046000000000000000e+03 8.846022188663482666e-02
1.047000000000000000e+03 8.846022933721542358e-02
1.048000000000000000e+03 8.846023678779602051e-02
1.049000000000000000e+03 8.846024423837661743e-02
1.050000000000000000e+03 8.846025168895721436e-02
1.051000000000000000e+03 8.846026659011840820e-02
1.052000000000000000e+03 8.846027404069900513e-02
1.053000000000000000e+03 8.846028149127960205e-02
1.054000000000000000e+03 8.846029639244079590e-02
1.055000000000000000e+03 8.846029639244079590e-02
1.056000000000000000e+03 8.846031129360198975e-02
1.057000000000000000e+03 8.846031129360198975e-02
1.058000000000000000e+03 8.846031874418258667e-02
1.059000000000000000e+03 8.846032619476318359e-02
1.060000000000000000e+03 8.846034109592437744e-02
1.061000000000000000e+03 8.846034854650497437e-02
1.062000000000000000e+03 8.846035599708557129e-02
1.063000000000000000e+03 8.846035599708557129e-02
1.064000000000000000e+03 8.846037089824676514e-02
1.065000000000000000e+03 8.846037834882736206e-02
1.066000000000000000e+03 8.846038579940795898e-02
1.067000000000000000e+03 8.846040070056915283e-02
1.068000000000000000e+03 8.846040070056915283e-02
1.069000000000000000e+03 8.846040815114974976e-02
1.070000000000000000e+03 8.846041560173034668e-02
1.071000000000000000e+03 8.846042305231094360e-02
1.072000000000000000e+03 8.846043050289154053e-02
1.073000000000000000e+03 8.846044540405273438e-02
1.074000000000000000e+03 8.846044540405273438e-02
1.075000000000000000e+03 8.846046030521392822e-02
1.076000000000000000e+03 8.846046775579452515e-02
1.077000000000000000e+03 8.846046775579452515e-02
1.078000000000000000e+03 8.846047520637512207e-02
1.079000000000000000e+03 8.846049010753631592e-02
1.080000000000000000e+03 8.846049010753631592e-02
1.081000000000000000e+03 8.846050500869750977e-02
1.082000000000000000e+03 8.846050500869750977e-02
1.083000000000000000e+03 8.846051990985870361e-02
1.084000000000000000e+03 8.846052736043930054e-02
1.085000000000000000e+03 8.846053481101989746e-02
1.086000000000000000e+03 8.846054226160049438e-02
1.087000000000000000e+03 8.846054971218109131e-02
1.088000000000000000e+03 8.846054971218109131e-02
1.089000000000000000e+03 8.846055716276168823e-02
1.090000000000000000e+03 8.846057206392288208e-02
1.091000000000000000e+03 8.846057206392288208e-02
1.092000000000000000e+03 8.846057951450347900e-02
1.093000000000000000e+03 8.846059441566467285e-02
1.094000000000000000e+03 8.846059441566467285e-02
1.095000000000000000e+03 8.846060186624526978e-02
1.096000000000000000e+03 8.846060931682586670e-02
1.097000000000000000e+03 8.846062421798706055e-02
1.098000000000000000e+03 8.846062421798706055e-02
1.099000000000000000e+03 8.846063911914825439e-02
1.100000000000000000e+03 8.846063911914825439e-02
1.101000000000000000e+03 8.846064656972885132e-02
1.102000000000000000e+03 8.846065402030944824e-02
1.103000000000000000e+03 8.846065402030944824e-02
1.104000000000000000e+03 8.846066892147064209e-02
1.105000000000000000e+03 8.846068382263183594e-02
1.106000000000000000e+03 8.846068382263183594e-02
1.107000000000000000e+03 8.846068382263183594e-02
1.108000000000000000e+03 8.846068382263183594e-02
1.109000000000000000e+03 8.846069872379302979e-02
1.110000000000000000e+03 8.846070617437362671e-02
1.111000000000000000e+03 8.846070617437362671e-02
1.112000000000000000e+03 8.846071362495422363e-02
1.113000000000000000e+03 8.846072852611541748e-02
1.114000000000000000e+03 8.846072852611541748e-02
1.115000000000000000e+03 8.846074342727661133e-02
1.116000000000000000e+03 8.846075087785720825e-02
1.117000000000000000e+03 8.846075087785720825e-02
1.118000000000000000e+03 8.846075832843780518e-02
1.119000000000000000e+03 8.846077322959899902e-02
1.120000000000000000e+03 8.846077322959899902e-02
1.121000000000000000e+03 8.846077322959899902e-02
1.122000000000000000e+03 8.846078813076019287e-02
1.123000000000000000e+03 8.846078813076019287e-02
1.124000000000000000e+03 8.846078813076019287e-02
1.125000000000000000e+03 8.846080303192138672e-02
1.126000000000000000e+03 8.846081048250198364e-02
1.127000000000000000e+03 8.846082538366317749e-02
1.128000000000000000e+03 8.846081793308258057e-02
1.129000000000000000e+03 8.846082538366317749e-02
1.130000000000000000e+03 8.846083283424377441e-02
1.131000000000000000e+03 8.846083283424377441e-02
1.132000000000000000e+03 8.846084773540496826e-02
1.133000000000000000e+03 8.846085518598556519e-02
1.134000000000000000e+03 8.846085518598556519e-02
1.135000000000000000e+03 8.846086263656616211e-02
1.136000000000000000e+03 8.846086263656616211e-02
1.137000000000000000e+03 8.846087753772735596e-02
1.138000000000000000e+03 8.846087753772735596e-02
1.139000000000000000e+03 8.846089243888854980e-02
1.140000000000000000e+03 8.846089243888854980e-02
1.141000000000000000e+03 8.846089988946914673e-02
1.142000000000000000e+03 8.846090734004974365e-02
1.143000000000000000e+03 8.846090734004974365e-02
1.144000000000000000e+03 8.846092224121093750e-02
1.145000000000000000e+03 8.846092224121093750e-02
1.146000000000000000e+03 8.846092224121093750e-02
1.147000000000000000e+03 8.846092969179153442e-02
1.148000000000000000e+03 8.846093714237213135e-02
1.149000000000000000e+03 8.846095204353332520e-02
1.150000000000000000e+03 8.846095204353332520e-02
1.151000000000000000e+03 8.846095204353332520e-02
1.152000000000000000e+03 8.846095949411392212e-02
1.153000000000000000e+03 8.846096694469451904e-02
1.154000000000000000e+03 8.846097439527511597e-02
1.155000000000000000e+03 8.846097439527511597e-02
1.156000000000000000e+03 8.846098184585571289e-02
1.157000000000000000e+03 8.846098184585571289e-02
1.158000000000000000e+03 8.846099674701690674e-02
1.159000000000000000e+03 8.846099674701690674e-02
1.160000000000000000e+03 8.846100419759750366e-02
1.161000000000000000e+03 8.846101164817810059e-02
1.162000000000000000e+03 8.846101164817810059e-02
1.163000000000000000e+03 8.846101164817810059e-02
1.164000000000000000e+03 8.846102654933929443e-02
1.165000000000000000e+03 8.846102654933929443e-02
1.166000000000000000e+03 8.846104145050048828e-02
1.167000000000000000e+03 8.846104145050048828e-02
1.168000000000000000e+03 8.846104145050048828e-02
1.169000000000000000e+03 8.846104890108108521e-02
1.170000000000000000e+03 8.846105635166168213e-02
1.171000000000000000e+03 8.846105635166168213e-02
1.172000000000000000e+03 8.846107125282287598e-02
1.173000000000000000e+03 8.846107125282287598e-02
1.174000000000000000e+03 8.846107870340347290e-02
1.175000000000000000e+03 8.846108615398406982e-02
1.176000000000000000e+03 8.846108615398406982e-02
1.177000000000000000e+03 8.846109360456466675e-02
1.178000000000000000e+03 8.846110105514526367e-02
1.179000000000000000e+03 8.846110105514526367e-02
1.180000000000000000e+03 8.846110105514526367e-02
1.181000000000000000e+03 8.846110850572586060e-02
1.182000000000000000e+03 8.846111595630645752e-02
1.183000000000000000e+03 8.846111595630645752e-02
1.184000000000000000e+03 8.846113085746765137e-02
1.185000000000000000e+03 8.846113085746765137e-02
1.186000000000000000e+03 8.846114575862884521e-02
1.187000000000000000e+03 8.846114575862884521e-02
1.188000000000000000e+03 8.846113830804824829e-02
1.189000000000000000e+03 8.846115320920944214e-02
1.190000000000000000e+03 8.846115320920944214e-02
1.191000000000000000e+03 8.846116065979003906e-02
1.192000000000000000e+03 8.846116811037063599e-02
1.193000000000000000e+03 8.846116811037063599e-02
1.194000000000000000e+03 8.846117556095123291e-02
1.195000000000000000e+03 8.846117556095123291e-02
1.196000000000000000e+03 8.846117556095123291e-02
1.197000000000000000e+03 8.846118301153182983e-02
1.198000000000000000e+03 8.846119046211242676e-02
1.199000000000000000e+03 8.846119046211242676e-02
1.200000000000000000e+03 8.846120536327362061e-02
1.201000000000000000e+03 8.846120536327362061e-02
1.202000000000000000e+03 8.846120536327362061e-02
1.203000000000000000e+03 8.846121281385421753e-02
1.204000000000000000e+03 8.846122026443481445e-02
1.205000000000000000e+03 8.846122026443481445e-02
1.206000000000000000e+03 8.846122026443481445e-02
1.207000000000000000e+03 8.846122771501541138e-02
1.208000000000000000e+03 8.846123516559600830e-02
1.209000000000000000e+03 8.846123516559600830e-02
1.210000000000000000e+03 8.846124261617660522e-02
1.211000000000000000e+03 8.846125006675720215e-02
1.212000000000000000e+03 8.846125006675720215e-02
1.213000000000000000e+03 8.846125751733779907e-02
1.214000000000000000e+03 8.846125751733779907e-02
1.215000000000000000e+03 8.846126496791839600e-02
1.216000000000000000e+03 8.846126496791839600e-02
1.217000000000000000e+03 8.846126496791839600e-02
1.218000000000000000e+03 8.846127986907958984e-02
1.219000000000000000e+03 8.846127986907958984e-02
1.220000000000000000e+03 8.846127986907958984e-02
1.221000000000000000e+03 8.846128731966018677e-02
1.222000000000000000e+03 8.846129477024078369e-02
1.223000000000000000e+03 8.846129477024078369e-02
1.224000000000000000e+03 8.846130222082138062e-02
1.225000000000000000e+03 8.846130967140197754e-02
1.226000000000000000e+03 8.846130967140197754e-02
1.227000000000000000e+03 8.846130967140197754e-02
1.228000000000000000e+03 8.846132457256317139e-02
1.229000000000000000e+03 8.846131712198257446e-02
1.230000000000000000e+03 8.846132457256317139e-02
1.231000000000000000e+03 8.846133202314376831e-02
1.232000000000000000e+03 8.846133202314376831e-02
1.233000000000000000e+03 8.846133202314376831e-02
1.234000000000000000e+03 8.846133947372436523e-02
1.235000000000000000e+03 8.846133947372436523e-02
1.236000000000000000e+03 8.846134692430496216e-02
1.237000000000000000e+03 8.846135437488555908e-02
1.238000000000000000e+03 8.846135437488555908e-02
1.239000000000000000e+03 8.846135437488555908e-02
1.240000000000000000e+03 8.846136927604675293e-02
1.241000000000000000e+03 8.846136927604675293e-02
1.242000000000000000e+03 8.846136927604675293e-02
1.243000000000000000e+03 8.846137672662734985e-02
1.244000000000000000e+03 8.846137672662734985e-02
1.245000000000000000e+03 8.846138417720794678e-02
1.246000000000000000e+03 8.846138417720794678e-02
1.247000000000000000e+03 8.846138417720794678e-02
1.248000000000000000e+03 8.846138417720794678e-02
1.249000000000000000e+03 8.846139162778854370e-02
1.250000000000000000e+03 8.846139907836914062e-02
1.251000000000000000e+03 8.846139907836914062e-02
1.252000000000000000e+03 8.846139907836914062e-02
1.253000000000000000e+03 8.846140652894973755e-02
1.254000000000000000e+03 8.846140652894973755e-02
1.255000000000000000e+03 8.846141397953033447e-02
1.256000000000000000e+03 8.846141397953033447e-02
1.257000000000000000e+03 8.846141397953033447e-02
1.258000000000000000e+03 8.846142888069152832e-02
1.259000000000000000e+03 8.846142888069152832e-02
1.260000000000000000e+03 8.846142888069152832e-02
1.261000000000000000e+03 8.846144378185272217e-02
1.262000000000000000e+03 8.846144378185272217e-02
1.263000000000000000e+03 8.846143633127212524e-02
1.264000000000000000e+03 8.846144378185272217e-02
1.265000000000000000e+03 8.846145123243331909e-02
1.266000000000000000e+03 8.846145123243331909e-02
1.267000000000000000e+03 8.846145868301391602e-02
1.268000000000000000e+03 8.846145868301391602e-02
1.269000000000000000e+03 8.846145868301391602e-02
1.270000000000000000e+03 8.846146613359451294e-02
1.271000000000000000e+03 8.846147358417510986e-02
1.272000000000000000e+03 8.846147358417510986e-02
1.273000000000000000e+03 8.846147358417510986e-02
1.274000000000000000e+03 8.846147358417510986e-02
1.275000000000000000e+03 8.846147358417510986e-02
1.276000000000000000e+03 8.846148103475570679e-02
1.277000000000000000e+03 8.846148848533630371e-02
1.278000000000000000e+03 8.846148848533630371e-02
1.279000000000000000e+03 8.846148848533630371e-02
1.280000000000000000e+03 8.846149593591690063e-02
1.281000000000000000e+03 8.846149593591690063e-02
1.282000000000000000e+03 8.846150338649749756e-02
1.283000000000000000e+03 8.846150338649749756e-02
1.284000000000000000e+03 8.846151083707809448e-02
1.285000000000000000e+03 8.846150338649749756e-02
1.286000000000000000e+03 8.846151083707809448e-02
1.287000000000000000e+03 8.846151828765869141e-02
1.288000000000000000e+03 8.846151828765869141e-02
1.289000000000000000e+03 8.846152573823928833e-02
1.290000000000000000e+03 8.846153318881988525e-02
1.291000000000000000e+03 8.846153318881988525e-02
1.292000000000000000e+03 8.846153318881988525e-02
1.293000000000000000e+03 8.846153318881988525e-02
1.294000000000000000e+03 8.846153318881988525e-02
1.295000000000000000e+03 8.846154063940048218e-02
1.296000000000000000e+03 8.846154063940048218e-02
1.297000000000000000e+03 8.846154808998107910e-02
1.298000000000000000e+03 8.846154808998107910e-02
1.299000000000000000e+03 8.846154808998107910e-02
1.300000000000000000e+03 8.846154808998107910e-02
1.301000000000000000e+03 8.846154808998107910e-02
1.302000000000000000e+03 8.846156299114227295e-02
1.303000000000000000e+03 8.846156299114227295e-02
1.304000000000000000e+03 8.846156299114227295e-02
1.305000000000000000e+03 8.846157044172286987e-02
1.306000000000000000e+03 8.846157044172286987e-02
1.307000000000000000e+03 8.846157044172286987e-02
1.308000000000000000e+03 8.846157789230346680e-02
1.309000000000000000e+03 8.846157789230346680e-02
1.310000000000000000e+03 8.846157789230346680e-02
1.311000000000000000e+03 8.846158534288406372e-02
1.312000000000000000e+03 8.846159279346466064e-02
1.313000000000000000e+03 8.846159279346466064e-02
1.314000000000000000e+03 8.846159279346466064e-02
1.315000000000000000e+03 8.846159279346466064e-02
1.316000000000000000e+03 8.846159279346466064e-02
1.317000000000000000e+03 8.846160024404525757e-02
1.318000000000000000e+03 8.846160769462585449e-02
1.319000000000000000e+03 8.846159279346466064e-02
1.320000000000000000e+03 8.846160769462585449e-02
1.321000000000000000e+03 8.846161514520645142e-02
1.322000000000000000e+03 8.846161514520645142e-02
1.323000000000000000e+03 8.846161514520645142e-02
1.324000000000000000e+03 8.846161514520645142e-02
1.325000000000000000e+03 8.846161514520645142e-02
1.326000000000000000e+03 8.846162259578704834e-02
1.327000000000000000e+03 8.846162259578704834e-02
1.328000000000000000e+03 8.846163004636764526e-02
1.329000000000000000e+03 8.846162259578704834e-02
1.330000000000000000e+03 8.846162259578704834e-02
1.331000000000000000e+03 8.846163004636764526e-02
1.332000000000000000e+03 8.846163749694824219e-02
1.333000000000000000e+03 8.846163749694824219e-02
1.334000000000000000e+03 8.846164494752883911e-02
1.335000000000000000e+03 8.846164494752883911e-02
1.336000000000000000e+03 8.846164494752883911e-02
1.337000000000000000e+03 8.846164494752883911e-02
1.338000000000000000e+03 8.846164494752883911e-02
1.339000000000000000e+03 8.846165239810943604e-02
1.340000000000000000e+03 8.846165239810943604e-02
1.341000000000000000e+03 8.846165984869003296e-02
1.342000000000000000e+03 8.846165984869003296e-02
1.343000000000000000e+03 8.846166729927062988e-02
1.344000000000000000e+03 8.846165984869003296e-02
1.345000000000000000e+03 8.846166729927062988e-02
1.346000000000000000e+03 8.846166729927062988e-02
1.347000000000000000e+03 8.846166729927062988e-02
1.348000000000000000e+03 8.846167474985122681e-02
1.349000000000000000e+03 8.846168220043182373e-02
1.350000000000000000e+03 8.846168220043182373e-02
1.351000000000000000e+03 8.846168220043182373e-02
1.352000000000000000e+03 8.846168220043182373e-02
1.353000000000000000e+03 8.846168220043182373e-02
1.354000000000000000e+03 8.846168220043182373e-02
1.355000000000000000e+03 8.846168220043182373e-02
1.356000000000000000e+03 8.846168965101242065e-02
1.357000000000000000e+03 8.846168965101242065e-02
1.358000000000000000e+03 8.846169710159301758e-02
1.359000000000000000e+03 8.846169710159301758e-02
1.360000000000000000e+03 8.846169710159301758e-02
1.361000000000000000e+03 8.846169710159301758e-02
1.362000000000000000e+03 8.846169710159301758e-02
1.363000000000000000e+03 8.846169710159301758e-02
1.364000000000000000e+03 8.846171200275421143e-02
1.365000000000000000e+03 8.846171200275421143e-02
1.366000000000000000e+03 8.846171200275421143e-02
1.367000000000000000e+03 8.846171200275421143e-02
1.368000000000000000e+03 8.846171200275421143e-02
1.369000000000000000e+03 8.846171945333480835e-02
1.370000000000000000e+03 8.846171945333480835e-02
1.371000000000000000e+03 8.846171945333480835e-02
1.372000000000000000e+03 8.846171945333480835e-02
1.373000000000000000e+03 8.846172690391540527e-02
1.374000000000000000e+03 8.846172690391540527e-02
1.375000000000000000e+03 8.846172690391540527e-02
1.376000000000000000e+03 8.846172690391540527e-02
1.377000000000000000e+03 8.846173435449600220e-02
1.378000000000000000e+03 8.846174180507659912e-02
1.379000000000000000e+03 8.846173435449600220e-02
1.380000000000000000e+03 8.846174180507659912e-02
1.381000000000000000e+03 8.846174180507659912e-02
1.382000000000000000e+03 8.846174180507659912e-02
1.383000000000000000e+03 8.846174180507659912e-02
1.384000000000000000e+03 8.846174180507659912e-02
1.385000000000000000e+03 8.846174925565719604e-02
1.386000000000000000e+03 8.846174925565719604e-02
1.387000000000000000e+03 8.846174925565719604e-02
1.388000000000000000e+03 8.846174925565719604e-02
1.389000000000000000e+03 8.846175670623779297e-02
1.390000000000000000e+03 8.846175670623779297e-02
1.391000000000000000e+03 8.846175670623779297e-02
1.392000000000000000e+03 8.846175670623779297e-02
1.393000000000000000e+03 8.846176415681838989e-02
1.394000000000000000e+03 8.846176415681838989e-02
1.395000000000000000e+03 8.846177160739898682e-02
1.396000000000000000e+03 8.846177160739898682e-02
1.397000000000000000e+03 8.846177160739898682e-02
1.398000000000000000e+03 8.846177160739898682e-02
1.399000000000000000e+03 8.846177160739898682e-02
1.400000000000000000e+03 8.846177160739898682e-02
1.401000000000000000e+03 8.846177160739898682e-02
1.402000000000000000e+03 8.846177160739898682e-02
1.403000000000000000e+03 8.846177905797958374e-02
1.404000000000000000e+03 8.846177905797958374e-02
1.405000000000000000e+03 8.846177905797958374e-02
1.406000000000000000e+03 8.846178650856018066e-02
1.407000000000000000e+03 8.846179395914077759e-02
1.408000000000000000e+03 8.846178650856018066e-02
1.409000000000000000e+03 8.846178650856018066e-02
1.410000000000000000e+03 8.846179395914077759e-02
1.411000000000000000e+03 8.846179395914077759e-02
1.412000000000000000e+03 8.846179395914077759e-02
1.413000000000000000e+03 8.846179395914077759e-02
1.414000000000000000e+03 8.846180140972137451e-02
1.415000000000000000e+03 8.846180140972137451e-02
1.416000000000000000e+03 8.846180140972137451e-02
1.417000000000000000e+03 8.846180140972137451e-02
1.418000000000000000e+03 8.846181631088256836e-02
1.419000000000000000e+03 8.846180140972137451e-02
1.420000000000000000e+03 8.846180140972137451e-02
1.421000000000000000e+03 8.846180140972137451e-02
1.422000000000000000e+03 8.846180886030197144e-02
1.423000000000000000e+03 8.846181631088256836e-02
1.424000000000000000e+03 8.846181631088256836e-02
1.425000000000000000e+03 8.846181631088256836e-02
1.426000000000000000e+03 8.846181631088256836e-02
1.427000000000000000e+03 8.846181631088256836e-02
1.428000000000000000e+03 8.846182376146316528e-02
1.429000000000000000e+03 8.846182376146316528e-02
1.430000000000000000e+03 8.846181631088256836e-02
1.431000000000000000e+03 8.846182376146316528e-02
1.432000000000000000e+03 8.846182376146316528e-02
1.433000000000000000e+03 8.846182376146316528e-02
1.434000000000000000e+03 8.846183121204376221e-02
1.435000000000000000e+03 8.846183121204376221e-02
1.436000000000000000e+03 8.846183121204376221e-02
1.437000000000000000e+03 8.846183121204376221e-02
1.438000000000000000e+03 8.846183121204376221e-02
1.439000000000000000e+03 8.846183121204376221e-02
1.440000000000000000e+03 8.846183866262435913e-02
1.441000000000000000e+03 8.846184611320495605e-02
1.442000000000000000e+03 8.846184611320495605e-02
1.443000000000000000e+03 8.846184611320495605e-02
1.444000000000000000e+03 8.846184611320495605e-02
1.445000000000000000e+03 8.846184611320495605e-02
1.446000000000000000e+03 8.846184611320495605e-02
1.447000000000000000e+03 8.846184611320495605e-02
1.448000000000000000e+03 8.846184611320495605e-02
1.449000000000000000e+03 8.846184611320495605e-02
1.450000000000000000e+03 8.846184611320495605e-02
1.451000000000000000e+03 8.846185356378555298e-02
1.452000000000000000e+03 8.846185356378555298e-02
1.453000000000000000e+03 8.846186101436614990e-02
1.454000000000000000e+03 8.846186101436614990e-02
1.455000000000000000e+03 8.846185356378555298e-02
1.456000000000000000e+03 8.846185356378555298e-02
1.457000000000000000e+03 8.846185356378555298e-02
1.458000000000000000e+03 8.846186101436614990e-02
1.459000000000000000e+03 8.846186101436614990e-02
1.460000000000000000e+03 8.846186101436614990e-02
1.461000000000000000e+03 8.846186101436614990e-02
1.462000000000000000e+03 8.846187591552734375e-02
1.463000000000000000e+03 8.846186846494674683e-02
1.464000000000000000e+03 8.846186846494674683e-02
1.465000000000000000e+03 8.846187591552734375e-02
1.466000000000000000e+03 8.846187591552734375e-02
1.467000000000000000e+03 8.846187591552734375e-02
1.468000000000000000e+03 8.846187591552734375e-02
1.469000000000000000e+03 8.846187591552734375e-02
1.470000000000000000e+03 8.846187591552734375e-02
1.471000000000000000e+03 8.846187591552734375e-02
1.472000000000000000e+03 8.846187591552734375e-02
1.473000000000000000e+03 8.846187591552734375e-02
1.474000000000000000e+03 8.846188336610794067e-02
1.475000000000000000e+03 8.846189081668853760e-02
1.476000000000000000e+03 8.846189081668853760e-02
1.477000000000000000e+03 8.846189081668853760e-02
1.478000000000000000e+03 8.846188336610794067e-02
1.479000000000000000e+03 8.846188336610794067e-02
1.480000000000000000e+03 8.846189081668853760e-02
1.481000000000000000e+03 8.846189081668853760e-02
1.482000000000000000e+03 8.846189081668853760e-02
1.483000000000000000e+03 8.846189081668853760e-02
1.484000000000000000e+03 8.846189826726913452e-02
1.485000000000000000e+03 8.846189081668853760e-02
1.486000000000000000e+03 8.846189826726913452e-02
1.487000000000000000e+03 8.846189826726913452e-02
1.488000000000000000e+03 8.846189081668853760e-02
1.489000000000000000e+03 8.846190571784973145e-02
1.490000000000000000e+03 8.846189826726913452e-02
1.491000000000000000e+03 8.846189826726913452e-02
1.492000000000000000e+03 8.846190571784973145e-02
1.493000000000000000e+03 8.846189826726913452e-02
1.494000000000000000e+03 8.846189826726913452e-02
1.495000000000000000e+03 8.846190571784973145e-02
1.496000000000000000e+03 8.846190571784973145e-02
1.497000000000000000e+03 8.846190571784973145e-02
1.498000000000000000e+03 8.846190571784973145e-02
1.499000000000000000e+03 8.846190571784973145e-02
1.500000000000000000e+03 8.846190571784973145e-02
1.501000000000000000e+03 8.846190571784973145e-02


==> untrained/origin_mixer/origin_mixer_clean.dat <==
x y
1.000000000000000000e+00 2.853863716125488281e+00
2.000000000000000000e+00 1.589526414871215820e+00
3.000000000000000000e+00 8.875480890274047852e-01
4.000000000000000000e+00 5.786293745040893555e-01
5.000000000000000000e+00 4.423148334026336670e-01
6.000000000000000000e+00 3.629564940929412842e-01
7.000000000000000000e+00 3.038489818572998047e-01
8.000000000000000000e+00 2.563056349754333496e-01
9.000000000000000000e+00 2.186973989009857178e-01
1.000000000000000000e+01 1.901098489761352539e-01
1.100000000000000000e+01 1.687741875648498535e-01
1.200000000000000000e+01 1.524601280689239502e-01
1.300000000000000000e+01 1.391049027442932129e-01
1.400000000000000000e+01 1.274783760309219360e-01
1.500000000000000000e+01 1.171904355287551880e-01
1.600000000000000000e+01 1.082741469144821167e-01
1.700000000000000000e+01 1.007684171199798584e-01
1.800000000000000000e+01 9.448639303445816040e-02
1.900000000000000000e+01 8.911733329296112061e-02
2.000000000000000000e+01 8.441075682640075684e-02
2.100000000000000000e+01 8.021393418312072754e-02
2.200000000000000000e+01 7.641143351793289185e-02
2.300000000000000000e+01 7.284184545278549194e-02
2.400000000000000000e+01 6.932152062654495239e-02
2.500000000000000000e+01 6.572776287794113159e-02
2.600000000000000000e+01 6.206284090876579285e-02
2.700000000000000000e+01 5.845212563872337341e-02
2.800000000000000000e+01 5.507547408342361450e-02
2.900000000000000000e+01 5.207028985023498535e-02
3.000000000000000000e+01 4.946198314428329468e-02
3.100000000000000000e+01 4.715836048126220703e-02
3.200000000000000000e+01 4.500497132539749146e-02
3.300000000000000000e+01 4.286200180649757385e-02
3.400000000000000000e+01 4.065984860062599182e-02
3.500000000000000000e+01 3.841315209865570068e-02
3.600000000000000000e+01 3.619743138551712036e-02
3.700000000000000000e+01 3.410616889595985413e-02
3.800000000000000000e+01 3.220958635210990906e-02
3.900000000000000000e+01 3.053159080445766449e-02
4.000000000000000000e+01 2.904965914785861969e-02
4.100000000000000000e+01 2.771172858774662018e-02
4.200000000000000000e+01 2.646099030971527100e-02
4.300000000000000000e+01 2.525911107659339905e-02
4.400000000000000000e+01 2.409778349101543427e-02
4.500000000000000000e+01 2.299318835139274597e-02
4.600000000000000000e+01 2.196818403899669647e-02
4.700000000000000000e+01 2.103465236723423004e-02
4.800000000000000000e+01 2.018716186285018921e-02
4.900000000000000000e+01 1.941034570336341858e-02
5.000000000000000000e+01 1.869184896349906921e-02
5.100000000000000000e+01 1.802939549088478088e-02
5.200000000000000000e+01 1.742671430110931396e-02
5.300000000000000000e+01 1.688339561223983765e-02
5.400000000000000000e+01 1.638882234692573547e-02
5.500000000000000000e+01 1.592615991830825806e-02
5.600000000000000000e+01 1.548283919692039490e-02
5.700000000000000000e+01 1.505847834050655365e-02
5.800000000000000000e+01 1.466355007141828537e-02
5.900000000000000000e+01 1.431016717106103897e-02
6.000000000000000000e+01 1.400221884250640869e-02
6.100000000000000000e+01 1.373194810003042221e-02
6.200000000000000000e+01 1.348457951098680496e-02
6.300000000000000000e+01 1.324674859642982483e-02
6.400000000000000000e+01 1.301270071417093277e-02
6.500000000000000000e+01 1.278488524258136749e-02
6.600000000000000000e+01 1.256983540952205658e-02
6.700000000000000000e+01 1.237292308360338211e-02
6.800000000000000000e+01 1.219523139297962189e-02
6.900000000000000000e+01 1.203368138521909714e-02
7.000000000000000000e+01 1.188336499035358429e-02
7.100000000000000000e+01 1.174013596028089523e-02
7.200000000000000000e+01 1.160200498998165131e-02
7.300000000000000000e+01 1.146897487342357635e-02
7.400000000000000000e+01 1.134189311414957047e-02
7.500000000000000000e+01 1.122130826115608215e-02
7.600000000000000000e+01 1.110703963786363602e-02
7.700000000000000000e+01 1.099844649434089661e-02
7.800000000000000000e+01 1.089489273726940155e-02
7.900000000000000000e+01 1.079587731510400772e-02
8.000000000000000000e+01 1.070085726678371429e-02
8.100000000000000000e+01 1.060913875699043274e-02
8.200000000000000000e+01 1.052012480795383453e-02
8.300000000000000000e+01 1.043366827070713043e-02
8.400000000000000000e+01 1.035012025386095047e-02
8.500000000000000000e+01 1.026992872357368469e-02
8.600000000000000000e+01 1.019316539168357849e-02
8.700000000000000000e+01 1.011938042938709259e-02
8.800000000000000000e+01 1.004785485565662384e-02
8.900000000000000000e+01 9.977978654205799103e-03
9.000000000000000000e+01 9.909451007843017578e-03
9.100000000000000000e+01 9.842239320278167725e-03
9.200000000000000000e+01 9.776432998478412628e-03
9.300000000000000000e+01 9.712127037346363068e-03
9.400000000000000000e+01 9.649347513914108276e-03
9.500000000000000000e+01 9.588006883859634399e-03
9.600000000000000000e+01 9.527897462248802185e-03
9.700000000000000000e+01 9.468740783631801605e-03
9.800000000000000000e+01 9.410306811332702637e-03
9.900000000000000000e+01 9.352521970868110657e-03
1.000000000000000000e+02 9.295466355979442596e-03
1.010000000000000000e+02 9.239276871085166931e-03
1.020000000000000000e+02 9.183997288346290588e-03
1.030000000000000000e+02 9.129526093602180481e-03
1.040000000000000000e+02 9.075668640434741974e-03
1.050000000000000000e+02 9.022260084748268127e-03
1.060000000000000000e+02 8.969230577349662781e-03
1.070000000000000000e+02 8.916595019400119781e-03
1.080000000000000000e+02 8.864436298608779907e-03
1.090000000000000000e+02 8.812805637717247009e-03
1.100000000000000000e+02 8.761648088693618774e-03
1.110000000000000000e+02 8.710838854312896729e-03
1.120000000000000000e+02 8.660297840833663940e-03
1.130000000000000000e+02 8.610036224126815796e-03
1.140000000000000000e+02 8.560080081224441528e-03
1.150000000000000000e+02 8.510407060384750366e-03
1.160000000000000000e+02 8.460971526801586151e-03
1.170000000000000000e+02 8.411753922700881958e-03
1.180000000000000000e+02 8.362771943211555481e-03
1.190000000000000000e+02 8.314039558172225952e-03
1.200000000000000000e+02 8.265541866421699524e-03
1.210000000000000000e+02 8.217235095798969269e-03
1.220000000000000000e+02 8.169079199433326721e-03
1.230000000000000000e+02 8.121054619550704956e-03
1.240000000000000000e+02 8.073167875409126282e-03
1.250000000000000000e+02 8.025435730814933777e-03
1.260000000000000000e+02 7.977861911058425903e-03
1.270000000000000000e+02 7.930437102913856506e-03
1.280000000000000000e+02 7.883142679929733276e-03
1.290000000000000000e+02 7.835965603590011597e-03
1.300000000000000000e+02 7.788913790136575699e-03
1.310000000000000000e+02 7.741995155811309814e-03
1.320000000000000000e+02 7.695196196436882019e-03
1.330000000000000000e+02 7.648489437997341156e-03
1.340000000000000000e+02 7.601854391396045685e-03
1.350000000000000000e+02 7.555281743407249451e-03
1.360000000000000000e+02 7.508767768740653992e-03
1.370000000000000000e+02 7.462297566235065460e-03
1.380000000000000000e+02 7.415878586471080780e-03
1.390000000000000000e+02 7.369529455900192261e-03
1.400000000000000000e+02 7.323259953409433365e-03
1.410000000000000000e+02 7.277071010321378708e-03
1.420000000000000000e+02 7.230971008539199829e-03
1.430000000000000000e+02 7.184983231127262115e-03
1.440000000000000000e+02 7.139146327972412109e-03
1.450000000000000000e+02 7.093529682606458664e-03
1.460000000000000000e+02 7.048246916383504868e-03
1.470000000000000000e+02 7.003379985690116882e-03
1.480000000000000000e+02 6.958870217204093933e-03
1.490000000000000000e+02 6.914487574249505997e-03
1.500000000000000000e+02 6.870021577924489975e-03
1.510000000000000000e+02 6.825473625212907791e-03
1.520000000000000000e+02 6.781036034226417542e-03
1.530000000000000000e+02 6.736908573657274246e-03
1.540000000000000000e+02 6.693179719150066376e-03
1.550000000000000000e+02 6.649828050285577774e-03
1.560000000000000000e+02 6.606784649193286896e-03
1.570000000000000000e+02 6.563988979905843735e-03
1.580000000000000000e+02 6.521395407617092133e-03
1.590000000000000000e+02 6.478980649262666702e-03
1.600000000000000000e+02 6.436744704842567444e-03
1.610000000000000000e+02 6.394712254405021667e-03
1.620000000000000000e+02 6.352920085191726685e-03
1.630000000000000000e+02 6.311397068202495575e-03
1.640000000000000000e+02 6.270148791372776031e-03
1.650000000000000000e+02 6.229154765605926514e-03
1.660000000000000000e+02 6.188377737998962402e-03
1.670000000000000000e+02 6.147792562842369080e-03
1.680000000000000000e+02 6.107402965426445007e-03
1.690000000000000000e+02 6.067228037863969803e-03
1.700000000000000000e+02 6.027290597558021545e-03
1.710000000000000000e+02 5.987601354718208313e-03
1.720000000000000000e+02 5.948154255747795105e-03
1.730000000000000000e+02 5.908934865146875381e-03
1.740000000000000000e+02 5.869927816092967987e-03
1.750000000000000000e+02 5.831124261021614075e-03
1.760000000000000000e+02 5.792524199932813644e-03
1.770000000000000000e+02 5.754133686423301697e-03
1.780000000000000000e+02 5.715960636734962463e-03
1.790000000000000000e+02 5.678014364093542099e-03
1.800000000000000000e+02 5.640297196805477142e-03
1.810000000000000000e+02 5.602805875241756439e-03
1.820000000000000000e+02 5.565533414483070374e-03
1.830000000000000000e+02 5.528475157916545868e-03
1.840000000000000000e+02 5.491628311574459076e-03
1.850000000000000000e+02 5.454996135085821152e-03
1.860000000000000000e+02 5.418581422418355942e-03
1.870000000000000000e+02 5.382388830184936523e-03
1.880000000000000000e+02 5.346421152353286743e-03
1.890000000000000000e+02 5.310677923262119293e-03
1.900000000000000000e+02 5.275158211588859558e-03
1.910000000000000000e+02 5.239862017333507538e-03
1.920000000000000000e+02 5.204789806157350540e-03
1.930000000000000000e+02 5.169943906366825104e-03
1.940000000000000000e+02 5.135327577590942383e-03
1.950000000000000000e+02 5.100942216813564301e-03
1.960000000000000000e+02 5.066790618002414703e-03
1.970000000000000000e+02 5.032874178141355515e-03
1.980000000000000000e+02 4.999194294214248657e-03
1.990000000000000000e+02 4.965752363204956055e-03
2.000000000000000000e+02 4.932550713419914246e-03
2.010000000000000000e+02 4.899591673165559769e-03
2.020000000000000000e+02 4.866878967732191086e-03
2.030000000000000000e+02 4.834415391087532043e-03
2.040000000000000000e+02 4.802201874554157257e-03
2.050000000000000000e+02 4.770242609083652496e-03
2.060000000000000000e+02 4.738534800708293915e-03
2.070000000000000000e+02 4.707082174718379974e-03
2.080000000000000000e+02 4.675881937146186829e-03
2.090000000000000000e+02 4.644935484975576401e-03
2.100000000000000000e+02 4.614242352545261383e-03
2.110000000000000000e+02 4.583802074193954468e-03
2.120000000000000000e+02 4.553613252937793732e-03
2.130000000000000000e+02 4.523674026131629944e-03
2.140000000000000000e+02 4.493985325098037720e-03
2.150000000000000000e+02 4.464542027562856674e-03
2.160000000000000000e+02 4.435343667864799500e-03
2.170000000000000000e+02 4.406389780342578888e-03
2.180000000000000000e+02 4.377678502351045609e-03
2.190000000000000000e+02 4.349209833890199661e-03
2.200000000000000000e+02 4.320983774960041046e-03
2.210000000000000000e+02 4.293003119528293610e-03
2.220000000000000000e+02 4.265270661562681198e-03
2.230000000000000000e+02 4.237786866724491119e-03
2.240000000000000000e+02 4.210555925965309143e-03
2.250000000000000000e+02 4.183581098914146423e-03
2.260000000000000000e+02 4.156861919909715652e-03
2.270000000000000000e+02 4.130397457629442215e-03
2.280000000000000000e+02 4.104183521121740341e-03
2.290000000000000000e+02 4.078214988112449646e-03
2.300000000000000000e+02 4.052483476698398590e-03
2.310000000000000000e+02 4.026985261589288712e-03
2.320000000000000000e+02 4.001716151833534241e-03
2.330000000000000000e+02 3.976675216108560562e-03
2.340000000000000000e+02 3.951862920075654984e-03
2.350000000000000000e+02 3.927280195057392120e-03
2.360000000000000000e+02 3.902927972376346588e-03
2.370000000000000000e+02 3.878806950524449348e-03
2.380000000000000000e+02 3.854915034025907516e-03
2.390000000000000000e+02 3.831247333437204361e-03
2.400000000000000000e+02 3.807799424976110458e-03
2.410000000000000000e+02 3.784565255045890808e-03
2.420000000000000000e+02 3.761539934203028679e-03
2.430000000000000000e+02 3.738718340173363686e-03
2.440000000000000000e+02 3.716097213327884674e-03
2.450000000000000000e+02 3.693673294037580490e-03
2.460000000000000000e+02 3.671445418149232864e-03
2.470000000000000000e+02 3.649411723017692566e-03
2.480000000000000000e+02 3.627570345997810364e-03
2.490000000000000000e+02 3.605921519920229912e-03
2.500000000000000000e+02 3.584462217986583710e-03
2.510000000000000000e+02 3.563192673027515411e-03
2.520000000000000000e+02 3.542108926922082901e-03
2.530000000000000000e+02 3.521209582686424255e-03
2.540000000000000000e+02 3.500491380691528320e-03
2.550000000000000000e+02 3.479951294139027596e-03
2.560000000000000000e+02 3.459588158875703812e-03
2.570000000000000000e+02 3.439399879425764084e-03
2.580000000000000000e+02 3.419384360313415527e-03
2.590000000000000000e+02 3.399540204554796219e-03
2.600000000000000000e+02 3.379865083843469620e-03
2.610000000000000000e+02 3.360356669872999191e-03
2.620000000000000000e+02 3.341013565659523010e-03
2.630000000000000000e+02 3.321831813082098961e-03
2.640000000000000000e+02 3.302809782326221466e-03
2.650000000000000000e+02 3.283945377916097641e-03
2.660000000000000000e+02 3.265236038714647293e-03
2.670000000000000000e+02 3.246679436415433884e-03
2.680000000000000000e+02 3.228274639695882797e-03
2.690000000000000000e+02 3.210019785910844803e-03
2.700000000000000000e+02 3.191912546753883362e-03
2.710000000000000000e+02 3.173951990902423859e-03
2.720000000000000000e+02 3.156136954203248024e-03
2.730000000000000000e+02 3.138464409857988358e-03
2.740000000000000000e+02 3.120934125036001205e-03
2.750000000000000000e+02 3.103543538600206375e-03
2.760000000000000000e+02 3.086291253566741943e-03
2.770000000000000000e+02 3.069175407290458679e-03
2.780000000000000000e+02 3.052194137126207352e-03
2.790000000000000000e+02 3.035346744582056999e-03
2.800000000000000000e+02 3.018630435690283775e-03
2.810000000000000000e+02 3.002043580636382103e-03
2.820000000000000000e+02 2.985585480928421021e-03
2.830000000000000000e+02 2.969254273921251297e-03
2.840000000000000000e+02 2.953048795461654663e-03
2.850000000000000000e+02 2.936968114227056503e-03
2.860000000000000000e+02 2.921011298894882202e-03
2.870000000000000000e+02 2.905176021158695221e-03
2.880000000000000000e+02 2.889461815357208252e-03
2.890000000000000000e+02 2.873866818845272064e-03
2.900000000000000000e+02 2.858391031622886658e-03
2.910000000000000000e+02 2.843032125383615494e-03
2.920000000000000000e+02 2.827789168804883957e-03
2.930000000000000000e+02 2.812661929056048393e-03
2.940000000000000000e+02 2.797647845000028610e-03
2.950000000000000000e+02 2.782746683806180954e-03
2.960000000000000000e+02 2.767957281321287155e-03
2.970000000000000000e+02 2.753277309238910675e-03
2.980000000000000000e+02 2.738706767559051514e-03
2.990000000000000000e+02 2.724243793636560440e-03
3.000000000000000000e+02 2.709887456148862839e-03
3.010000000000000000e+02 2.695635193958878517e-03
3.020000000000000000e+02 2.681486774235963821e-03
3.030000000000000000e+02 2.667439868673682213e-03
3.040000000000000000e+02 2.653494011610746384e-03
3.050000000000000000e+02 2.639646874740719795e-03
3.060000000000000000e+02 2.625897992402315140e-03
3.070000000000000000e+02 2.612245501950383186e-03
3.080000000000000000e+02 2.598688239231705666e-03
3.090000000000000000e+02 2.585225272923707962e-03
3.100000000000000000e+02 2.571855206042528152e-03
3.110000000000000000e+02 2.558577572926878929e-03
3.120000000000000000e+02 2.545390278100967407e-03
3.130000000000000000e+02 2.532293554395437241e-03
3.140000000000000000e+02 2.519286470487713814e-03
3.150000000000000000e+02 2.506367396563291550e-03
3.160000000000000000e+02 2.493535634130239487e-03
3.170000000000000000e+02 2.480790717527270317e-03
3.180000000000000000e+02 2.468131948262453079e-03
3.190000000000000000e+02 2.455558162182569504e-03
3.200000000000000000e+02 2.443068660795688629e-03
3.210000000000000000e+02 2.430662512779235840e-03
3.220000000000000000e+02 2.418338786810636520e-03
3.230000000000000000e+02 2.406097017228603363e-03
3.240000000000000000e+02 2.393936272710561752e-03
3.250000000000000000e+02 2.381855621933937073e-03
3.260000000000000000e+02 2.369855064898729324e-03
3.270000000000000000e+02 2.357932971790432930e-03
3.280000000000000000e+02 2.346089575439691544e-03
3.290000000000000000e+02 2.334324177354574203e-03
3.300000000000000000e+02 2.322635846212506294e-03
3.310000000000000000e+02 2.311024814844131470e-03
3.320000000000000000e+02 2.299489686265587807e-03
3.330000000000000000e+02 2.288031391799449921e-03
3.340000000000000000e+02 2.276648301631212234e-03
3.350000000000000000e+02 2.265341114252805710e-03
3.360000000000000000e+02 2.254108665511012077e-03
3.370000000000000000e+02 2.242951188236474991e-03
3.380000000000000000e+02 2.231867518275976181e-03
3.390000000000000000e+02 2.220858354121446609e-03
3.400000000000000000e+02 2.209922764450311661e-03
3.410000000000000000e+02 2.199060050770640373e-03
3.420000000000000000e+02 2.188269514590501785e-03
3.430000000000000000e+02 2.177551388740539551e-03
3.440000000000000000e+02 2.166904509067535400e-03
3.450000000000000000e+02 2.156327944248914719e-03
3.460000000000000000e+02 2.145821228623390198e-03
3.470000000000000000e+02 2.135383663699030876e-03
3.480000000000000000e+02 2.125015016645193100e-03
3.490000000000000000e+02 2.114714123308658600e-03
3.500000000000000000e+02 2.104480518028140068e-03
3.510000000000000000e+02 2.094313735142350197e-03
3.520000000000000000e+02 2.084213308990001678e-03
3.530000000000000000e+02 2.074178308248519897e-03
3.540000000000000000e+02 2.064208732917904854e-03
3.550000000000000000e+02 2.054304117336869240e-03
3.560000000000000000e+02 2.044463064521551132e-03
3.570000000000000000e+02 2.034686040133237839e-03
3.580000000000000000e+02 2.024971181526780128e-03
3.590000000000000000e+02 2.015318721532821655e-03
3.600000000000000000e+02 2.005727728828787804e-03
3.610000000000000000e+02 1.996197272092103958e-03
3.620000000000000000e+02 1.986727118492126465e-03
3.630000000000000000e+02 1.977316103875637054e-03
3.640000000000000000e+02 1.967963529750704765e-03
3.650000000000000000e+02 1.958668697625398636e-03
3.660000000000000000e+02 1.949430909007787704e-03
3.670000000000000000e+02 1.940249698236584663e-03
3.680000000000000000e+02 1.931124017573893070e-03
3.690000000000000000e+02 1.922053867019712925e-03
3.700000000000000000e+02 1.913038198836147785e-03
3.710000000000000000e+02 1.904076198115944862e-03
3.720000000000000000e+02 1.895167864859104156e-03
3.730000000000000000e+02 1.886312267743051052e-03
3.740000000000000000e+02 1.877509173937141895e-03
3.750000000000000000e+02 1.868757535703480244e-03
3.760000000000000000e+02 1.860057353042066097e-03
3.770000000000000000e+02 1.851407811045646667e-03
3.780000000000000000e+02 1.842808676883578300e-03
3.790000000000000000e+02 1.834259368479251862e-03
3.800000000000000000e+02 1.825759536586701870e-03
3.810000000000000000e+02 1.817308599129319191e-03
3.820000000000000000e+02 1.808906090445816517e-03
3.830000000000000000e+02 1.800551195628941059e-03
3.840000000000000000e+02 1.792244613170623779e-03
3.850000000000000000e+02 1.783984480425715446e-03
3.860000000000000000e+02 1.775770913809537888e-03
3.870000000000000000e+02 1.767604029737412930e-03
3.880000000000000000e+02 1.759482314810156822e-03
3.890000000000000000e+02 1.751406118273735046e-03
3.900000000000000000e+02 1.743374741636216640e-03
3.910000000000000000e+02 1.735387253575026989e-03
3.920000000000000000e+02 1.727444119751453400e-03
3.930000000000000000e+02 1.719544059596955776e-03
3.940000000000000000e+02 1.711687189526855946e-03
3.950000000000000000e+02 1.703872927464544773e-03
3.960000000000000000e+02 1.696100574918091297e-03
3.970000000000000000e+02 1.688370131887495518e-03
3.980000000000000000e+02 1.680680899880826473e-03
3.990000000000000000e+02 1.673032529652118683e-03
4.000000000000000000e+02 1.665425021201372147e-03
4.010000000000000000e+02 1.657857559621334076e-03
4.020000000000000000e+02 1.650329912081360817e-03
4.030000000000000000e+02 1.642841962166130543e-03
4.040000000000000000e+02 1.635393593460321426e-03
4.050000000000000000e+02 1.627983641810715199e-03
4.060000000000000000e+02 1.620612805709242821e-03
4.070000000000000000e+02 1.613280386663973331e-03
4.080000000000000000e+02 1.605986384674906731e-03
4.090000000000000000e+02 1.598730217665433884e-03
4.100000000000000000e+02 1.591512351296842098e-03
4.110000000000000000e+02 1.584331970661878586e-03
4.120000000000000000e+02 1.577189192175865173e-03
4.130000000000000000e+02 1.570083899423480034e-03
4.140000000000000000e+02 1.563015859574079514e-03
4.150000000000000000e+02 1.555985072627663612e-03
4.160000000000000000e+02 1.548991538584232330e-03
4.170000000000000000e+02 1.542034558951854706e-03
4.180000000000000000e+02 1.535114715807139874e-03
4.190000000000000000e+02 1.528231427073478699e-03
4.200000000000000000e+02 1.521385158412158489e-03
4.210000000000000000e+02 1.514575444161891937e-03
4.220000000000000000e+02 1.507802167907357216e-03
4.230000000000000000e+02 1.501065795309841633e-03
4.240000000000000000e+02 1.494365627877414227e-03
4.250000000000000000e+02 1.487702014856040478e-03
4.260000000000000000e+02 1.481074839830398560e-03
4.270000000000000000e+02 1.474484219215810299e-03
4.280000000000000000e+02 1.467929920181632042e-03
4.290000000000000000e+02 1.461411593481898308e-03
4.300000000000000000e+02 1.454929821193218231e-03
4.310000000000000000e+02 1.448484021238982677e-03
4.320000000000000000e+02 1.442074193619191647e-03
4.330000000000000000e+02 1.435700571164488792e-03
4.340000000000000000e+02 1.429362571798264980e-03
4.350000000000000000e+02 1.423060311935842037e-03
4.360000000000000000e+02 1.416793791577219963e-03
4.370000000000000000e+02 1.410562312230467796e-03
4.380000000000000000e+02 1.404366455972194672e-03
4.390000000000000000e+02 1.398205291479825974e-03
4.400000000000000000e+02 1.392079051584005356e-03
4.410000000000000000e+02 1.385987503454089165e-03
4.420000000000000000e+02 1.379930414259433746e-03
4.430000000000000000e+02 1.373907318338751793e-03
4.440000000000000000e+02 1.367918332107365131e-03
4.450000000000000000e+02 1.361963222734630108e-03
4.460000000000000000e+02 1.356041524559259415e-03
4.470000000000000000e+02 1.350153237581253052e-03
4.480000000000000000e+02 1.344297896139323711e-03
4.490000000000000000e+02 1.338475150987505913e-03
4.500000000000000000e+02 1.332685467787086964e-03
4.510000000000000000e+02 1.326928148046135902e-03
4.520000000000000000e+02 1.321203075349330902e-03
4.530000000000000000e+02 1.315509900450706482e-03
4.540000000000000000e+02 1.309848390519618988e-03
4.550000000000000000e+02 1.304218778386712074e-03
4.560000000000000000e+02 1.298620365560054779e-03
4.570000000000000000e+02 1.293053384870290756e-03
4.580000000000000000e+02 1.287517487071454525e-03
4.590000000000000000e+02 1.282012206502258778e-03
4.600000000000000000e+02 1.276538008823990822e-03
4.610000000000000000e+02 1.271094079129397869e-03
4.620000000000000000e+02 1.265680650249123573e-03
4.630000000000000000e+02 1.260297372937202454e-03
4.640000000000000000e+02 1.254944130778312683e-03
4.650000000000000000e+02 1.249620225280523300e-03
4.660000000000000000e+02 1.244326471351087093e-03
4.670000000000000000e+02 1.239062054082751274e-03
4.680000000000000000e+02 1.233827089890837669e-03
4.690000000000000000e+02 1.228621113114058971e-03
4.700000000000000000e+02 1.223444007337093353e-03
4.710000000000000000e+02 1.218296005390584469e-03
4.720000000000000000e+02 1.213176175951957703e-03
4.730000000000000000e+02 1.208085101097822189e-03
4.740000000000000000e+02 1.203022082336246967e-03
4.750000000000000000e+02 1.197987003251910210e-03
4.760000000000000000e+02 1.192980213090777397e-03
4.770000000000000000e+02 1.188000431284308434e-03
4.780000000000000000e+02 1.183048589155077934e-03
4.790000000000000000e+02 1.178123638965189457e-03
4.800000000000000000e+02 1.173226162791252136e-03
4.810000000000000000e+02 1.168355345726013184e-03
4.820000000000000000e+02 1.163511304184794426e-03
4.830000000000000000e+02 1.158693805336952209e-03
4.840000000000000000e+02 1.153902616351842880e-03
4.850000000000000000e+02 1.149137504398822784e-03
4.860000000000000000e+02 1.144398702308535576e-03
4.870000000000000000e+02 1.139685511589050293e-03
4.880000000000000000e+02 1.134998048655688763e-03
4.890000000000000000e+02 1.130335964262485504e-03
4.900000000000000000e+02 1.125699374824762344e-03
4.910000000000000000e+02 1.121088163927197456e-03
4.920000000000000000e+02 1.116501749493181705e-03
4.930000000000000000e+02 1.111940247938036919e-03
4.940000000000000000e+02 1.107403659261763096e-03
4.950000000000000000e+02 1.102891517803072929e-03
4.960000000000000000e+02 1.098403707146644592e-03
4.970000000000000000e+02 1.093940343707799911e-03
4.980000000000000000e+02 1.089500728994607925e-03
4.990000000000000000e+02 1.085085328668355942e-03
5.000000000000000000e+02 1.080693793483078480e-03
5.010000000000000000e+02 1.076325541362166405e-03
5.020000000000000000e+02 1.074151019565761089e-03
5.030000000000000000e+02 1.071984181180596352e-03
5.040000000000000000e+02 1.069824444130063057e-03
5.050000000000000000e+02 1.067671109922230244e-03
5.060000000000000000e+02 1.065524760633707047e-03
5.070000000000000000e+02 1.063384115695953369e-03
5.080000000000000000e+02 1.061249757185578346e-03
5.090000000000000000e+02 1.059120753780007362e-03
5.100000000000000000e+02 1.056997571140527725e-03
5.110000000000000000e+02 1.054879976436495781e-03
5.120000000000000000e+02 1.052767154760658741e-03
5.130000000000000000e+02 1.050659921020269394e-03
5.140000000000000000e+02 1.048557460308074951e-03
5.150000000000000000e+02 1.046459889039397240e-03
5.160000000000000000e+02 1.044367090798914433e-03
5.170000000000000000e+02 1.042278949171304703e-03
5.180000000000000000e+02 1.040195347741246223e-03
5.190000000000000000e+02 1.038116286508738995e-03
5.200000000000000000e+02 1.036041765473783016e-03
5.210000000000000000e+02 1.033971202559769154e-03
5.220000000000000000e+02 1.031905296258628368e-03
5.230000000000000000e+02 1.029843697324395180e-03
5.240000000000000000e+02 1.027786056511104107e-03
5.250000000000000000e+02 1.025732606649398804e-03
5.260000000000000000e+02 1.023683696985244751e-03
5.270000000000000000e+02 1.021638512611389160e-03
5.280000000000000000e+02 1.019597402773797512e-03
5.290000000000000000e+02 1.017560367472469807e-03
5.300000000000000000e+02 1.015527173876762390e-03
5.310000000000000000e+02 1.013498054817318916e-03
5.320000000000000000e+02 1.011472777463495731e-03
5.330000000000000000e+02 1.009451458230614662e-03
5.340000000000000000e+02 1.007434213533997536e-03
5.350000000000000000e+02 1.005420694127678871e-03
5.360000000000000000e+02 1.003411132842302322e-03
5.370000000000000000e+02 1.001405180431902409e-03
5.380000000000000000e+02 9.994031861424446106e-04
5.390000000000000000e+02 9.974050335586071014e-04
5.400000000000000000e+02 9.954107226803898811e-04
5.410000000000000000e+02 9.934201370924711227e-04
5.420000000000000000e+02 9.914333932101726532e-04
5.430000000000000000e+02 9.894504910334944725e-04
5.440000000000000000e+02 9.874711977317929268e-04
5.450000000000000000e+02 9.854955133050680161e-04
5.460000000000000000e+02 9.835239034146070480e-04
5.470000000000000000e+02 9.815557859838008881e-04
5.480000000000000000e+02 9.795913938432931900e-04
5.490000000000000000e+02 9.776308434084057808e-04
5.500000000000000000e+02 9.756737854331731796e-04
5.510000000000000000e+02 9.737205691635608673e-04
5.520000000000000000e+02 9.717709617689251900e-04
5.530000000000000000e+02 9.698252542875707150e-04
5.540000000000000000e+02 9.678831556811928749e-04
5.550000000000000000e+02 9.659443749114871025e-04
5.560000000000000000e+02 9.640096686780452728e-04
5.570000000000000000e+02 9.620785713195800781e-04
5.580000000000000000e+02 9.601510246284306049e-04
5.590000000000000000e+02 9.582270868122577667e-04
5.600000000000000000e+02 9.563068160787224770e-04
5.610000000000000000e+02 9.543902706354856491e-04
5.620000000000000000e+02 9.524771012365818024e-04
5.630000000000000000e+02 9.505679481662809849e-04
5.640000000000000000e+02 9.486621711403131485e-04
5.650000000000000000e+02 9.467600611969828606e-04
5.660000000000000000e+02 9.448616765439510345e-04
5.670000000000000000e+02 9.429666679352521896e-04
5.680000000000000000e+02 9.410753264091908932e-04
5.690000000000000000e+02 9.391877683810889721e-04
5.700000000000000000e+02 9.373037610203027725e-04
5.710000000000000000e+02 9.354231879115104675e-04
5.720000000000000000e+02 9.335463400930166245e-04
5.730000000000000000e+02 9.316730429418385029e-04
5.740000000000000000e+02 9.298032382503151894e-04
5.750000000000000000e+02 9.279371006414294243e-04
5.760000000000000000e+02 9.260745136998593807e-04
5.770000000000000000e+02 9.242155938409268856e-04
5.780000000000000000e+02 9.223601082339882851e-04
5.790000000000000000e+02 9.205081150867044926e-04
5.800000000000000000e+02 9.186599636450409889e-04
5.810000000000000000e+02 9.168150136247277260e-04
5.820000000000000000e+02 9.149736724793910980e-04
5.830000000000000000e+02 9.131362894549965858e-04
5.840000000000000000e+02 9.113020496442914009e-04
5.850000000000000000e+02 9.094714187085628510e-04
5.860000000000000000e+02 9.076443384401500225e-04
5.870000000000000000e+02 9.058209252543747425e-04
5.880000000000000000e+02 9.040008299052715302e-04
5.890000000000000000e+02 9.021842852234840393e-04
5.900000000000000000e+02 9.003714076243340969e-04
5.910000000000000000e+02 8.985621971078217030e-04
5.920000000000000000e+02 8.967560715973377228e-04
5.930000000000000000e+02 8.949537877924740314e-04
5.940000000000000000e+02 8.931547054089605808e-04
5.950000000000000000e+02 8.913596393540501595e-04
5.960000000000000000e+02 8.895676583051681519e-04
5.970000000000000000e+02 8.877794025465846062e-04
5.980000000000000000e+02 8.859945810399949551e-04
5.990000000000000000e+02 8.842130773700773716e-04
6.000000000000000000e+02 8.824354154057800770e-04
6.010000000000000000e+02 8.806609548628330231e-04
6.020000000000000000e+02 8.788901614025235176e-04
6.030000000000000000e+02 8.771228021942079067e-04
6.040000000000000000e+02 8.753587026149034500e-04
6.050000000000000000e+02 8.735983283258974552e-04
6.060000000000000000e+02 8.718413882888853550e-04
6.070000000000000000e+02 8.700878242962062359e-04
6.080000000000000000e+02 8.683379273861646652e-04
6.090000000000000000e+02 8.665913483127951622e-04
6.100000000000000000e+02 8.648482616990804672e-04
6.110000000000000000e+02 8.631086093373596668e-04
6.120000000000000000e+02 8.613724494352936745e-04
6.130000000000000000e+02 8.596396655775606632e-04
6.140000000000000000e+02 8.579103741794824600e-04
6.150000000000000000e+02 8.561846334487199783e-04
6.160000000000000000e+02 8.544620359316468239e-04
6.170000000000000000e+02 8.527431637048721313e-04
6.180000000000000000e+02 8.510273764841258526e-04
6.190000000000000000e+02 8.493153145536780357e-04
6.200000000000000000e+02 8.476064540445804596e-04
6.210000000000000000e+02 8.459012024104595184e-04
6.220000000000000000e+02 8.441993268206715584e-04
6.230000000000000000e+02 8.425008854828774929e-04
6.240000000000000000e+02 8.408058783970773220e-04
6.250000000000000000e+02 8.391140727326273918e-04
6.260000000000000000e+02 8.374257595278322697e-04
6.270000000000000000e+02 8.357409387826919556e-04
6.280000000000000000e+02 8.340592612512409687e-04
6.290000000000000000e+02 8.323813090100884438e-04
6.300000000000000000e+02 8.307063835673034191e-04
6.310000000000000000e+02 8.290350669994950294e-04
6.320000000000000000e+02 8.273670682683587074e-04
6.330000000000000000e+02 8.257022709585726261e-04
6.340000000000000000e+02 8.240411407314240932e-04
6.350000000000000000e+02 8.223830955103039742e-04
6.360000000000000000e+02 8.207286591641604900e-04
6.370000000000000000e+02 8.190774824470281601e-04
6.380000000000000000e+02 8.174295071512460709e-04
6.390000000000000000e+02 8.157849078997969627e-04
6.400000000000000000e+02 8.141438011080026627e-04
6.410000000000000000e+02 8.125059539452195168e-04
6.420000000000000000e+02 8.108713082037866116e-04
6.430000000000000000e+02 8.092402713373303413e-04
6.440000000000000000e+02 8.076124940998852253e-04
6.450000000000000000e+02 8.059879764914512634e-04
6.460000000000000000e+02 8.043665438890457153e-04
6.470000000000000000e+02 8.027486619539558887e-04
6.480000000000000000e+02 8.011340396478772163e-04
6.490000000000000000e+02 7.995227933861315250e-04
6.500000000000000000e+02 7.979148067533969879e-04
6.510000000000000000e+02 7.963101379573345184e-04
6.520000000000000000e+02 7.947087869979441166e-04
6.530000000000000000e+02 7.931106374599039555e-04
6.540000000000000000e+02 7.915160385891795158e-04
6.550000000000000000e+02 7.899244083091616631e-04
6.560000000000000000e+02 7.883360376581549644e-04
6.570000000000000000e+02 7.867512758821249008e-04
6.580000000000000000e+02 7.851694826968014240e-04
6.590000000000000000e+02 7.835912983864545822e-04
6.600000000000000000e+02 7.820160826668143272e-04
6.610000000000000000e+02 7.804442429915070534e-04
6.620000000000000000e+02 7.788756047375500202e-04
6.630000000000000000e+02 7.773104589432477951e-04
6.640000000000000000e+02 7.757483981549739838e-04
6.650000000000000000e+02 7.741897134110331535e-04
6.660000000000000000e+02 7.726342300884425640e-04
6.670000000000000000e+02 7.710820063948631287e-04
6.680000000000000000e+02 7.695329841226339340e-04
6.690000000000000000e+02 7.679871050640940666e-04
6.700000000000000000e+02 7.664448348805308342e-04
6.710000000000000000e+02 7.649054750800132751e-04
6.720000000000000000e+02 7.633696077391505241e-04
6.730000000000000000e+02 7.618370000272989273e-04
6.740000000000000000e+02 7.603073026984930038e-04
6.750000000000000000e+02 7.587811560370028019e-04
6.760000000000000000e+02 7.572581525892019272e-04
6.770000000000000000e+02 7.557382341474294662e-04
6.780000000000000000e+02 7.542219245806336403e-04
6.790000000000000000e+02 7.527084089815616608e-04
6.800000000000000000e+02 7.511983858421444893e-04
6.810000000000000000e+02 7.496915641240775585e-04
6.820000000000000000e+02 7.481879438273608685e-04
6.830000000000000000e+02 7.466874085366725922e-04
6.840000000000000000e+02 7.451903074979782104e-04
6.850000000000000000e+02 7.436964078806340694e-04
6.860000000000000000e+02 7.422055350616574287e-04
6.870000000000000000e+02 7.407181547023355961e-04
6.880000000000000000e+02 7.392339175567030907e-04
6.890000000000000000e+02 7.377525325864553452e-04
6.900000000000000000e+02 7.362746400758624077e-04
6.910000000000000000e+02 7.348000071942806244e-04
6.920000000000000000e+02 7.333284011110663414e-04
6.930000000000000000e+02 7.318602874875068665e-04
6.940000000000000000e+02 7.303950842469930649e-04
6.950000000000000000e+02 7.289329078048467636e-04
6.960000000000000000e+02 7.274743984453380108e-04
6.970000000000000000e+02 7.260186830535531044e-04
6.980000000000000000e+02 7.245662854984402657e-04
6.990000000000000000e+02 7.231171475723385811e-04
7.000000000000000000e+02 7.216710946522653103e-04
7.010000000000000000e+02 7.202280685305595398e-04
7.020000000000000000e+02 7.187884184531867504e-04
7.030000000000000000e+02 7.173519115895032883e-04
7.040000000000000000e+02 7.159184897318482399e-04
7.050000000000000000e+02 7.144882110878825188e-04
7.060000000000000000e+02 7.130609592422842979e-04
7.070000000000000000e+02 7.116369670256972313e-04
7.080000000000000000e+02 7.102161180227994919e-04
7.090000000000000000e+02 7.087985286489129066e-04
7.100000000000000000e+02 7.073838496580719948e-04
7.110000000000000000e+02 7.059724302962422371e-04
7.120000000000000000e+02 7.045641541481018066e-04
7.130000000000000000e+02 7.031590212136507034e-04
7.140000000000000000e+02 7.017565658316016197e-04
7.150000000000000000e+02 7.003579521551728249e-04
7.160000000000000000e+02 6.989617832005023956e-04
7.170000000000000000e+02 6.975691067054867744e-04
7.180000000000000000e+02 6.961793405935168266e-04
7.190000000000000000e+02 6.947926594875752926e-04
7.200000000000000000e+02 6.934090633876621723e-04
7.210000000000000000e+02 6.920284940861165524e-04
7.220000000000000000e+02 6.906511262059211731e-04
7.230000000000000000e+02 6.892764940857887268e-04
7.240000000000000000e+02 6.879051798023283482e-04
7.250000000000000000e+02 6.865368923172354698e-04
7.260000000000000000e+02 6.851715734228491783e-04
7.270000000000000000e+02 6.838095141574740410e-04
7.280000000000000000e+02 6.824500160291790962e-04
7.290000000000000000e+02 6.810937775298953056e-04
7.300000000000000000e+02 6.797405076213181019e-04
7.310000000000000000e+02 6.783903809264302254e-04
7.320000000000000000e+02 6.770429899916052818e-04
7.330000000000000000e+02 6.756986258551478386e-04
7.340000000000000000e+02 6.743574049323797226e-04
7.350000000000000000e+02 6.730189779773354530e-04
7.360000000000000000e+02 6.716837524436414242e-04
7.370000000000000000e+02 6.703513208776712418e-04
7.380000000000000000e+02 6.690219161100685596e-04
7.390000000000000000e+02 6.676953053101897240e-04
7.400000000000000000e+02 6.663716631010174751e-04
7.410000000000000000e+02 6.650509312748908997e-04
7.420000000000000000e+02 6.637332262471318245e-04
7.430000000000000000e+02 6.624183733947575092e-04
7.440000000000000000e+02 6.611063145101070404e-04
7.450000000000000000e+02 6.597973406314849854e-04
7.460000000000000000e+02 6.584912771359086037e-04
7.470000000000000000e+02 6.571878911927342415e-04
7.480000000000000000e+02 6.558873574249446392e-04
7.490000000000000000e+02 6.545899668708443642e-04
7.500000000000000000e+02 6.532951956614851952e-04
7.510000000000000000e+02 6.520032766275107861e-04
7.520000000000000000e+02 6.507143261842429638e-04
7.530000000000000000e+02 6.494281115010380745e-04
7.540000000000000000e+02 6.481448072008788586e-04
7.550000000000000000e+02 6.468642386607825756e-04
7.560000000000000000e+02 6.455865805037319660e-04
7.570000000000000000e+02 6.443115416914224625e-04
7.580000000000000000e+02 6.430395878851413727e-04
7.590000000000000000e+02 6.417701370082795620e-04
7.600000000000000000e+02 6.405038293451070786e-04
7.610000000000000000e+02 6.392399664036929607e-04
7.620000000000000000e+02 6.379790138453245163e-04
7.630000000000000000e+02 6.367207970470190048e-04
7.640000000000000000e+02 6.354653742164373398e-04
7.650000000000000000e+02 6.342127453535795212e-04
7.660000000000000000e+02 6.329627940431237221e-04
7.670000000000000000e+02 6.317155784927308559e-04
7.680000000000000000e+02 6.304710987024009228e-04
7.690000000000000000e+02 6.292294128797948360e-04
7.700000000000000000e+02 6.279905792325735092e-04
7.710000000000000000e+02 6.267542485147714615e-04
7.720000000000000000e+02 6.255204789340496063e-04
7.730000000000000000e+02 6.242896197363734245e-04
7.740000000000000000e+02 6.230616709217429161e-04
7.750000000000000000e+02 6.218361086212098598e-04
7.760000000000000000e+02 6.206133402884006500e-04
7.770000000000000000e+02 6.193933659233152866e-04
7.780000000000000000e+02 6.181758362799882889e-04
7.790000000000000000e+02 6.169611588120460510e-04
7.800000000000000000e+02 6.157491006888449192e-04
7.810000000000000000e+02 6.145397201180458069e-04
7.820000000000000000e+02 6.133329588919878006e-04
7.830000000000000000e+02 6.121289916336536407e-04
7.840000000000000000e+02 6.109274690970778465e-04
7.850000000000000000e+02 6.097285659052431583e-04
7.860000000000000000e+02 6.085323984734714031e-04
7.870000000000000000e+02 6.073389085941016674e-04
7.880000000000000000e+02 6.061479216441512108e-04
7.890000000000000000e+02 6.049596704542636871e-04
7.900000000000000000e+02 6.037738639861345291e-04
7.910000000000000000e+02 6.025907932780683041e-04
7.920000000000000000e+02 6.014102254994213581e-04
7.930000000000000000e+02 6.002322770655155182e-04
7.940000000000000000e+02 5.990570643916726112e-04
7.950000000000000000e+02 5.978843546472489834e-04
7.960000000000000000e+02 5.967142642475664616e-04
7.970000000000000000e+02 5.955465021543204784e-04
7.980000000000000000e+02 5.943815922364592552e-04
7.990000000000000000e+02 5.932189524173736572e-04
8.000000000000000000e+02 5.920591065660119057e-04
8.010000000000000000e+02 5.909017054364085197e-04
8.020000000000000000e+02 5.897468654438853264e-04
8.030000000000000000e+02 5.885945865884423256e-04
8.040000000000000000e+02 5.874448688700795174e-04
8.050000000000000000e+02 5.862977122887969017e-04
8.060000000000000000e+02 5.851530004292726517e-04
8.070000000000000000e+02 5.840107332915067673e-04
8.080000000000000000e+02 5.828710854984819889e-04
8.090000000000000000e+02 5.817339988425374031e-04
8.100000000000000000e+02 5.805992987006902695e-04
8.110000000000000000e+02 5.794671014882624149e-04
8.120000000000000000e+02 5.783374654129147530e-04
8.130000000000000000e+02 5.772102158516645432e-04
8.140000000000000000e+02 5.760856438428163528e-04
8.150000000000000000e+02 5.749631673097610474e-04
8.160000000000000000e+02 5.738436011597514153e-04
8.170000000000000000e+02 5.727261304855346680e-04
8.180000000000000000e+02 5.716112209483981133e-04
8.190000000000000000e+02 5.704988725483417511e-04
8.200000000000000000e+02 5.693889688700437546e-04
8.210000000000000000e+02 5.682813934981822968e-04
8.220000000000000000e+02 5.671762628480792046e-04
8.230000000000000000e+02 5.660737515427172184e-04
8.240000000000000000e+02 5.649734521284699440e-04
8.250000000000000000e+02 5.638756556436419487e-04
8.260000000000000000e+02 5.627802456729114056e-04
8.270000000000000000e+02 5.616871640086174011e-04
8.280000000000000000e+02 5.605965270660817623e-04
8.290000000000000000e+02 5.595084512606263161e-04
8.300000000000000000e+02 5.584225291386246681e-04
8.310000000000000000e+02 5.573392845690250397e-04
8.320000000000000000e+02 5.562581354752182961e-04
8.330000000000000000e+02 5.551794311031699181e-04
8.340000000000000000e+02 5.541031714528799057e-04
8.350000000000000000e+02 5.530292401090264320e-04
8.360000000000000000e+02 5.519575788639485836e-04
8.370000000000000000e+02 5.508882459253072739e-04
8.380000000000000000e+02 5.498214159160852432e-04
8.390000000000000000e+02 5.487567977979779243e-04
8.400000000000000000e+02 5.476946244016289711e-04
8.410000000000000000e+02 5.466346628963947296e-04
8.420000000000000000e+02 5.455772625282406807e-04
8.430000000000000000e+02 5.445218412205576897e-04
8.440000000000000000e+02 5.434689810499548912e-04
8.450000000000000000e+02 5.424182163551449776e-04
8.460000000000000000e+02 5.413698963820934296e-04
8.470000000000000000e+02 5.403238465078175068e-04
8.480000000000000000e+02 5.392800085246562958e-04
8.490000000000000000e+02 5.382387316785752773e-04
8.500000000000000000e+02 5.371994338929653168e-04
8.510000000000000000e+02 5.361626390367746353e-04
8.520000000000000000e+02 5.351278232410550117e-04
8.530000000000000000e+02 5.340954521670937538e-04
8.540000000000000000e+02 5.330652929842472076e-04
8.550000000000000000e+02 5.320374621078372002e-04
8.560000000000000000e+02 5.310117849148809910e-04
8.570000000000000000e+02 5.299884360283613205e-04
8.580000000000000000e+02 5.289672408252954483e-04
8.590000000000000000e+02 5.279483739286661148e-04
8.600000000000000000e+02 5.269314278848469257e-04
8.610000000000000000e+02 5.259170429781079292e-04
8.620000000000000000e+02 5.249046953395009041e-04
8.630000000000000000e+02 5.238946760073304176e-04
8.640000000000000000e+02 5.228868685662746429e-04
8.650000000000000000e+02 5.218812148086726665e-04
8.660000000000000000e+02 5.208777147345244884e-04
8.670000000000000000e+02 5.198763683438301086e-04
8.680000000000000000e+02 5.188772338442504406e-04
8.690000000000000000e+02 5.178804276511073112e-04
8.700000000000000000e+02 5.168855423107743263e-04
8.710000000000000000e+02 5.158928688615560532e-04
8.720000000000000000e+02 5.149025237187743187e-04
8.730000000000000000e+02 5.139142158441245556e-04
8.740000000000000000e+02 5.129281198605895042e-04
8.750000000000000000e+02 5.119440611451864243e-04
8.760000000000000000e+02 5.109622143208980560e-04
8.770000000000000000e+02 5.099823465570807457e-04
8.780000000000000000e+02 5.090049817226827145e-04
8.790000000000000000e+02 5.080293631181120872e-04
8.800000000000000000e+02 5.070560146123170853e-04
8.810000000000000000e+02 5.060848197899758816e-04
8.820000000000000000e+02 5.051156040281057358e-04
8.830000000000000000e+02 5.041485419496893883e-04
8.840000000000000000e+02 5.031836335547268391e-04
8.850000000000000000e+02 5.022208206355571747e-04
8.860000000000000000e+02 5.012600449845194817e-04
8.870000000000000000e+02 5.003013066016137600e-04
8.880000000000000000e+02 4.993446636945009232e-04
8.890000000000000000e+02 4.983901744708418846e-04
8.900000000000000000e+02 4.974376643076539040e-04
8.910000000000000000e+02 4.964873660355806351e-04
8.920000000000000000e+02 4.955389304086565971e-04
8.930000000000000000e+02 4.945925902575254440e-04
8.940000000000000000e+02 4.936482873745262623e-04
8.950000000000000000e+02 4.927059635519981384e-04
8.960000000000000000e+02 4.917658516205847263e-04
8.970000000000000000e+02 4.908276605419814587e-04
8.980000000000000000e+02 4.898915067315101624e-04
8.990000000000000000e+02 4.889574483968317509e-04
9.000000000000000000e+02 4.880253109149634838e-04
9.010000000000000000e+02 4.870952107012271881e-04
9.020000000000000000e+02 4.861670895479619503e-04
9.030000000000000000e+02 4.852410638704895973e-04
9.040000000000000000e+02 4.843168717343360186e-04
9.050000000000000000e+02 4.833947750739753246e-04
9.060000000000000000e+02 4.824748029932379723e-04
9.070000000000000000e+02 4.815565189346671104e-04
9.080000000000000000e+02 4.806402721442282200e-04
9.090000000000000000e+02 4.797261790372431278e-04
9.100000000000000000e+02 4.788138321600854397e-04
9.110000000000000000e+02 4.779036098625510931e-04
9.120000000000000000e+02 4.769953375216573477e-04
9.130000000000000000e+02 4.760889278259128332e-04
9.140000000000000000e+02 4.751845262944698334e-04
9.150000000000000000e+02 4.742821329273283482e-04
9.160000000000000000e+02 4.733815439976751804e-04
9.170000000000000000e+02 4.724828177131712437e-04
9.180000000000000000e+02 4.715862451121211052e-04
9.190000000000000000e+02 4.706914187408983707e-04
9.200000000000000000e+02 4.697986005339771509e-04
9.210000000000000000e+02 4.689076449722051620e-04
9.220000000000000000e+02 4.680186393670737743e-04
9.230000000000000000e+02 4.671316128224134445e-04
9.240000000000000000e+02 4.662462742999196053e-04
9.250000000000000000e+02 4.653628857340663671e-04
9.260000000000000000e+02 4.644814471248537302e-04
9.270000000000000000e+02 4.636018711607903242e-04
9.280000000000000000e+02 4.627240705303847790e-04
9.290000000000000000e+02 4.618482780642807484e-04
9.300000000000000000e+02 4.609744064509868622e-04
9.310000000000000000e+02 4.601023392751812935e-04
9.320000000000000000e+02 4.592321347445249557e-04
9.330000000000000000e+02 4.583636473398655653e-04
9.340000000000000000e+02 4.574971098918467760e-04
9.350000000000000000e+02 4.566324932966381311e-04
9.360000000000000000e+02 4.557697102427482605e-04
9.370000000000000000e+02 4.549086734186857939e-04
9.380000000000000000e+02 4.540494992397725582e-04
9.390000000000000000e+02 4.531922168098390102e-04
9.400000000000000000e+02 4.523367388173937798e-04
9.410000000000000000e+02 4.514829488471150398e-04
9.420000000000000000e+02 4.506310215219855309e-04
9.430000000000000000e+02 4.497810150496661663e-04
9.440000000000000000e+02 4.489326965995132923e-04
9.450000000000000000e+02 4.480862407945096493e-04
9.460000000000000000e+02 4.472415894269943237e-04
9.470000000000000000e+02 4.463986260816454887e-04
9.480000000000000000e+02 4.455576417967677116e-04
9.490000000000000000e+02 4.447182582225650549e-04
9.500000000000000000e+02 4.438807663973420858e-04
9.510000000000000000e+02 4.430450208019465208e-04
9.520000000000000000e+02 4.422109341248869896e-04
9.530000000000000000e+02 4.413787974044680595e-04
9.540000000000000000e+02 4.405482322908937931e-04
9.550000000000000000e+02 4.397195880301296711e-04
9.560000000000000000e+02 4.388926317915320396e-04
9.570000000000000000e+02 4.380673344712704420e-04
9.580000000000000000e+02 4.372438415884971619e-04
9.590000000000000000e+02 4.364220949355512857e-04
9.600000000000000000e+02 4.356020654086023569e-04
9.610000000000000000e+02 4.347838694229722023e-04
9.620000000000000000e+02 4.339673323556780815e-04
9.630000000000000000e+02 4.331524833105504513e-04
9.640000000000000000e+02 4.323392931837588549e-04
9.650000000000000000e+02 4.315280239097774029e-04
9.660000000000000000e+02 4.307181807234883308e-04
9.670000000000000000e+02 4.299102874938398600e-04
9.680000000000000000e+02 4.291039658710360527e-04
9.690000000000000000e+02 4.282994486857205629e-04
9.700000000000000000e+02 4.274964448995888233e-04
9.710000000000000000e+02 4.266952746547758579e-04
9.720000000000000000e+02 4.258956760168075562e-04
9.730000000000000000e+02 4.250978527124971151e-04
9.740000000000000000e+02 4.243016592226922512e-04
9.750000000000000000e+02 4.235070664435625076e-04
9.760000000000000000e+02 4.227142198942601681e-04
9.770000000000000000e+02 4.219231195747852325e-04
9.780000000000000000e+02 4.211335617583245039e-04
9.790000000000000000e+02 4.203456919640302658e-04
9.800000000000000000e+02 4.195594228804111481e-04
9.810000000000000000e+02 4.187748709227889776e-04
9.820000000000000000e+02 4.179920069873332977e-04
9.830000000000000000e+02 4.172105109319090843e-04
9.840000000000000000e+02 4.164308193139731884e-04
9.850000000000000000e+02 4.156529030296951532e-04
9.860000000000000000e+02 4.148764419369399548e-04
9.870000000000000000e+02 4.141016688663512468e-04
9.880000000000000000e+02 4.133285256102681160e-04
9.890000000000000000e+02 4.125568666495382786e-04
9.900000000000000000e+02 4.117868957109749317e-04
9.910000000000000000e+02 4.110184963792562485e-04
9.920000000000000000e+02 4.102519014850258827e-04
9.930000000000000000e+02 4.094867326784878969e-04
9.940000000000000000e+02 4.087231354787945747e-04
9.950000000000000000e+02 4.079612845089286566e-04
9.960000000000000000e+02 4.072007723152637482e-04
9.970000000000000000e+02 4.064420354552567005e-04
9.980000000000000000e+02 4.056847537867724895e-04
9.990000000000000000e+02 4.049290437251329422e-04
1.000000000000000000e+03 4.041750216856598854e-04
1.001000000000000000e+03 4.034224839415401220e-04
1.002000000000000000e+03 4.030468990094959736e-04
1.003000000000000000e+03 4.026718088425695896e-04
1.004000000000000000e+03 4.022971261292695999e-04
1.005000000000000000e+03 4.019229090772569180e-04
1.006000000000000000e+03 4.015488957520574331e-04
1.007000000000000000e+03 4.011756973341107368e-04
1.008000000000000000e+03 4.008025280199944973e-04
1.009000000000000000e+03 4.004299407824873924e-04
1.010000000000000000e+03 4.000575863756239414e-04
1.011000000000000000e+03 3.996856394223868847e-04
1.012000000000000000e+03 3.993139252997934818e-04
1.013000000000000000e+03 3.989426186308264732e-04
1.014000000000000000e+03 3.985715447925031185e-04
1.015000000000000000e+03 3.982008202001452446e-04
1.016000000000000000e+03 3.978305030614137650e-04
1.017000000000000000e+03 3.974602441303431988e-04
1.018000000000000000e+03 3.970904508605599403e-04
1.019000000000000000e+03 3.967209195252507925e-04
1.020000000000000000e+03 3.963516792282462120e-04
1.021000000000000000e+03 3.959826135542243719e-04
1.022000000000000000e+03 3.956138389185070992e-04
1.023000000000000000e+03 3.952454426325857639e-04
1.024000000000000000e+03 3.948771918658167124e-04
1.025000000000000000e+03 3.945093194488435984e-04
1.026000000000000000e+03 3.941415634471923113e-04
1.027000000000000000e+03 3.937741275876760483e-04
1.028000000000000000e+03 3.934069536626338959e-04
1.029000000000000000e+03 3.930400125682353973e-04
1.030000000000000000e+03 3.926733334083110094e-04
1.031000000000000000e+03 3.923068870790302753e-04
1.032000000000000000e+03 3.919408190995454788e-04
1.033000000000000000e+03 3.915749257430434227e-04
1.034000000000000000e+03 3.912090614903718233e-04
1.035000000000000000e+03 3.908436920028179884e-04
1.036000000000000000e+03 3.904784971382468939e-04
1.037000000000000000e+03 3.901135060004889965e-04
1.038000000000000000e+03 3.897488350048661232e-04
1.039000000000000000e+03 3.893843095283955336e-04
1.040000000000000000e+03 3.890201332978904247e-04
1.041000000000000000e+03 3.886561025865375996e-04
1.042000000000000000e+03 3.882924793288111687e-04
1.043000000000000000e+03 3.879289142787456512e-04
1.044000000000000000e+03 3.875656402669847012e-04
1.045000000000000000e+03 3.872026572935283184e-04
1.046000000000000000e+03 3.868398780468851328e-04
1.047000000000000000e+03 3.864773316308856010e-04
1.048000000000000000e+03 3.861150471493601799e-04
1.049000000000000000e+03 3.857530537061393261e-04
1.050000000000000000e+03 3.853912348859012127e-04
1.051000000000000000e+03 3.850295906886458397e-04
1.052000000000000000e+03 3.846683248411864042e-04
1.053000000000000000e+03 3.843071754090487957e-04
1.054000000000000000e+03 3.839463752228766680e-04
1.055000000000000000e+03 3.835856914520263672e-04
1.056000000000000000e+03 3.832253278233110905e-04
1.057000000000000000e+03 3.828652261290699244e-04
1.058000000000000000e+03 3.825053281616419554e-04
1.059000000000000000e+03 3.821457212325185537e-04
1.060000000000000000e+03 3.817863180302083492e-04
1.061000000000000000e+03 3.814271476585417986e-04
1.062000000000000000e+03 3.810681228060275316e-04
1.063000000000000000e+03 3.807095345109701157e-04
1.064000000000000000e+03 3.803510335274040699e-04
1.065000000000000000e+03 3.799927653744816780e-04
1.066000000000000000e+03 3.796348173636943102e-04
1.067000000000000000e+03 3.792771603912115097e-04
1.068000000000000000e+03 3.789195907302200794e-04
1.069000000000000000e+03 3.785623703151941299e-04
1.070000000000000000e+03 3.782052663154900074e-04
1.071000000000000000e+03 3.778484824579209089e-04
1.072000000000000000e+03 3.774920478463172913e-04
1.073000000000000000e+03 3.771357005462050438e-04
1.074000000000000000e+03 3.767796442843973637e-04
1.075000000000000000e+03 3.764238208532333374e-04
1.076000000000000000e+03 3.760682302527129650e-04
1.077000000000000000e+03 3.757129888981580734e-04
1.078000000000000000e+03 3.753577475436031818e-04
1.079000000000000000e+03 3.750030300579965115e-04
1.080000000000000000e+03 3.746484289877116680e-04
1.081000000000000000e+03 3.742940898519009352e-04
1.082000000000000000e+03 3.739399835467338562e-04
1.083000000000000000e+03 3.735860227607190609e-04
1.084000000000000000e+03 3.732324403245002031e-04
1.085000000000000000e+03 3.728790325112640858e-04
1.086000000000000000e+03 3.725258575286716223e-04
1.087000000000000000e+03 3.721730317920446396e-04
1.088000000000000000e+03 3.718202933669090271e-04
1.089000000000000000e+03 3.714678750839084387e-04
1.090000000000000000e+03 3.711156314238905907e-04
1.091000000000000000e+03 3.707636205945163965e-04
1.092000000000000000e+03 3.704121045302599669e-04
1.093000000000000000e+03 3.700605593621730804e-04
1.094000000000000000e+03 3.697093052323907614e-04
1.095000000000000000e+03 3.693583130370825529e-04
1.096000000000000000e+03 3.690075245685875416e-04
1.097000000000000000e+03 3.686570853460580111e-04
1.098000000000000000e+03 3.683068789541721344e-04
1.099000000000000000e+03 3.679568471852689981e-04
1.100000000000000000e+03 3.676071064546704292e-04
1.101000000000000000e+03 3.672575112432241440e-04
1.102000000000000000e+03 3.669082070700824261e-04
1.103000000000000000e+03 3.665591939352452755e-04
1.104000000000000000e+03 3.662104427348822355e-04
1.105000000000000000e+03 3.658618952613323927e-04
1.106000000000000000e+03 3.655136097222566605e-04
1.107000000000000000e+03 3.651654697023332119e-04
1.108000000000000000e+03 3.648176789283752441e-04
1.109000000000000000e+03 3.644700918812304735e-04
1.110000000000000000e+03 3.641227376647293568e-04
1.111000000000000000e+03 3.637756453827023506e-04
1.112000000000000000e+03 3.634288441389799118e-04
1.113000000000000000e+03 3.630821593105792999e-04
1.114000000000000000e+03 3.627359110396355391e-04
1.115000000000000000e+03 3.623897209763526917e-04
1.116000000000000000e+03 3.620438510552048683e-04
1.117000000000000000e+03 3.616981266532093287e-04
1.118000000000000000e+03 3.613528679125010967e-04
1.119000000000000000e+03 3.610077546909451485e-04
1.120000000000000000e+03 3.606628160923719406e-04
1.121000000000000000e+03 3.603180521167814732e-04
1.122000000000000000e+03 3.599736955948174000e-04
1.123000000000000000e+03 3.596296010073274374e-04
1.124000000000000000e+03 3.592855646274983883e-04
1.125000000000000000e+03 3.589419648051261902e-04
1.126000000000000000e+03 3.585985687095671892e-04
1.127000000000000000e+03 3.582552890293300152e-04
1.128000000000000000e+03 3.579122712835669518e-04
1.129000000000000000e+03 3.575696027837693691e-04
1.130000000000000000e+03 3.572271380107849836e-04
1.131000000000000000e+03 3.568848769646137953e-04
1.132000000000000000e+03 3.565429942682385445e-04
1.133000000000000000e+03 3.562011115718632936e-04
1.134000000000000000e+03 3.558597818482667208e-04
1.135000000000000000e+03 3.555185103323310614e-04
1.136000000000000000e+03 3.551774425432085991e-04
1.137000000000000000e+03 3.548368113115429878e-04
1.138000000000000000e+03 3.544962091837078333e-04
1.139000000000000000e+03 3.541560145094990730e-04
1.140000000000000000e+03 3.538159944582730532e-04
1.141000000000000000e+03 3.534761490300297737e-04
1.142000000000000000e+03 3.531365655362606049e-04
1.143000000000000000e+03 3.527973894961178303e-04
1.144000000000000000e+03 3.524583298712968826e-04
1.145000000000000000e+03 3.521195030771195889e-04
1.146000000000000000e+03 3.517810255289077759e-04
1.147000000000000000e+03 3.514426352921873331e-04
1.148000000000000000e+03 3.511045943014323711e-04
1.149000000000000000e+03 3.507668152451515198e-04
1.150000000000000000e+03 3.504292981233447790e-04
1.151000000000000000e+03 3.500919556245207787e-04
1.152000000000000000e+03 3.497547586448490620e-04
1.153000000000000000e+03 3.494180273264646530e-04
1.154000000000000000e+03 3.490814415272325277e-04
1.155000000000000000e+03 3.487450885586440563e-04
1.156000000000000000e+03 3.484089684206992388e-04
1.157000000000000000e+03 3.480731684248894453e-04
1.158000000000000000e+03 3.477375721558928490e-04
1.159000000000000000e+03 3.474020631983876228e-04
1.160000000000000000e+03 3.470670199021697044e-04
1.161000000000000000e+03 3.467320930212736130e-04
1.162000000000000000e+03 3.463974862825125456e-04
1.163000000000000000e+03 3.460631705820560455e-04
1.164000000000000000e+03 3.457290004007518291e-04
1.165000000000000000e+03 3.453951503615826368e-04
1.166000000000000000e+03 3.450614458415657282e-04
1.167000000000000000e+03 3.447280614636838436e-04
1.168000000000000000e+03 3.443949972279369831e-04
1.169000000000000000e+03 3.440620203036814928e-04
1.170000000000000000e+03 3.437294217292219400e-04
1.171000000000000000e+03 3.433969395700842142e-04
1.172000000000000000e+03 3.430647193454205990e-04
1.173000000000000000e+03 3.427328483667224646e-04
1.174000000000000000e+03 3.424012684263288975e-04
1.175000000000000000e+03 3.420697175897657871e-04
1.176000000000000000e+03 3.417386324144899845e-04
1.177000000000000000e+03 3.414076054468750954e-04
1.178000000000000000e+03 3.410769277252256870e-04
1.179000000000000000e+03 3.407464828342199326e-04
1.180000000000000000e+03 3.404163580853492022e-04
1.181000000000000000e+03 3.400861751288175583e-04
1.182000000000000000e+03 3.397566324565559626e-04
1.183000000000000000e+03 3.394270897842943668e-04
1.184000000000000000e+03 3.390978672541677952e-04
1.185000000000000000e+03 3.387690521776676178e-04
1.186000000000000000e+03 3.384402371011674404e-04
1.187000000000000000e+03 3.381117130629718304e-04
1.188000000000000000e+03 3.377835382707417011e-04
1.189000000000000000e+03 3.374555089976638556e-04
1.190000000000000000e+03 3.371278580743819475e-04
1.191000000000000000e+03 3.368002944625914097e-04
1.192000000000000000e+03 3.364730509929358959e-04
1.193000000000000000e+03 3.361459821462631226e-04
1.194000000000000000e+03 3.358192043378949165e-04
1.195000000000000000e+03 3.354927757754921913e-04
1.196000000000000000e+03 3.351665218360722065e-04
1.197000000000000000e+03 3.348404134158045053e-04
1.198000000000000000e+03 3.345146542415022850e-04
1.199000000000000000e+03 3.341890987940132618e-04
1.200000000000000000e+03 3.338638343848288059e-04
1.201000000000000000e+03 3.335388028062880039e-04
1.202000000000000000e+03 3.332140040583908558e-04
1.203000000000000000e+03 3.328894672449678183e-04
1.204000000000000000e+03 3.325651923660188913e-04
1.205000000000000000e+03 3.322411212138831615e-04
1.206000000000000000e+03 3.319173119962215424e-04
1.207000000000000000e+03 3.315936774015426636e-04
1.208000000000000000e+03 3.312704211566597223e-04
1.209000000000000000e+03 3.309473395347595215e-04
1.210000000000000000e+03 3.306245489511638880e-04
1.211000000000000000e+03 3.303019911982119083e-04
1.212000000000000000e+03 3.299796953797340393e-04
1.213000000000000000e+03 3.296575159765779972e-04
1.214000000000000000e+03 3.293357440270483494e-04
1.215000000000000000e+03 3.290140884928405285e-04
1.216000000000000000e+03 3.286927239969372749e-04
1.217000000000000000e+03 3.283717087469995022e-04
1.218000000000000000e+03 3.280508681200444698e-04
1.219000000000000000e+03 3.277302603237330914e-04
1.220000000000000000e+03 3.274098853580653667e-04
1.221000000000000000e+03 3.270897141192108393e-04
1.222000000000000000e+03 3.267697466071695089e-04
1.223000000000000000e+03 3.264502156525850296e-04
1.224000000000000000e+03 3.261308884248137474e-04
1.225000000000000000e+03 3.258116485085338354e-04
1.226000000000000000e+03 3.254927869420498610e-04
1.227000000000000000e+03 3.251740708947181702e-04
1.228000000000000000e+03 3.248557914048433304e-04
1.229000000000000000e+03 3.245375992264598608e-04
1.230000000000000000e+03 3.242197562940418720e-04
1.231000000000000000e+03 3.239020588807761669e-04
1.232000000000000000e+03 3.235845651943236589e-04
1.233000000000000000e+03 3.232674207538366318e-04
1.234000000000000000e+03 3.229505673516541719e-04
1.235000000000000000e+03 3.226338885724544525e-04
1.236000000000000000e+03 3.223174717277288437e-04
1.237000000000000000e+03 3.220012586098164320e-04
1.238000000000000000e+03 3.216853074263781309e-04
1.239000000000000000e+03 3.213695308659225702e-04
1.240000000000000000e+03 3.210541908629238605e-04
1.241000000000000000e+03 3.207389381714165211e-04
1.242000000000000000e+03 3.204240347258746624e-04
1.243000000000000000e+03 3.201093059033155441e-04
1.244000000000000000e+03 3.197948972228914499e-04
1.245000000000000000e+03 3.194806631654500961e-04
1.246000000000000000e+03 3.191666619386523962e-04
1.247000000000000000e+03 3.188529517501592636e-04
1.248000000000000000e+03 3.185395325999706984e-04
1.249000000000000000e+03 3.182262589689344168e-04
1.250000000000000000e+03 3.179133054800331593e-04
1.251000000000000000e+03 3.176004975102841854e-04
1.252000000000000000e+03 3.172880387865006924e-04
1.253000000000000000e+03 3.169757546856999397e-04
1.254000000000000000e+03 3.166637034155428410e-04
1.255000000000000000e+03 3.163520304951816797e-04
1.256000000000000000e+03 3.160404739901423454e-04
1.257000000000000000e+03 3.157291794195771217e-04
1.258000000000000000e+03 3.154182049911469221e-04
1.259000000000000000e+03 3.151074633933603764e-04
1.260000000000000000e+03 3.147969255223870277e-04
1.261000000000000000e+03 3.144866204820573330e-04
1.262000000000000000e+03 3.141766064800322056e-04
1.263000000000000000e+03 3.138668544124811888e-04
1.264000000000000000e+03 3.135572187602519989e-04
1.265000000000000000e+03 3.132479323539882898e-04
1.266000000000000000e+03 3.129388496745377779e-04
1.267000000000000000e+03 3.126301162410527468e-04
1.268000000000000000e+03 3.123214701190590858e-04
1.269000000000000000e+03 3.120132023468613625e-04
1.270000000000000000e+03 3.117050509899854660e-04
1.271000000000000000e+03 3.113972779829055071e-04
1.272000000000000000e+03 3.110896504949778318e-04
1.273000000000000000e+03 3.107823140453547239e-04
1.274000000000000000e+03 3.104752686340361834e-04
1.275000000000000000e+03 3.101684269495308399e-04
1.276000000000000000e+03 3.098617889918386936e-04
1.277000000000000000e+03 3.095553838647902012e-04
1.278000000000000000e+03 3.092492697760462761e-04
1.279000000000000000e+03 3.089434467256069183e-04
1.280000000000000000e+03 3.086378565058112144e-04
1.281000000000000000e+03 3.083323827013373375e-04
1.282000000000000000e+03 3.080273163504898548e-04
1.283000000000000000e+03 3.077223373111337423e-04
1.284000000000000000e+03 3.074176784139126539e-04
1.285000000000000000e+03 3.071133978664875031e-04
1.286000000000000000e+03 3.068090882152318954e-04
1.287000000000000000e+03 3.065052733290940523e-04
1.288000000000000000e+03 3.062016621697694063e-04
1.289000000000000000e+03 3.058981965295970440e-04
1.290000000000000000e+03 3.055950219277292490e-04
1.291000000000000000e+03 3.052920219488441944e-04
1.292000000000000000e+03 3.049894003197550774e-04
1.293000000000000000e+03 3.046869824174791574e-04
1.294000000000000000e+03 3.043847391381859779e-04
1.295000000000000000e+03 3.040827577933669090e-04
1.296000000000000000e+03 3.037811256945133209e-04
1.297000000000000000e+03 3.034796973224729300e-04
1.298000000000000000e+03 3.031784144695848227e-04
1.299000000000000000e+03 3.028773353435099125e-04
1.300000000000000000e+03 3.025767509825527668e-04
1.301000000000000000e+03 3.022761375177651644e-04
1.302000000000000000e+03 3.019759315066039562e-04
1.303000000000000000e+03 3.016758710145950317e-04
1.304000000000000000e+03 3.013761597685515881e-04
1.305000000000000000e+03 3.010766522493213415e-04
1.306000000000000000e+03 3.007774357683956623e-04
1.307000000000000000e+03 3.004783357027918100e-04
1.308000000000000000e+03 3.001795848831534386e-04
1.309000000000000000e+03 2.998810668941587210e-04
1.310000000000000000e+03 2.995828399434685707e-04
1.311000000000000000e+03 2.992847585119307041e-04
1.312000000000000000e+03 2.989869390148669481e-04
1.313000000000000000e+03 2.986893523484468460e-04
1.314000000000000000e+03 2.983920567203313112e-04
1.315000000000000000e+03 2.980949939228594303e-04
1.316000000000000000e+03 2.977981639560312033e-04
1.317000000000000000e+03 2.975015377160161734e-04
1.318000000000000000e+03 2.972052025143057108e-04
1.319000000000000000e+03 2.969091292470693588e-04
1.320000000000000000e+03 2.966132597066462040e-04
1.321000000000000000e+03 2.963176229968667030e-04
1.322000000000000000e+03 2.960222773253917694e-04
1.323000000000000000e+03 2.957271353807300329e-04
1.324000000000000000e+03 2.954322844743728638e-04
1.325000000000000000e+03 2.951376663986593485e-04
1.326000000000000000e+03 2.948432229459285736e-04
1.327000000000000000e+03 2.945491287391632795e-04
1.328000000000000000e+03 2.942552091553807259e-04
1.329000000000000000e+03 2.939615515060722828e-04
1.330000000000000000e+03 2.936680684797465801e-04
1.331000000000000000e+03 2.933749346993863583e-04
1.332000000000000000e+03 2.930819173343479633e-04
1.333000000000000000e+03 2.927892492152750492e-04
1.334000000000000000e+03 2.924967848230153322e-04
1.335000000000000000e+03 2.922046405728906393e-04
1.336000000000000000e+03 2.919125836342573166e-04
1.337000000000000000e+03 2.916209341492503881e-04
1.338000000000000000e+03 2.913295174948871136e-04
1.339000000000000000e+03 2.910381881520152092e-04
1.340000000000000000e+03 2.907472080551087856e-04
1.341000000000000000e+03 2.904564607888460159e-04
1.342000000000000000e+03 2.901659463532269001e-04
1.343000000000000000e+03 2.898756647482514381e-04
1.344000000000000000e+03 2.895856450777500868e-04
1.345000000000000000e+03 2.892958582378923893e-04
1.346000000000000000e+03 2.890062751248478889e-04
1.347000000000000000e+03 2.887169539462774992e-04
1.348000000000000000e+03 2.884278655983507633e-04
1.349000000000000000e+03 2.881391556002199650e-04
1.350000000000000000e+03 2.878505038097500801e-04
1.351000000000000000e+03 2.875621430575847626e-04
1.352000000000000000e+03 2.872741315513849258e-04
1.353000000000000000e+03 2.869862073566764593e-04
1.354000000000000000e+03 2.866985742002725601e-04
1.355000000000000000e+03 2.864112611860036850e-04
1.356000000000000000e+03 2.861242101062089205e-04
1.357000000000000000e+03 2.858371881302446127e-04
1.358000000000000000e+03 2.855506027117371559e-04
1.359000000000000000e+03 2.852642210200428963e-04
1.360000000000000000e+03 2.849780139513313770e-04
1.361000000000000000e+03 2.846921270247548819e-04
1.362000000000000000e+03 2.844064147211611271e-04
1.363000000000000000e+03 2.841210225597023964e-04
1.364000000000000000e+03 2.838357759173959494e-04
1.365000000000000000e+03 2.835507621057331562e-04
1.366000000000000000e+03 2.832660102285444736e-04
1.367000000000000000e+03 2.829815784934908152e-04
1.368000000000000000e+03 2.826973213814198971e-04
1.369000000000000000e+03 2.824134135153144598e-04
1.370000000000000000e+03 2.821296220645308495e-04
1.371000000000000000e+03 2.818460343405604362e-04
1.372000000000000000e+03 2.815626794472336769e-04
1.373000000000000000e+03 2.812797611113637686e-04
1.374000000000000000e+03 2.809968427754938602e-04
1.375000000000000000e+03 2.807144192047417164e-04
1.376000000000000000e+03 2.804321120493113995e-04
1.377000000000000000e+03 2.801500086206942797e-04
1.378000000000000000e+03 2.798681380227208138e-04
1.379000000000000000e+03 2.795865875668823719e-04
1.380000000000000000e+03 2.793052699416875839e-04
1.381000000000000000e+03 2.790241560433059931e-04
1.382000000000000000e+03 2.787432167679071426e-04
1.383000000000000000e+03 2.784625976346433163e-04
1.384000000000000000e+03 2.781821240205317736e-04
1.385000000000000000e+03 2.779019996523857117e-04
1.386000000000000000e+03 2.776221954263746738e-04
1.387000000000000000e+03 2.773425076156854630e-04
1.388000000000000000e+03 2.770629944279789925e-04
1.389000000000000000e+03 2.767837722785770893e-04
1.390000000000000000e+03 2.765047829598188400e-04
1.391000000000000000e+03 2.762261137831956148e-04
1.392000000000000000e+03 2.759475610218942165e-04
1.393000000000000000e+03 2.756694157142192125e-04
1.394000000000000000e+03 2.753913577180355787e-04
1.395000000000000000e+03 2.751135616563260555e-04
1.396000000000000000e+03 2.748360857367515564e-04
1.397000000000000000e+03 2.745587553363293409e-04
1.398000000000000000e+03 2.742818032857030630e-04
1.399000000000000000e+03 2.740048803389072418e-04
1.400000000000000000e+03 2.737283648457378149e-04
1.401000000000000000e+03 2.734519948717206717e-04
1.402000000000000000e+03 2.731758868321776390e-04
1.403000000000000000e+03 2.729000116232782602e-04
1.404000000000000000e+03 2.726244856603443623e-04
1.405000000000000000e+03 2.723489596974104643e-04
1.406000000000000000e+03 2.720738411881029606e-04
1.407000000000000000e+03 2.717989264056086540e-04
1.408000000000000000e+03 2.715242444537580013e-04
1.409000000000000000e+03 2.712497953325510025e-04
1.410000000000000000e+03 2.709755790419876575e-04
1.411000000000000000e+03 2.707016537897288799e-04
1.412000000000000000e+03 2.704279904719442129e-04
1.413000000000000000e+03 2.701543853618204594e-04
1.414000000000000000e+03 2.698812168091535568e-04
1.415000000000000000e+03 2.696081064641475677e-04
1.416000000000000000e+03 2.693353453651070595e-04
1.417000000000000000e+03 2.690628753043711185e-04
1.418000000000000000e+03 2.687905507627874613e-04
1.419000000000000000e+03 2.685184299480170012e-04
1.420000000000000000e+03 2.682466292753815651e-04
1.421000000000000000e+03 2.679749741218984127e-04
1.422000000000000000e+03 2.677036100067198277e-04
1.423000000000000000e+03 2.674325369298458099e-04
1.424000000000000000e+03 2.671616384759545326e-04
1.425000000000000000e+03 2.668910310603678226e-04
1.426000000000000000e+03 2.666206564754247665e-04
1.427000000000000000e+03 2.663503400981426239e-04
1.428000000000000000e+03 2.660804893821477890e-04
1.429000000000000000e+03 2.658106968738138676e-04
1.430000000000000000e+03 2.655412536114454269e-04
1.431000000000000000e+03 2.652720140758901834e-04
1.432000000000000000e+03 2.650030073709785938e-04
1.433000000000000000e+03 2.647342626005411148e-04
1.434000000000000000e+03 2.644656342454254627e-04
1.435000000000000000e+03 2.641974133439362049e-04
1.436000000000000000e+03 2.639292506501078606e-04
1.437000000000000000e+03 2.636614372022449970e-04
1.438000000000000000e+03 2.633939147926867008e-04
1.439000000000000000e+03 2.631265670061111450e-04
1.440000000000000000e+03 2.628593938425183296e-04
1.441000000000000000e+03 2.625925117172300816e-04
1.442000000000000000e+03 2.623259206302464008e-04
1.443000000000000000e+03 2.620594459585845470e-04
1.444000000000000000e+03 2.617932623252272606e-04
1.445000000000000000e+03 2.615272533148527145e-04
1.446000000000000000e+03 2.612615353427827358e-04
1.447000000000000000e+03 2.609960793051868677e-04
1.448000000000000000e+03 2.607307978905737400e-04
1.449000000000000000e+03 2.604657784104347229e-04
1.450000000000000000e+03 2.602010499686002731e-04
1.451000000000000000e+03 2.599364088382571936e-04
1.452000000000000000e+03 2.596721751615405083e-04
1.453000000000000000e+03 2.594079996924847364e-04
1.454000000000000000e+03 2.591442316770553589e-04
1.455000000000000000e+03 2.588806091807782650e-04
1.456000000000000000e+03 2.586171322036534548e-04
1.457000000000000000e+03 2.583540044724941254e-04
1.458000000000000000e+03 2.580910804681479931e-04
1.459000000000000000e+03 2.578283892944455147e-04
1.460000000000000000e+03 2.575658727437257767e-04
1.461000000000000000e+03 2.573037054389715195e-04
1.462000000000000000e+03 2.570417127572000027e-04
1.463000000000000000e+03 2.567799529060721397e-04
1.464000000000000000e+03 2.565183676779270172e-04
1.465000000000000000e+03 2.562571025919169188e-04
1.466000000000000000e+03 2.559960994403809309e-04
1.467000000000000000e+03 2.557352127041667700e-04
1.468000000000000000e+03 2.554745587985962629e-04
1.469000000000000000e+03 2.552142250351607800e-04
1.470000000000000000e+03 2.549539785832166672e-04
1.471000000000000000e+03 2.546941395848989487e-04
1.472000000000000000e+03 2.544344170019030571e-04
1.473000000000000000e+03 2.541749854572117329e-04
1.474000000000000000e+03 2.539157867431640625e-04
1.475000000000000000e+03 2.536568208597600460e-04
1.476000000000000000e+03 2.533979131840169430e-04
1.477000000000000000e+03 2.531395002733916044e-04
1.478000000000000000e+03 2.528811746742576361e-04
1.479000000000000000e+03 2.526231110095977783e-04
1.480000000000000000e+03 2.523652510717511177e-04
1.481000000000000000e+03 2.521076821722090244e-04
1.482000000000000000e+03 2.518501714803278446e-04
1.483000000000000000e+03 2.515930682420730591e-04
1.484000000000000000e+03 2.513361978344619274e-04
1.485000000000000000e+03 2.510794729460030794e-04
1.486000000000000000e+03 2.508230390958487988e-04
1.487000000000000000e+03 2.505668089725077152e-04
1.488000000000000000e+03 2.503107243683189154e-04
1.489000000000000000e+03 2.500549599062651396e-04
1.490000000000000000e+03 2.497994573786854744e-04
1.491000000000000000e+03 2.495441585779190063e-04
1.492000000000000000e+03 2.492890344001352787e-04
1.493000000000000000e+03 2.490341430529952049e-04
1.494000000000000000e+03 2.487795427441596985e-04
1.495000000000000000e+03 2.485250588506460190e-04
1.496000000000000000e+03 2.482709242030978203e-04
1.497000000000000000e+03 2.480169641785323620e-04
1.498000000000000000e+03 2.477631787769496441e-04
1.499000000000000000e+03 2.475097717251628637e-04
1.500000000000000000e+03 2.472564228810369968e-04
1.501000000000000000e+03 2.470034232828766108e-04


==> untrained/origin_mixer/origin_mixer_noise.dat <==
x y
1.000000000000000000e+00 2.913576602935791016e+00
2.000000000000000000e+00 1.433658957481384277e+00
3.000000000000000000e+00 7.885692119598388672e-01
4.000000000000000000e+00 5.089982748031616211e-01
5.000000000000000000e+00 3.882192373275756836e-01
6.000000000000000000e+00 3.144044578075408936e-01
7.000000000000000000e+00 2.574136853218078613e-01
8.000000000000000000e+00 2.145482599735260010e-01
9.000000000000000000e+00 1.848776638507843018e-01
1.000000000000000000e+01 1.652267873287200928e-01
1.100000000000000000e+01 1.516235768795013428e-01
1.200000000000000000e+01 1.410601735115051270e-01
1.300000000000000000e+01 1.320202201604843140e-01
1.400000000000000000e+01 1.241066604852676392e-01
1.500000000000000000e+01 1.173798516392707825e-01
1.600000000000000000e+01 1.118774041533470154e-01
1.700000000000000000e+01 1.074825227260589600e-01
1.800000000000000000e+01 1.039702147245407104e-01
1.900000000000000000e+01 1.011102199554443359e-01
2.000000000000000000e+01 9.875064343214035034e-02
2.100000000000000000e+01 9.681423753499984741e-02
2.200000000000000000e+01 9.523922204971313477e-02
2.300000000000000000e+01 9.391991049051284790e-02
2.400000000000000000e+01 9.270182251930236816e-02
2.500000000000000000e+01 9.144411981105804443e-02
2.600000000000000000e+01 9.009592235088348389e-02
2.700000000000000000e+01 8.872401714324951172e-02
2.800000000000000000e+01 8.747086673974990845e-02
2.900000000000000000e+01 8.646844327449798584e-02
3.000000000000000000e+01 8.576087653636932373e-02
3.100000000000000000e+01 8.527986705303192139e-02
3.200000000000000000e+01 8.488415181636810303e-02
3.300000000000000000e+01 8.443687111139297485e-02
3.400000000000000000e+01 8.387371897697448730e-02
3.500000000000000000e+01 8.322265744209289551e-02
3.600000000000000000e+01 8.256956934928894043e-02
3.700000000000000000e+01 8.199761062860488892e-02
3.800000000000000000e+01 8.153933286666870117e-02
3.900000000000000000e+01 8.116745948791503906e-02
4.000000000000000000e+01 8.082310855388641357e-02
4.100000000000000000e+01 8.045725524425506592e-02
4.200000000000000000e+01 8.005718886852264404e-02
4.300000000000000000e+01 7.964472472667694092e-02
4.400000000000000000e+01 7.925314456224441528e-02
4.500000000000000000e+01 7.890181243419647217e-02
4.600000000000000000e+01 7.858520746231079102e-02
4.700000000000000000e+01 7.828062772750854492e-02
4.800000000000000000e+01 7.796618342399597168e-02
4.900000000000000000e+01 7.763469219207763672e-02
5.000000000000000000e+01 7.729539275169372559e-02
5.100000000000000000e+01 7.696441560983657837e-02
5.200000000000000000e+01 7.665264606475830078e-02
5.300000000000000000e+01 7.635992765426635742e-02
5.400000000000000000e+01 7.607757300138473511e-02
5.500000000000000000e+01 7.579524815082550049e-02
5.600000000000000000e+01 7.550679147243499756e-02
5.700000000000000000e+01 7.521185278892517090e-02
5.800000000000000000e+01 7.491386681795120239e-02
5.900000000000000000e+01 7.461669296026229858e-02
6.000000000000000000e+01 7.432222366333007812e-02
6.100000000000000000e+01 7.402990758419036865e-02
6.200000000000000000e+01 7.373823970556259155e-02
6.300000000000000000e+01 7.344682514667510986e-02
6.400000000000000000e+01 7.315641641616821289e-02
6.500000000000000000e+01 7.286691665649414062e-02
6.600000000000000000e+01 7.257677614688873291e-02
6.700000000000000000e+01 7.228367030620574951e-02
6.800000000000000000e+01 7.198575139045715332e-02
6.900000000000000000e+01 7.168266177177429199e-02
7.000000000000000000e+01 7.137611508369445801e-02
7.100000000000000000e+01 7.106819748878479004e-02
7.200000000000000000e+01 7.075961679220199585e-02
7.300000000000000000e+01 7.044972479343414307e-02
7.400000000000000000e+01 7.013711333274841309e-02
7.500000000000000000e+01 6.982015818357467651e-02
7.600000000000000000e+01 6.949763000011444092e-02
7.700000000000000000e+01 6.916934251785278320e-02
7.800000000000000000e+01 6.883602589368820190e-02
7.900000000000000000e+01 6.849893927574157715e-02
8.000000000000000000e+01 6.815946102142333984e-02
8.100000000000000000e+01 6.781771034002304077e-02
8.200000000000000000e+01 6.747210025787353516e-02
8.300000000000000000e+01 6.712085008621215820e-02
8.400000000000000000e+01 6.676337122917175293e-02
8.500000000000000000e+01 6.640054285526275635e-02
8.600000000000000000e+01 6.603382527828216553e-02
8.700000000000000000e+01 6.566362082958221436e-02
8.800000000000000000e+01 6.528919935226440430e-02
8.900000000000000000e+01 6.490968167781829834e-02
9.000000000000000000e+01 6.452460587024688721e-02
9.100000000000000000e+01 6.413403898477554321e-02
9.200000000000000000e+01 6.373833119869232178e-02
9.300000000000000000e+01 6.333776563405990601e-02
9.400000000000000000e+01 6.293226778507232666e-02
9.500000000000000000e+01 6.252147257328033447e-02
9.600000000000000000e+01 6.210497766733169556e-02
9.700000000000000000e+01 6.168277189135551453e-02
9.800000000000000000e+01 6.125506758689880371e-02
9.900000000000000000e+01 6.082197278738021851e-02
1.000000000000000000e+02 6.038351356983184814e-02
1.010000000000000000e+02 5.993951112031936646e-02
1.020000000000000000e+02 5.948970466852188110e-02
1.030000000000000000e+02 5.903392285108566284e-02
1.040000000000000000e+02 5.857227742671966553e-02
1.050000000000000000e+02 5.810503661632537842e-02
1.060000000000000000e+02 5.763249099254608154e-02
1.070000000000000000e+02 5.715485662221908569e-02
1.080000000000000000e+02 5.667228996753692627e-02
1.090000000000000000e+02 5.618483573198318481e-02
1.100000000000000000e+02 5.569249391555786133e-02
1.110000000000000000e+02 5.519530177116394043e-02
1.120000000000000000e+02 5.469328910112380981e-02
1.130000000000000000e+02 5.418645218014717102e-02
1.140000000000000000e+02 5.367480218410491943e-02
1.150000000000000000e+02 5.315838754177093506e-02
1.160000000000000000e+02 5.263733118772506714e-02
1.170000000000000000e+02 5.211178958415985107e-02
1.180000000000000000e+02 5.158196389675140381e-02
1.190000000000000000e+02 5.104808881878852844e-02
1.200000000000000000e+02 5.051041394472122192e-02
1.210000000000000000e+02 4.996920377016067505e-02
1.220000000000000000e+02 4.942469671368598938e-02
1.230000000000000000e+02 4.887701570987701416e-02
1.240000000000000000e+02 4.832622408866882324e-02
1.250000000000000000e+02 4.777244478464126587e-02
1.260000000000000000e+02 4.721590131521224976e-02
1.270000000000000000e+02 4.665682092308998108e-02
1.280000000000000000e+02 4.609542340040206909e-02
1.290000000000000000e+02 4.553191736340522766e-02
1.300000000000000000e+02 4.496652260422706604e-02
1.310000000000000000e+02 4.439948871731758118e-02
1.320000000000000000e+02 4.383103922009468079e-02
1.330000000000000000e+02 4.326134175062179565e-02
1.340000000000000000e+02 4.269053786993026733e-02
1.350000000000000000e+02 4.211881384253501892e-02
1.360000000000000000e+02 4.154641926288604736e-02
1.370000000000000000e+02 4.097360745072364807e-02
1.380000000000000000e+02 4.040060564875602722e-02
1.390000000000000000e+02 3.982760757207870483e-02
1.400000000000000000e+02 3.925479948520660400e-02
1.410000000000000000e+02 3.868236765265464783e-02
1.420000000000000000e+02 3.811054676771163940e-02
1.430000000000000000e+02 3.753958642482757568e-02
1.440000000000000000e+02 3.696974739432334900e-02
1.450000000000000000e+02 3.640126436948776245e-02
1.460000000000000000e+02 3.583437204360961914e-02
1.470000000000000000e+02 3.526927903294563293e-02
1.480000000000000000e+02 3.470619395375251770e-02
1.490000000000000000e+02 3.414529561996459961e-02
1.500000000000000000e+02 3.358673304319381714e-02
1.510000000000000000e+02 3.303064405918121338e-02
1.520000000000000000e+02 3.247715532779693604e-02
1.530000000000000000e+02 3.192641586065292358e-02
1.540000000000000000e+02 3.137858584523200989e-02
1.550000000000000000e+02 3.083383664488792419e-02
1.560000000000000000e+02 3.029233776032924652e-02
1.570000000000000000e+02 2.975425124168395996e-02
1.580000000000000000e+02 2.921972423791885376e-02
1.590000000000000000e+02 2.868890017271041870e-02
1.600000000000000000e+02 2.816190570592880249e-02
1.610000000000000000e+02 2.763888612389564514e-02
1.620000000000000000e+02 2.711998112499713898e-02
1.630000000000000000e+02 2.660534717142581940e-02
1.640000000000000000e+02 2.609514072537422180e-02
1.650000000000000000e+02 2.558951824903488159e-02
1.660000000000000000e+02 2.508862875401973724e-02
1.670000000000000000e+02 2.459259703755378723e-02
1.680000000000000000e+02 2.410154044628143311e-02
1.690000000000000000e+02 2.361557260155677795e-02
1.700000000000000000e+02 2.313480526208877563e-02
1.710000000000000000e+02 2.265935763716697693e-02
1.720000000000000000e+02 2.218933776021003723e-02
1.730000000000000000e+02 2.172484621405601501e-02
1.740000000000000000e+02 2.126597613096237183e-02
1.750000000000000000e+02 2.081280574202537537e-02
1.760000000000000000e+02 2.036539837718009949e-02
1.770000000000000000e+02 1.992381177842617035e-02
1.780000000000000000e+02 1.948809623718261719e-02
1.790000000000000000e+02 1.905830018222332001e-02
1.800000000000000000e+02 1.863447576761245728e-02
1.810000000000000000e+02 1.821667142212390900e-02
1.820000000000000000e+02 1.780493184924125671e-02
1.830000000000000000e+02 1.739929988980293274e-02
1.840000000000000000e+02 1.699981465935707092e-02
1.850000000000000000e+02 1.660651154816150665e-02
1.860000000000000000e+02 1.621942222118377686e-02
1.870000000000000000e+02 1.583857834339141846e-02
1.880000000000000000e+02 1.546400412917137146e-02
1.890000000000000000e+02 1.509572658687829971e-02
1.900000000000000000e+02 1.473376061767339706e-02
1.910000000000000000e+02 1.437811926007270813e-02
1.920000000000000000e+02 1.402880623936653137e-02
1.930000000000000000e+02 1.368581131100654602e-02
1.940000000000000000e+02 1.334911491721868515e-02
1.950000000000000000e+02 1.301868818700313568e-02
1.960000000000000000e+02 1.269449852406978607e-02
1.970000000000000000e+02 1.237650215625762939e-02
1.980000000000000000e+02 1.206465810537338257e-02
1.990000000000000000e+02 1.175892539322376251e-02
2.000000000000000000e+02 1.145926117897033691e-02
2.010000000000000000e+02 1.116562355309724808e-02
2.020000000000000000e+02 1.087796781212091446e-02
2.030000000000000000e+02 1.059624273329973221e-02
2.040000000000000000e+02 1.032039895653724670e-02
2.050000000000000000e+02 1.005037501454353333e-02
2.060000000000000000e+02 9.786115959286689758e-03
2.070000000000000000e+02 9.527559392154216766e-03
2.080000000000000000e+02 9.274645708501338959e-03
2.090000000000000000e+02 9.027315303683280945e-03
2.100000000000000000e+02 8.785508573055267334e-03
2.110000000000000000e+02 8.549161255359649658e-03
2.120000000000000000e+02 8.318208158016204834e-03
2.130000000000000000e+02 8.092579431831836700e-03
2.140000000000000000e+02 7.872202433645725250e-03
2.150000000000000000e+02 7.657001726329326630e-03
2.160000000000000000e+02 7.446897681802511215e-03
2.170000000000000000e+02 7.241807878017425537e-03
2.180000000000000000e+02 7.041649892926216125e-03
2.190000000000000000e+02 6.846337579190731049e-03
2.200000000000000000e+02 6.655786186456680298e-03
2.210000000000000000e+02 6.469911430031061172e-03
2.220000000000000000e+02 6.288629956543445587e-03
2.230000000000000000e+02 6.111857946962118149e-03
2.240000000000000000e+02 5.939514376223087311e-03
2.250000000000000000e+02 5.771516822278499603e-03
2.260000000000000000e+02 5.607784725725650787e-03
2.270000000000000000e+02 5.448236595839262009e-03
2.280000000000000000e+02 5.292790941894054413e-03
2.290000000000000000e+02 5.141365341842174530e-03
2.300000000000000000e+02 4.993878304958343506e-03
2.310000000000000000e+02 4.850249737501144409e-03
2.320000000000000000e+02 4.710397217422723770e-03
2.330000000000000000e+02 4.574241582304239273e-03
2.340000000000000000e+02 4.441701807081699371e-03
2.350000000000000000e+02 4.312702454626560211e-03
2.360000000000000000e+02 4.187163431197404861e-03
2.370000000000000000e+02 4.065010230988264084e-03
2.380000000000000000e+02 3.946166485548019409e-03
2.390000000000000000e+02 3.830558620393276215e-03
2.400000000000000000e+02 3.718113293871283531e-03
2.410000000000000000e+02 3.608758095651865005e-03
2.420000000000000000e+02 3.502420615404844284e-03
2.430000000000000000e+02 3.399031236767768860e-03
2.440000000000000000e+02 3.298518946394324303e-03
2.450000000000000000e+02 3.200815524905920029e-03
2.460000000000000000e+02 3.105852287262678146e-03
2.470000000000000000e+02 3.013562411069869995e-03
2.480000000000000000e+02 2.923879306763410568e-03
2.490000000000000000e+02 2.836738247424364090e-03
2.500000000000000000e+02 2.752074506133794785e-03
2.510000000000000000e+02 2.669826149940490723e-03
2.520000000000000000e+02 2.589931711554527283e-03
2.530000000000000000e+02 2.512330655008554459e-03
2.540000000000000000e+02 2.436964306980371475e-03
2.550000000000000000e+02 2.363775158300995827e-03
2.560000000000000000e+02 2.292706631124019623e-03
2.570000000000000000e+02 2.223704010248184204e-03
2.580000000000000000e+02 2.156713046133518219e-03
2.590000000000000000e+02 2.091680187731981277e-03
2.600000000000000000e+02 2.028554212301969528e-03
2.610000000000000000e+02 1.967283664271235466e-03
2.620000000000000000e+02 1.907819299958646297e-03
2.630000000000000000e+02 1.850111293606460094e-03
2.640000000000000000e+02 1.794112031348049641e-03
2.650000000000000000e+02 1.739774597808718681e-03
2.660000000000000000e+02 1.687052194029092789e-03
2.670000000000000000e+02 1.635899534448981285e-03
2.680000000000000000e+02 1.586273079738020897e-03
2.690000000000000000e+02 1.538129290565848351e-03
2.700000000000000000e+02 1.491426257416605949e-03
2.710000000000000000e+02 1.446122303605079651e-03
2.720000000000000000e+02 1.402177615091204643e-03
2.730000000000000000e+02 1.359553076326847076e-03
2.740000000000000000e+02 1.318210735917091370e-03
2.750000000000000000e+02 1.278113108128309250e-03
2.760000000000000000e+02 1.239224802702665329e-03
2.770000000000000000e+02 1.201510429382324219e-03
2.780000000000000000e+02 1.164936460554599762e-03
2.790000000000000000e+02 1.129469135776162148e-03
2.800000000000000000e+02 1.095076790079474449e-03
2.810000000000000000e+02 1.061728456988930702e-03
2.820000000000000000e+02 1.029393868520855904e-03
2.830000000000000000e+02 9.980432223528623581e-04
2.840000000000000000e+02 9.676481131464242935e-04
2.850000000000000000e+02 9.381804848089814186e-04
2.860000000000000000e+02 9.096135618165135384e-04
2.870000000000000000e+02 8.819210343062877655e-04
2.880000000000000000e+02 8.550768252462148666e-04
2.890000000000000000e+02 8.290566038340330124e-04
2.900000000000000000e+02 8.038352243602275848e-04
2.910000000000000000e+02 7.793896365910768509e-04
2.920000000000000000e+02 7.556967320851981640e-04
2.930000000000000000e+02 7.327336352318525314e-04
2.940000000000000000e+02 7.104789256118237972e-04
2.950000000000000000e+02 6.889110663905739784e-04
2.960000000000000000e+02 6.680093938484787941e-04
2.970000000000000000e+02 6.477538263425230980e-04
2.980000000000000000e+02 6.281246896833181381e-04
2.990000000000000000e+02 6.091028917580842972e-04
3.000000000000000000e+02 5.906698061153292656e-04
3.010000000000000000e+02 5.728075047954916954e-04
3.020000000000000000e+02 5.554984090849757195e-04
3.030000000000000000e+02 5.387254059314727783e-04
3.040000000000000000e+02 5.224716733209788799e-04
3.050000000000000000e+02 5.067214369773864746e-04
3.060000000000000000e+02 4.914590390399098396e-04
3.070000000000000000e+02 4.766691999975591898e-04
3.080000000000000000e+02 4.623371642082929611e-04
3.090000000000000000e+02 4.484485252760350704e-04
3.100000000000000000e+02 4.349896917119622231e-04
3.110000000000000000e+02 4.219468391966074705e-04
3.120000000000000000e+02 4.093069583177566528e-04
3.130000000000000000e+02 3.970575053244829178e-04
3.140000000000000000e+02 3.851861110888421535e-04
3.150000000000000000e+02 3.736809012480080128e-04
3.160000000000000000e+02 3.625302924774587154e-04
3.170000000000000000e+02 3.517230506986379623e-04
3.180000000000000000e+02 3.412483783904463053e-04
3.190000000000000000e+02 3.310959436930716038e-04
3.200000000000000000e+02 3.212554147467017174e-04
3.210000000000000000e+02 3.117169835604727268e-04
3.220000000000000000e+02 3.024710167665034533e-04
3.230000000000000000e+02 2.935084630735218525e-04
3.240000000000000000e+02 2.848203293979167938e-04
3.250000000000000000e+02 2.763980301097035408e-04
3.260000000000000000e+02 2.682330668903887272e-04
3.270000000000000000e+02 2.603175234980881214e-04
3.280000000000000000e+02 2.526434836909174919e-04
3.290000000000000000e+02 2.452033222652971745e-04
3.300000000000000000e+02 2.379897487116977572e-04
3.310000000000000000e+02 2.309956471435725689e-04
3.320000000000000000e+02 2.242141490569338202e-04
3.330000000000000000e+02 2.176386478822678328e-04
3.340000000000000000e+02 2.112625370500609279e-04
3.350000000000000000e+02 2.050797920674085617e-04
3.360000000000000000e+02 1.990842574741691351e-04
3.370000000000000000e+02 1.932702143676578999e-04
3.380000000000000000e+02 1.876317401183769107e-04
3.390000000000000000e+02 1.821636396925896406e-04
3.400000000000000000e+02 1.768603979144245386e-04
3.410000000000000000e+02 1.717170816846191883e-04
3.420000000000000000e+02 1.667286560405045748e-04
3.430000000000000000e+02 1.618902024347335100e-04
3.440000000000000000e+02 1.571971224620938301e-04
3.450000000000000000e+02 1.526450505480170250e-04
3.460000000000000000e+02 1.482295629102736712e-04
3.470000000000000000e+02 1.439462357666343451e-04
3.480000000000000000e+02 1.397912274114787579e-04
3.490000000000000000e+02 1.357604924123734236e-04
3.500000000000000000e+02 1.318502472713589668e-04
3.510000000000000000e+02 1.280566648347303271e-04
3.520000000000000000e+02 1.243762962985783815e-04
3.530000000000000000e+02 1.208055182360112667e-04
3.540000000000000000e+02 1.173410782939754426e-04
3.550000000000000000e+02 1.139796659117564559e-04
3.560000000000000000e+02 1.107181014958769083e-04
3.570000000000000000e+02 1.075534382835030556e-04
3.580000000000000000e+02 1.044825694407336414e-04
3.590000000000000000e+02 1.015026209643110633e-04
3.600000000000000000e+02 9.861092257779091597e-05
3.610000000000000000e+02 9.580473852111026645e-05
3.620000000000000000e+02 9.308136213803663850e-05
3.630000000000000000e+02 9.043837053468450904e-05
3.640000000000000000e+02 8.787334081716835499e-05
3.650000000000000000e+02 8.538381371181458235e-05
3.660000000000000000e+02 8.296749729197472334e-05
3.670000000000000000e+02 8.062213601078838110e-05
3.680000000000000000e+02 7.834566349629312754e-05
3.690000000000000000e+02 7.613586785737425089e-05
3.700000000000000000e+02 7.399085006909444928e-05
3.710000000000000000e+02 7.190856558736413717e-05
3.720000000000000000e+02 6.988707900745794177e-05
3.730000000000000000e+02 6.792460771976038814e-05
3.740000000000000000e+02 6.601930363103747368e-05
3.750000000000000000e+02 6.416952237486839294e-05
3.760000000000000000e+02 6.237351772142574191e-05
3.770000000000000000e+02 6.062968896003440022e-05
3.780000000000000000e+02 5.893646448384970427e-05
3.790000000000000000e+02 5.729230178985744715e-05
3.800000000000000000e+02 5.569572749664075673e-05
3.810000000000000000e+02 5.414535917225293815e-05
3.820000000000000000e+02 5.263968341751024127e-05
3.830000000000000000e+02 5.117749242344871163e-05
3.840000000000000000e+02 4.975741103407926857e-05
3.850000000000000000e+02 4.837824235437437892e-05
3.860000000000000000e+02 4.703867671196348965e-05
3.870000000000000000e+02 4.573757905745878816e-05
3.880000000000000000e+02 4.447379251359961927e-05
3.890000000000000000e+02 4.324622568674385548e-05
3.900000000000000000e+02 4.205378354527056217e-05
3.910000000000000000e+02 4.089546564500778913e-05
3.920000000000000000e+02 3.977016967837698758e-05
3.930000000000000000e+02 3.867700434057042003e-05
3.940000000000000000e+02 3.761495463550090790e-05
3.950000000000000000e+02 3.658320565591566265e-05
3.960000000000000000e+02 3.558070602593943477e-05
3.970000000000000000e+02 3.460670268395915627e-05
3.980000000000000000e+02 3.366034070495516062e-05
3.990000000000000000e+02 3.274079062975943089e-05
4.000000000000000000e+02 3.184725937899202108e-05
4.010000000000000000e+02 3.097897570114582777e-05
4.020000000000000000e+02 3.013526657014153898e-05
4.030000000000000000e+02 2.931532253569457680e-05
4.040000000000000000e+02 2.851849421858787537e-05
4.050000000000000000e+02 2.774413587758317590e-05
4.060000000000000000e+02 2.699153810681309551e-05
4.070000000000000000e+02 2.626005880301818252e-05
4.080000000000000000e+02 2.554913226049393415e-05
4.090000000000000000e+02 2.485812001395970583e-05
4.100000000000000000e+02 2.418647636659443378e-05
4.110000000000000000e+02 2.353363379370421171e-05
4.120000000000000000e+02 2.289902840857394040e-05
4.130000000000000000e+02 2.228212906629778445e-05
4.140000000000000000e+02 2.168243372580036521e-05
4.150000000000000000e+02 2.109942943206988275e-05
4.160000000000000000e+02 2.053267235169187188e-05
4.170000000000000000e+02 1.998167499550618231e-05
4.180000000000000000e+02 1.944596806424669921e-05
4.190000000000000000e+02 1.892511681944597512e-05
4.200000000000000000e+02 1.841870107455179095e-05
4.210000000000000000e+02 1.792631883290596306e-05
4.220000000000000000e+02 1.744755354593507946e-05
4.230000000000000000e+02 1.698199048405513167e-05
4.240000000000000000e+02 1.652930768614169210e-05
4.250000000000000000e+02 1.608909587957896292e-05
4.260000000000000000e+02 1.566097853356041014e-05
4.270000000000000000e+02 1.524468825664371252e-05
4.280000000000000000e+02 1.483982214267598465e-05
4.290000000000000000e+02 1.444606823497451842e-05
4.300000000000000000e+02 1.406311457685660571e-05
4.310000000000000000e+02 1.369065284961834550e-05
4.320000000000000000e+02 1.332841202383860946e-05
4.330000000000000000e+02 1.297603921557310969e-05
4.340000000000000000e+02 1.263331796508282423e-05
4.350000000000000000e+02 1.229993540619034320e-05
4.360000000000000000e+02 1.197565688926260918e-05
4.370000000000000000e+02 1.166020774689968675e-05
4.380000000000000000e+02 1.135334241553209722e-05
4.390000000000000000e+02 1.105482988350559026e-05
4.400000000000000000e+02 1.076442094927188009e-05
4.410000000000000000e+02 1.048187914420850575e-05
4.420000000000000000e+02 1.020700074150227010e-05
4.430000000000000000e+02 9.939558367477729917e-06
4.440000000000000000e+02 9.679374670668039471e-06
4.450000000000000000e+02 9.426199540030211210e-06
4.460000000000000000e+02 9.179882908938452601e-06
4.470000000000000000e+02 8.940182851802092046e-06
4.480000000000000000e+02 8.706979315320495516e-06
4.490000000000000000e+02 8.480035830871202052e-06
4.500000000000000000e+02 8.259183232439681888e-06
4.510000000000000000e+02 8.044315109145827591e-06
4.520000000000000000e+02 7.835163160052616149e-06
4.530000000000000000e+02 7.631647349626291543e-06
4.540000000000000000e+02 7.433582595695042983e-06
4.550000000000000000e+02 7.240826562338043004e-06
4.560000000000000000e+02 7.053210538288112730e-06
4.570000000000000000e+02 6.870633569633355364e-06
4.580000000000000000e+02 6.692921033391030505e-06
4.590000000000000000e+02 6.519938324345275760e-06
4.600000000000000000e+02 6.351581760100089014e-06
4.610000000000000000e+02 6.187699000292923301e-06
4.620000000000000000e+02 6.028179541317513213e-06
4.630000000000000000e+02 5.872900601389119402e-06
4.640000000000000000e+02 5.721751676901476458e-06
4.650000000000000000e+02 5.574601800617529079e-06
4.660000000000000000e+02 5.431355020846240222e-06
4.670000000000000000e+02 5.291911293170414865e-06
4.680000000000000000e+02 5.156159204489085823e-06
4.690000000000000000e+02 5.023984158469829708e-06
4.700000000000000000e+02 4.895317943010013551e-06
4.710000000000000000e+02 4.770036866830196232e-06
4.720000000000000000e+02 4.648069989343639463e-06
4.730000000000000000e+02 4.529300895228516310e-06
4.740000000000000000e+02 4.413664555613650009e-06
4.750000000000000000e+02 4.301072294765617698e-06
4.760000000000000000e+02 4.191442712908610702e-06
4.770000000000000000e+02 4.084692591277416795e-06
4.780000000000000000e+02 3.980740075348876417e-06
4.790000000000000000e+02 3.879511041304795071e-06
4.800000000000000000e+02 3.780929318963899277e-06
4.810000000000000000e+02 3.684926923597231507e-06
4.820000000000000000e+02 3.591445647543878295e-06
4.830000000000000000e+02 3.500396815070416778e-06
4.840000000000000000e+02 3.411738589420565404e-06
4.850000000000000000e+02 3.325382294860901311e-06
4.860000000000000000e+02 3.241283820898388512e-06
4.870000000000000000e+02 3.159361767757218331e-06
4.880000000000000000e+02 3.079580437770346180e-06
4.890000000000000000e+02 3.001866616614279337e-06
4.900000000000000000e+02 2.926179831774788909e-06
4.910000000000000000e+02 2.852455509128049016e-06
4.920000000000000000e+02 2.780636577881523408e-06
4.930000000000000000e+02 2.710682110773632303e-06
4.940000000000000000e+02 2.642545723574585281e-06
4.950000000000000000e+02 2.576171709733898751e-06
4.960000000000000000e+02 2.511499360480229370e-06
4.970000000000000000e+02 2.448503209961927496e-06
4.980000000000000000e+02 2.387144377280492336e-06
4.990000000000000000e+02 2.327351921849185601e-06
5.000000000000000000e+02 2.269114702357910573e-06
5.010000000000000000e+02 2.212367689935490489e-06
5.020000000000000000e+02 2.184629920520819724e-06
5.030000000000000000e+02 2.157403287128545344e-06
5.040000000000000000e+02 2.130651864717947319e-06
5.050000000000000000e+02 2.104361328747472726e-06
5.060000000000000000e+02 2.078519173664972186e-06
5.070000000000000000e+02 2.053087882813997567e-06
5.080000000000000000e+02 2.028060407610610127e-06
5.090000000000000000e+02 2.003421968765906058e-06
5.100000000000000000e+02 1.979151420528069139e-06
5.110000000000000000e+02 1.955242623807862401e-06
5.120000000000000000e+02 1.931674660227145068e-06
5.130000000000000000e+02 1.908438207465223968e-06
5.140000000000000000e+02 1.885534970824664924e-06
5.150000000000000000e+02 1.862938802332791965e-06
5.160000000000000000e+02 1.840644699768745340e-06
5.170000000000000000e+02 1.818645046114397701e-06
5.180000000000000000e+02 1.796937908693507779e-06
5.190000000000000000e+02 1.775522946445562411e-06
5.200000000000000000e+02 1.754377649376692716e-06
5.210000000000000000e+02 1.733494173095095903e-06
5.220000000000000000e+02 1.712870925985043868e-06
5.230000000000000000e+02 1.692520640972361434e-06
5.240000000000000000e+02 1.672404096098034643e-06
5.250000000000000000e+02 1.652543346608581487e-06
5.260000000000000000e+02 1.632926000638690311e-06
5.270000000000000000e+02 1.613545578038610984e-06
5.280000000000000000e+02 1.594395598658593372e-06
5.290000000000000000e+02 1.575477654114365578e-06
5.300000000000000000e+02 1.556789129608660005e-06
5.310000000000000000e+02 1.538323431304888800e-06
5.320000000000000000e+02 1.520077148597920313e-06
5.330000000000000000e+02 1.502033683209447190e-06
5.340000000000000000e+02 1.484222366343601607e-06
5.350000000000000000e+02 1.466609546696417965e-06
5.360000000000000000e+02 1.449206820325343870e-06
5.370000000000000000e+02 1.432012140867300332e-06
5.380000000000000000e+02 1.415008682670304552e-06
5.390000000000000000e+02 1.398205085934023373e-06
5.400000000000000000e+02 1.381603851768886670e-06
5.410000000000000000e+02 1.365191337754367851e-06
5.420000000000000000e+02 1.348972773485002108e-06
5.430000000000000000e+02 1.332939632447960321e-06
5.440000000000000000e+02 1.317100668529747054e-06
5.450000000000000000e+02 1.301427346334094182e-06
5.460000000000000000e+02 1.285950247620348819e-06
5.470000000000000000e+02 1.270652887797041330e-06
5.480000000000000000e+02 1.255531515198526904e-06
5.490000000000000000e+02 1.240582037098647561e-06
5.500000000000000000e+02 1.225805476678942796e-06
5.510000000000000000e+02 1.211199787576333620e-06
5.520000000000000000e+02 1.196764515043469146e-06
5.530000000000000000e+02 1.182502046503941528e-06
5.540000000000000000e+02 1.168393055195338093e-06
5.550000000000000000e+02 1.154450728790834546e-06
5.560000000000000000e+02 1.140677795774536207e-06
5.570000000000000000e+02 1.127056748373433948e-06
5.580000000000000000e+02 1.113595772039843723e-06
5.590000000000000000e+02 1.100291910915984772e-06
5.600000000000000000e+02 1.087141527023050003e-06
5.610000000000000000e+02 1.074138481271802448e-06
5.620000000000000000e+02 1.061288230630452745e-06
5.630000000000000000e+02 1.048594072017294820e-06
5.640000000000000000e+02 1.036040316648723092e-06
5.650000000000000000e+02 1.023632762553461362e-06
5.660000000000000000e+02 1.011373001347237732e-06
5.670000000000000000e+02 9.992563718697056174e-07
5.680000000000000000e+02 9.872735518001718447e-07
5.690000000000000000e+02 9.754384109328384511e-07
5.700000000000000000e+02 9.637363973524770699e-07
5.710000000000000000e+02 9.521704669168684632e-07
5.720000000000000000e+02 9.407344805367756635e-07
5.730000000000000000e+02 9.294396363657142501e-07
5.740000000000000000e+02 9.182756457448704168e-07
5.750000000000000000e+02 9.072354032468865626e-07
5.760000000000000000e+02 8.963281175056181382e-07
5.770000000000000000e+02 8.855529358697822317e-07
5.780000000000000000e+02 8.748952495807316154e-07
5.790000000000000000e+02 8.643692126497626305e-07
5.800000000000000000e+02 8.539597615708771627e-07
5.810000000000000000e+02 8.436770144726324361e-07
5.820000000000000000e+02 8.335088068633922376e-07
5.830000000000000000e+02 8.234648021243629046e-07
5.840000000000000000e+02 8.135330062941648066e-07
5.850000000000000000e+02 8.037214911382761784e-07
5.860000000000000000e+02 7.940250270621618256e-07
5.870000000000000000e+02 7.844384981581242755e-07
5.880000000000000000e+02 7.749686119495891035e-07
5.890000000000000000e+02 7.656107641196285840e-07
5.900000000000000000e+02 7.563579629277228378e-07
5.910000000000000000e+02 7.472128800145583227e-07
5.920000000000000000e+02 7.381794375760364346e-07
5.930000000000000000e+02 7.292536565728369169e-07
5.940000000000000000e+02 7.204296821328171063e-07
5.950000000000000000e+02 7.117089353414485231e-07
5.960000000000000000e+02 7.030948836472816765e-07
5.970000000000000000e+02 6.945792847545817494e-07
5.980000000000000000e+02 6.861602059871074744e-07
5.990000000000000000e+02 6.778469696655520238e-07
6.000000000000000000e+02 6.696274112982791848e-07
6.010000000000000000e+02 6.615065899495675694e-07
6.020000000000000000e+02 6.534830845339456573e-07
6.030000000000000000e+02 6.455502443714067340e-07
6.040000000000000000e+02 6.377163117576856166e-07
6.050000000000000000e+02 6.299713959379005246e-07
6.060000000000000000e+02 6.223189075171831064e-07
6.070000000000000000e+02 6.147595286165596917e-07
6.080000000000000000e+02 6.072818905522581190e-07
6.090000000000000000e+02 5.998998062750615645e-07
6.100000000000000000e+02 5.926048629589786287e-07
6.110000000000000000e+02 5.853964353264018428e-07
6.120000000000000000e+02 5.782716243629693054e-07
6.130000000000000000e+02 5.712268489332927857e-07
6.140000000000000000e+02 5.642759219881554600e-07
6.150000000000000000e+02 5.573995167651446536e-07
6.160000000000000000e+02 5.506046818481991068e-07
6.170000000000000000e+02 5.438938615043298341e-07
6.180000000000000000e+02 5.372619966692582238e-07
6.190000000000000000e+02 5.307079504746070597e-07
6.200000000000000000e+02 5.242350198386702687e-07
6.210000000000000000e+02 5.178371793590486050e-07
6.220000000000000000e+02 5.115120416121499147e-07
6.230000000000000000e+02 5.052664846516563557e-07
6.240000000000000000e+02 4.990942557014932390e-07
6.250000000000000000e+02 4.929950705445662607e-07
6.260000000000000000e+02 4.869681902164302301e-07
6.270000000000000000e+02 4.810158316104207188e-07
6.280000000000000000e+02 4.751328503971308237e-07
6.290000000000000000e+02 4.693237656283599790e-07
6.300000000000000000e+02 4.635773791505926056e-07
6.310000000000000000e+02 4.579034680318727624e-07
6.320000000000000000e+02 4.522963479303143686e-07
6.330000000000000000e+02 4.467577241484832484e-07
6.340000000000000000e+02 4.412818839227838907e-07
6.350000000000000000e+02 4.358733463050157297e-07
6.360000000000000000e+02 4.305316565478278790e-07
6.370000000000000000e+02 4.252523524428397650e-07
6.380000000000000000e+02 4.200367698103946168e-07
6.390000000000000000e+02 4.148834591433114838e-07
6.400000000000000000e+02 4.097898909094510600e-07
6.410000000000000000e+02 4.047589357014658162e-07
6.420000000000000000e+02 3.997903093022614485e-07
6.430000000000000000e+02 3.948777589357632678e-07
6.440000000000000000e+02 3.900283900293288752e-07
6.450000000000000000e+02 3.852345855648309225e-07
6.460000000000000000e+02 3.804976529409032082e-07
6.470000000000000000e+02 3.758196953640435822e-07
6.480000000000000000e+02 3.711955400831357110e-07
6.490000000000000000e+02 3.666277166303189006e-07
6.500000000000000000e+02 3.621192945502116345e-07
6.510000000000000000e+02 3.576628841983620077e-07
6.520000000000000000e+02 3.532578034537436906e-07
6.530000000000000000e+02 3.489062123662733939e-07
6.540000000000000000e+02 3.446065193202230148e-07
6.550000000000000000e+02 3.403586106287548319e-07
6.560000000000000000e+02 3.361633105214423267e-07
6.570000000000000000e+02 3.320203063594817650e-07
6.580000000000000000e+02 3.279247948739794083e-07
6.590000000000000000e+02 3.238801582483574748e-07
6.600000000000000000e+02 3.198833837814163417e-07
6.610000000000000000e+02 3.159352104376011994e-07
6.620000000000000000e+02 3.120349276741762878e-07
6.630000000000000000e+02 3.081835302509716712e-07
6.640000000000000000e+02 3.043749643438786734e-07
6.650000000000000000e+02 3.006130953053798294e-07
6.660000000000000000e+02 2.968998842334258370e-07
6.670000000000000000e+02 2.932274867362139048e-07
6.680000000000000000e+02 2.896030650845204946e-07
6.690000000000000000e+02 2.860209065147500951e-07
6.700000000000000000e+02 2.824816078828007448e-07
6.710000000000000000e+02 2.789874145037174458e-07
6.720000000000000000e+02 2.755323578185198130e-07
6.730000000000000000e+02 2.721233443025994347e-07
6.740000000000000000e+02 2.687522453470592154e-07
6.750000000000000000e+02 2.654244326549815014e-07
6.760000000000000000e+02 2.621354724396951497e-07
6.770000000000000000e+02 2.588850520623964258e-07
6.780000000000000000e+02 2.556764400196698261e-07
6.790000000000000000e+02 2.525056288504856639e-07
6.800000000000000000e+02 2.493758586297190050e-07
6.810000000000000000e+02 2.462792849655670580e-07
6.820000000000000000e+02 2.432264523122285027e-07
6.830000000000000000e+02 2.402061340944783296e-07
6.840000000000000000e+02 2.372257341676231590e-07
6.850000000000000000e+02 2.342779339414846618e-07
6.860000000000000000e+02 2.313695404154714197e-07
6.870000000000000000e+02 2.284948550368426368e-07
6.880000000000000000e+02 2.256547873003000859e-07
6.890000000000000000e+02 2.228524635938811116e-07
6.900000000000000000e+02 2.200806079599715304e-07
6.910000000000000000e+02 2.173430573293444468e-07
6.920000000000000000e+02 2.146409485703770770e-07
6.930000000000000000e+02 2.119693931490473915e-07
6.940000000000000000e+02 2.093315885076663108e-07
6.950000000000000000e+02 2.067257867111038649e-07
6.960000000000000000e+02 2.041534230556862894e-07
6.970000000000000000e+02 2.016114706293592462e-07
6.980000000000000000e+02 1.990966893572476692e-07
6.990000000000000000e+02 1.966170657397015020e-07
7.000000000000000000e+02 1.941687770568023552e-07
7.010000000000000000e+02 1.917479721669224091e-07
7.020000000000000000e+02 1.893572800781839760e-07
7.030000000000000000e+02 1.869956918199022766e-07
7.040000000000000000e+02 1.846640884650696535e-07
7.050000000000000000e+02 1.823592299388110405e-07
7.060000000000000000e+02 1.800840578880524845e-07
7.070000000000000000e+02 1.778371938598866109e-07
7.080000000000000000e+02 1.756151277731987648e-07
7.090000000000000000e+02 1.734215402393601835e-07
7.100000000000000000e+02 1.712564028366614366e-07
7.110000000000000000e+02 1.691175981477499590e-07
7.120000000000000000e+02 1.670041882562145474e-07
7.130000000000000000e+02 1.649160878969269106e-07
7.140000000000000000e+02 1.628531123287757509e-07
7.150000000000000000e+02 1.608177626621909440e-07
7.160000000000000000e+02 1.588058324841767899e-07
7.170000000000000000e+02 1.568196239531971514e-07
7.180000000000000000e+02 1.548565649045485770e-07
7.190000000000000000e+02 1.529190569726779358e-07
7.200000000000000000e+02 1.510049116859590868e-07
7.210000000000000000e+02 1.491134753450751305e-07
7.220000000000000000e+02 1.472454869144712575e-07
7.230000000000000000e+02 1.454012164003870566e-07
7.240000000000000000e+02 1.435817864603450289e-07
7.250000000000000000e+02 1.417793953351065284e-07
7.260000000000000000e+02 1.400016316210894729e-07
7.270000000000000000e+02 1.382490211199183250e-07
7.280000000000000000e+02 1.365128525776526658e-07
7.290000000000000000e+02 1.348019935676347814e-07
7.300000000000000000e+02 1.331086565414807410e-07
7.310000000000000000e+02 1.314381563588540303e-07
7.320000000000000000e+02 1.297889298257359769e-07
7.330000000000000000e+02 1.281594137481079088e-07
7.340000000000000000e+02 1.265487838963963441e-07
7.350000000000000000e+02 1.249612893161611282e-07
7.360000000000000000e+02 1.233904072250879835e-07
7.370000000000000000e+02 1.218413956394215347e-07
7.380000000000000000e+02 1.203094086577038979e-07
7.390000000000000000e+02 1.187973239780149015e-07
7.400000000000000000e+02 1.173023491674030083e-07
7.410000000000000000e+02 1.158291098590780166e-07
7.420000000000000000e+02 1.143699250860663597e-07
7.430000000000000000e+02 1.129316942183322681e-07
7.440000000000000000e+02 1.115107863824960077e-07
7.450000000000000000e+02 1.101063276109925937e-07
7.460000000000000000e+02 1.087201511040802870e-07
7.470000000000000000e+02 1.073498054893207154e-07
7.480000000000000000e+02 1.060001224573170475e-07
7.490000000000000000e+02 1.046633144596853526e-07
7.500000000000000000e+02 1.033445471421146067e-07
7.510000000000000000e+02 1.020418665120814694e-07
7.520000000000000000e+02 1.007546757136879023e-07
7.530000000000000000e+02 9.948535506509870174e-08
7.540000000000000000e+02 9.822973368045495590e-08
7.550000000000000000e+02 9.699103742377701565e-08
7.560000000000000000e+02 9.576804416155937361e-08
7.570000000000000000e+02 9.455819593995329342e-08
7.580000000000000000e+02 9.336524442460358841e-08
7.590000000000000000e+02 9.218641139341343660e-08
7.600000000000000000e+02 9.102209475031486363e-08
7.610000000000000000e+02 8.987225896817108151e-08
7.620000000000000000e+02 8.873702483924716944e-08
7.630000000000000000e+02 8.761482206409709761e-08
7.640000000000000000e+02 8.650913230212609051e-08
7.650000000000000000e+02 8.541398699435376329e-08
7.660000000000000000e+02 8.433399045770784141e-08
7.670000000000000000e+02 8.326775002842623508e-08
7.680000000000000000e+02 8.221371672334498726e-08
7.690000000000000000e+02 8.117418559550060309e-08
7.700000000000000000e+02 8.014768582143005915e-08
7.710000000000000000e+02 7.913160970929311588e-08
7.720000000000000000e+02 7.813052604888071073e-08
7.730000000000000000e+02 7.714070449083010317e-08
7.740000000000000000e+02 7.616363006945903180e-08
7.750000000000000000e+02 7.520002753835797193e-08
7.760000000000000000e+02 7.424529258059919812e-08
7.770000000000000000e+02 7.330432794105945504e-08
7.780000000000000000e+02 7.237470356358244317e-08
7.790000000000000000e+02 7.145824554299906595e-08
7.800000000000000000e+02 7.055123774080129806e-08
7.810000000000000000e+02 6.965710497297550319e-08
7.820000000000000000e+02 6.877231584212495363e-08
7.830000000000000000e+02 6.789997542000492103e-08
7.840000000000000000e+02 6.703882604597311001e-08
7.850000000000000000e+02 6.618866876806350774e-08
7.860000000000000000e+02 6.534607877028975054e-08
7.870000000000000000e+02 6.451763567838497693e-08
7.880000000000000000e+02 6.369731408994994126e-08
7.890000000000000000e+02 6.288849618840686162e-08
7.900000000000000000e+02 6.208941272234369535e-08
7.910000000000000000e+02 6.129947394128976157e-08
7.920000000000000000e+02 6.051981671362227644e-08
7.930000000000000000e+02 5.975071815100818640e-08
7.940000000000000000e+02 5.899138955101079773e-08
7.950000000000000000e+02 5.824098892048823473e-08
7.960000000000000000e+02 5.749856768488825765e-08
7.970000000000000000e+02 5.676711012370105891e-08
7.980000000000000000e+02 5.604376696055624052e-08
7.990000000000000000e+02 5.533161129278596491e-08
8.000000000000000000e+02 5.462620222829173144e-08
8.010000000000000000e+02 5.393005864107180969e-08
8.020000000000000000e+02 5.324483254298684187e-08
8.030000000000000000e+02 5.256442392465032754e-08
8.040000000000000000e+02 5.189464147292710550e-08
8.050000000000000000e+02 5.123322566191745864e-08
8.060000000000000000e+02 5.058075913666471024e-08
8.070000000000000000e+02 4.993568225586386689e-08
8.080000000000000000e+02 4.929810160092529259e-08
8.090000000000000000e+02 4.866886627041822067e-08
8.100000000000000000e+02 4.804763165111580747e-08
8.110000000000000000e+02 4.743500880977080669e-08
8.120000000000000000e+02 4.682954823920226772e-08
8.130000000000000000e+02 4.623117177970925695e-08
8.140000000000000000e+02 4.564112998650671216e-08
8.150000000000000000e+02 4.505788098185803392e-08
8.160000000000000000e+02 4.448203938522965473e-08
8.170000000000000000e+02 4.391349506249753176e-08
8.180000000000000000e+02 4.335043612968547677e-08
8.190000000000000000e+02 4.279721821376369917e-08
8.200000000000000000e+02 4.224928318308229791e-08
8.210000000000000000e+02 4.170969702954607783e-08
8.220000000000000000e+02 4.117637786293926183e-08
8.230000000000000000e+02 4.064905212430858228e-08
8.240000000000000000e+02 4.012907695027934096e-08
8.250000000000000000e+02 3.961538297403421893e-08
8.260000000000000000e+02 3.910781742888502777e-08
8.270000000000000000e+02 3.860700914515291515e-08
8.280000000000000000e+02 3.811253890262378263e-08
8.290000000000000000e+02 3.762397682294249535e-08
8.300000000000000000e+02 3.714238516749901464e-08
8.310000000000000000e+02 3.666529835300025297e-08
8.320000000000000000e+02 3.619597066517599160e-08
8.330000000000000000e+02 3.573164519821148133e-08
8.340000000000000000e+02 3.527377856471503037e-08
8.350000000000000000e+02 3.482051624814630486e-08
8.360000000000000000e+02 3.437379803017392987e-08
8.370000000000000000e+02 3.393238046101032523e-08
8.380000000000000000e+02 3.349639854377528536e-08
8.390000000000000000e+02 3.306684348558519559e-08
8.400000000000000000e+02 3.264291947857600462e-08
8.410000000000000000e+02 3.222355360321671469e-08
8.420000000000000000e+02 3.180862861995592539e-08
8.430000000000000000e+02 3.139997417633821897e-08
8.440000000000000000e+02 3.099657774896513729e-08
8.450000000000000000e+02 3.059823328044330992e-08
8.460000000000000000e+02 3.020465300096475403e-08
8.470000000000000000e+02 2.981603941520916123e-08
8.480000000000000000e+02 2.943206922623176069e-08
8.490000000000000000e+02 2.905380469542251376e-08
8.500000000000000000e+02 2.867905024572792172e-08
8.510000000000000000e+02 2.831071910236460099e-08
8.520000000000000000e+02 2.794528342064950266e-08
8.530000000000000000e+02 2.758590689211359859e-08
8.540000000000000000e+02 2.723034064899820805e-08
8.550000000000000000e+02 2.687958122749023460e-08
8.560000000000000000e+02 2.653357178417081741e-08
8.570000000000000000e+02 2.619079886301278748e-08
8.580000000000000000e+02 2.585333191973404610e-08
8.590000000000000000e+02 2.552048883330826357e-08
8.600000000000000000e+02 2.519117181520869053e-08
8.610000000000000000e+02 2.486630634734865453e-08
8.620000000000000000e+02 2.454517478156503785e-08
8.630000000000000000e+02 2.422891220987821725e-08
8.640000000000000000e+02 2.391541364943350345e-08
8.650000000000000000e+02 2.360671658152568853e-08
8.660000000000000000e+02 2.330163795249973191e-08
8.670000000000000000e+02 2.300047974301833165e-08
8.680000000000000000e+02 2.270381571634061402e-08
8.690000000000000000e+02 2.241034735561697744e-08
8.700000000000000000e+02 2.212101080090178584e-08
8.710000000000000000e+02 2.183475444894611428e-08
8.720000000000000000e+02 2.155251266344748728e-08
8.730000000000000000e+02 2.127389997497175500e-08
8.740000000000000000e+02 2.099849361059114017e-08
8.750000000000000000e+02 2.072668081609663204e-08
8.760000000000000000e+02 2.045785230109231634e-08
8.770000000000000000e+02 2.019344336190442846e-08
8.780000000000000000e+02 1.993194587157631759e-08
8.790000000000000000e+02 1.967328344676388951e-08
8.800000000000000000e+02 1.941892691093016765e-08
8.810000000000000000e+02 1.916721537043031276e-08
8.820000000000000000e+02 1.891931233899413201e-08
8.830000000000000000e+02 1.867415910794534284e-08
8.840000000000000000e+02 1.843137553692031361e-08
8.850000000000000000e+02 1.819278949710678717e-08
8.860000000000000000e+02 1.795629245293639542e-08
8.870000000000000000e+02 1.772366431396221742e-08
8.880000000000000000e+02 1.749337386058869015e-08
8.890000000000000000e+02 1.726645848521002335e-08
8.900000000000000000e+02 1.704233554278289375e-08
8.910000000000000000e+02 1.682052719331750268e-08
8.920000000000000000e+02 1.660217208154790569e-08
8.930000000000000000e+02 1.638688118532627414e-08
8.940000000000000000e+02 1.617327427538839402e-08
8.950000000000000000e+02 1.596325560626610240e-08
8.960000000000000000e+02 1.575508612461362645e-08
8.970000000000000000e+02 1.555087081328565546e-08
8.980000000000000000e+02 1.534866633789988555e-08
8.990000000000000000e+02 1.514861835971714754e-08
9.000000000000000000e+02 1.495160262265926576e-08
9.010000000000000000e+02 1.475663413685879277e-08
9.020000000000000000e+02 1.456431242274902615e-08
9.030000000000000000e+02 1.437543062365875812e-08
9.040000000000000000e+02 1.418784556506125227e-08
9.050000000000000000e+02 1.400308935473049132e-08
9.060000000000000000e+02 1.382033421037931475e-08
9.070000000000000000e+02 1.364024626582249766e-08
9.080000000000000000e+02 1.346203859498018574e-08
9.090000000000000000e+02 1.328658782995262300e-08
9.100000000000000000e+02 1.311349429045094439e-08
9.110000000000000000e+02 1.294271445573258461e-08
9.120000000000000000e+02 1.277368610885787348e-08
9.130000000000000000e+02 1.260680093650989875e-08
9.140000000000000000e+02 1.244214153928169253e-08
9.150000000000000000e+02 1.227973545070426553e-08
9.160000000000000000e+02 1.211964040237489826e-08
9.170000000000000000e+02 1.196096377498179208e-08
9.180000000000000000e+02 1.180443298665068141e-08
9.190000000000000000e+02 1.165013152615301806e-08
9.200000000000000000e+02 1.149793593668846370e-08
9.210000000000000000e+02 1.134758420562320680e-08
9.220000000000000000e+02 1.119891734902012104e-08
9.230000000000000000e+02 1.105246916210944619e-08
9.240000000000000000e+02 1.090820322957597455e-08
9.250000000000000000e+02 1.076546762845964622e-08
9.260000000000000000e+02 1.062436005838662822e-08
9.270000000000000000e+02 1.048483078136541735e-08
9.280000000000000000e+02 1.034772889596524692e-08
9.290000000000000000e+02 1.021228435149623692e-08
9.300000000000000000e+02 1.007853001055991626e-08
9.310000000000000000e+02 9.945782863951535546e-09
9.320000000000000000e+02 9.815576795801916887e-09
9.330000000000000000e+02 9.686996094160349458e-09
9.340000000000000000e+02 9.559895985944422137e-09
9.350000000000000000e+02 9.434462100443852250e-09
9.360000000000000000e+02 9.311143855939008063e-09
9.370000000000000000e+02 9.188410921012746257e-09
9.380000000000000000e+02 9.067695039277623437e-09
9.390000000000000000e+02 8.948818575049699575e-09
9.400000000000000000e+02 8.831100295481064677e-09
9.410000000000000000e+02 8.715398180925149063e-09
9.420000000000000000e+02 8.600144596471182012e-09
9.430000000000000000e+02 8.487124780742760777e-09
9.440000000000000000e+02 8.375911519920009596e-09
9.450000000000000000e+02 8.265752526881442463e-09
9.460000000000000000e+02 8.156842312700973707e-09
9.470000000000000000e+02 8.049623190231613989e-09
9.480000000000000000e+02 7.943912194718905084e-09
9.490000000000000000e+02 7.839240367957245326e-09
9.500000000000000000e+02 7.735556195598292106e-09
9.510000000000000000e+02 7.633980558807706984e-09
9.520000000000000000e+02 7.533264678727391583e-09
9.530000000000000000e+02 7.433745174978412251e-09
9.540000000000000000e+02 7.335788421158895289e-09
9.550000000000000000e+02 7.239536969905202568e-09
9.560000000000000000e+02 7.143821978417008722e-09
9.570000000000000000e+02 7.049657302360401445e-09
9.580000000000000000e+02 6.956421660930800499e-09
9.590000000000000000e+02 6.864735890843576271e-09
9.600000000000000000e+02 6.774216743110628158e-09
9.610000000000000000e+02 6.684600872830515073e-09
9.620000000000000000e+02 6.596148516280209151e-09
9.630000000000000000e+02 6.509251804232007999e-09
9.640000000000000000e+02 6.423420906287446996e-09
9.650000000000000000e+02 6.338296110186547594e-09
9.660000000000000000e+02 6.254359252721997109e-09
9.670000000000000000e+02 6.171652522368731297e-09
9.680000000000000000e+02 6.090278503734225524e-09
9.690000000000000000e+02 6.009515107763263586e-09
9.700000000000000000e+02 5.929873925225592757e-09
9.710000000000000000e+02 5.851594764294532069e-09
9.720000000000000000e+02 5.773685973764486334e-09
9.730000000000000000e+02 5.697814664529232687e-09
9.740000000000000000e+02 5.621723531135103258e-09
9.750000000000000000e+02 5.547662773608408315e-09
9.760000000000000000e+02 5.474116271386719745e-09
9.770000000000000000e+02 5.401514791003592109e-09
9.780000000000000000e+02 5.329703789413997583e-09
9.790000000000000000e+02 5.259095381404677028e-09
9.800000000000000000e+02 5.189058072119223652e-09
9.810000000000000000e+02 5.120299739758138458e-09
9.820000000000000000e+02 5.052721352427624879e-09
9.830000000000000000e+02 4.985291290893201221e-09
9.840000000000000000e+02 4.919405327541426232e-09
9.850000000000000000e+02 4.853789370429240080e-09
9.860000000000000000e+02 4.789223240209139476e-09
9.870000000000000000e+02 4.725712710040852471e-09
9.880000000000000000e+02 4.663138764016139248e-09
9.890000000000000000e+02 4.600734015980378899e-09
9.900000000000000000e+02 4.539439046880033857e-09
9.910000000000000000e+02 4.479109971811112700e-09
9.920000000000000000e+02 4.419703714120259974e-09
9.930000000000000000e+02 4.360604766162623491e-09
9.940000000000000000e+02 4.302622258478550066e-09
9.950000000000000000e+02 4.245321871820806336e-09
9.960000000000000000e+02 4.188647206859741345e-09
9.970000000000000000e+02 4.132831410430526375e-09
9.980000000000000000e+02 4.077733706253638957e-09
9.990000000000000000e+02 4.023520183693563013e-09
1.000000000000000000e+03 3.969716999563388526e-09
1.001000000000000000e+03 3.916886370802785677e-09
1.002000000000000000e+03 3.890811672846439251e-09
1.003000000000000000e+03 3.864990993918127060e-09
1.004000000000000000e+03 3.839543349926088922e-09
1.005000000000000000e+03 3.814215610020710301e-09
1.006000000000000000e+03 3.789089042527393758e-09
1.007000000000000000e+03 3.764024203434246374e-09
1.008000000000000000e+03 3.739462517415859111e-09
1.009000000000000000e+03 3.714963003886850856e-09
1.010000000000000000e+03 3.690592720317908970e-09
1.011000000000000000e+03 3.666496439791444573e-09
1.012000000000000000e+03 3.642562251826575448e-09
1.013000000000000000e+03 3.618583654940721317e-09
1.014000000000000000e+03 3.595210795737102671e-09
1.015000000000000000e+03 3.571629436649459421e-09
1.016000000000000000e+03 3.548634719408028104e-09
1.017000000000000000e+03 3.525209013588437301e-09
1.018000000000000000e+03 3.502360179652441730e-09
1.019000000000000000e+03 3.479300847430977228e-09
1.020000000000000000e+03 3.456686048508572640e-09
1.021000000000000000e+03 3.434230455567899298e-09
1.022000000000000000e+03 3.411968707567325509e-09
1.023000000000000000e+03 3.389698299827159644e-09
1.024000000000000000e+03 3.367582657176626526e-09
1.025000000000000000e+03 3.345810073440702581e-09
1.026000000000000000e+03 3.324023722939273284e-09
1.027000000000000000e+03 3.302414786077179087e-09
1.028000000000000000e+03 3.280739235833607381e-09
1.029000000000000000e+03 3.259168268598955365e-09
1.030000000000000000e+03 3.238108003955630920e-09
1.031000000000000000e+03 3.216849897569318273e-09
1.032000000000000000e+03 3.195987030579772181e-09
1.033000000000000000e+03 3.175033125302206827e-09
1.034000000000000000e+03 3.154300598495751728e-09
1.035000000000000000e+03 3.133630244178675639e-09
1.036000000000000000e+03 3.113119984021750497e-09
1.037000000000000000e+03 3.092712530516905645e-09
1.038000000000000000e+03 3.072405441173486906e-09
1.039000000000000000e+03 3.052538222192424655e-09
1.040000000000000000e+03 3.032503137490039080e-09
1.041000000000000000e+03 3.012608384977966125e-09
1.042000000000000000e+03 2.992802006218653332e-09
1.043000000000000000e+03 2.973297386077433657e-09
1.044000000000000000e+03 2.953676636607838191e-09
1.045000000000000000e+03 2.934177345537136716e-09
1.046000000000000000e+03 2.915117702784186804e-09
1.047000000000000000e+03 2.895830686355793659e-09
1.048000000000000000e+03 2.876963112186103899e-09
1.049000000000000000e+03 2.857954317647681819e-09
1.050000000000000000e+03 2.839121382436360363e-09
1.051000000000000000e+03 2.820438993467178079e-09
1.052000000000000000e+03 2.801926468620763444e-09
1.053000000000000000e+03 2.783390851135436606e-09
1.054000000000000000e+03 2.764941609001425604e-09
1.055000000000000000e+03 2.746829430577690800e-09
1.056000000000000000e+03 2.728695935871883194e-09
1.057000000000000000e+03 2.710625945923084146e-09
1.058000000000000000e+03 2.692925882286090200e-09
1.059000000000000000e+03 2.674988897055641246e-09
1.060000000000000000e+03 2.657110087511682650e-09
1.061000000000000000e+03 2.639693352790573044e-09
1.062000000000000000e+03 2.622190908851962377e-09
1.063000000000000000e+03 2.604940263495336694e-09
1.064000000000000000e+03 2.587901004602599642e-09
1.065000000000000000e+03 2.570822443814790859e-09
1.066000000000000000e+03 2.553367295377029222e-09
1.067000000000000000e+03 2.536452825552260038e-09
1.068000000000000000e+03 2.519609854090276713e-09
1.069000000000000000e+03 2.503001361731094221e-09
1.070000000000000000e+03 2.486248096289500609e-09
1.071000000000000000e+03 2.469822346640171418e-09
1.072000000000000000e+03 2.453455438811147360e-09
1.073000000000000000e+03 2.437038348901410245e-09
1.074000000000000000e+03 2.420797784452588530e-09
1.075000000000000000e+03 2.404755505835964868e-09
1.076000000000000000e+03 2.388832243127581023e-09
1.077000000000000000e+03 2.372843255216139369e-09
1.078000000000000000e+03 2.356975947748196631e-09
1.079000000000000000e+03 2.341269844663429467e-09
1.080000000000000000e+03 2.325752701537453504e-09
1.081000000000000000e+03 2.310220237333737714e-09
1.082000000000000000e+03 2.294846535022543321e-09
1.083000000000000000e+03 2.279433974905487048e-09
1.084000000000000000e+03 2.264057163969823705e-09
1.085000000000000000e+03 2.248926378456417297e-09
1.086000000000000000e+03 2.233998985801122217e-09
1.087000000000000000e+03 2.219036954187458832e-09
1.088000000000000000e+03 2.204025850716107016e-09
1.089000000000000000e+03 2.189335157609662019e-09
1.090000000000000000e+03 2.174517010899990055e-09
1.091000000000000000e+03 2.160116308047577149e-09
1.092000000000000000e+03 2.145614574899923355e-09
1.093000000000000000e+03 2.131131271454478338e-09
1.094000000000000000e+03 2.116840036592293472e-09
1.095000000000000000e+03 2.102609419907253141e-09
1.096000000000000000e+03 2.088522910170809155e-09
1.097000000000000000e+03 2.074422189579649967e-09
1.098000000000000000e+03 2.060409176607436166e-09
1.099000000000000000e+03 2.046691927048982507e-09
1.100000000000000000e+03 2.032808144036835074e-09
1.101000000000000000e+03 2.019099332173368566e-09
1.102000000000000000e+03 2.005544841310324955e-09
1.103000000000000000e+03 1.991979470261640017e-09
1.104000000000000000e+03 1.978399666313634953e-09
1.105000000000000000e+03 1.965108520352032428e-09
1.106000000000000000e+03 1.951745653983039119e-09
1.107000000000000000e+03 1.938602611772921591e-09
1.108000000000000000e+03 1.925525738855071722e-09
1.109000000000000000e+03 1.912583424967806423e-09
1.110000000000000000e+03 1.899439938668479044e-09
1.111000000000000000e+03 1.886645950577303665e-09
1.112000000000000000e+03 1.873682986541780338e-09
1.113000000000000000e+03 1.861200860098222165e-09
1.114000000000000000e+03 1.848561970163586921e-09
1.115000000000000000e+03 1.836060303794795345e-09
1.116000000000000000e+03 1.823474038431527333e-09
1.117000000000000000e+03 1.811045868826965943e-09
1.118000000000000000e+03 1.798679982734086025e-09
1.119000000000000000e+03 1.786575221096597943e-09
1.120000000000000000e+03 1.774339342119901630e-09
1.121000000000000000e+03 1.762206602862192995e-09
1.122000000000000000e+03 1.750448785919900274e-09
1.123000000000000000e+03 1.738649668681091498e-09
1.124000000000000000e+03 1.726497389498149460e-09
1.125000000000000000e+03 1.714798747443069260e-09
1.126000000000000000e+03 1.702955332305577940e-09
1.127000000000000000e+03 1.691441764428702754e-09
1.128000000000000000e+03 1.679866690196263335e-09
1.129000000000000000e+03 1.668596039117176133e-09
1.130000000000000000e+03 1.657046500014303092e-09
1.131000000000000000e+03 1.645820812967713209e-09
1.132000000000000000e+03 1.634450241816409743e-09
1.133000000000000000e+03 1.623400081030013098e-09
1.134000000000000000e+03 1.612068256662269050e-09
1.135000000000000000e+03 1.600998666972941464e-09
1.136000000000000000e+03 1.590203302370696292e-09
1.137000000000000000e+03 1.579389508066242342e-09
1.138000000000000000e+03 1.568434271348451148e-09
1.139000000000000000e+03 1.557684425890215607e-09
1.140000000000000000e+03 1.547045491712140119e-09
1.141000000000000000e+03 1.536315075156835519e-09
1.142000000000000000e+03 1.525676252001062494e-09
1.143000000000000000e+03 1.515213399194692556e-09
1.144000000000000000e+03 1.504875557500895411e-09
1.145000000000000000e+03 1.494531165491252978e-09
1.146000000000000000e+03 1.484279699148771670e-09
1.147000000000000000e+03 1.473999589052255033e-09
1.148000000000000000e+03 1.463846377447453051e-09
1.149000000000000000e+03 1.453700049225403745e-09
1.150000000000000000e+03 1.443702712933259136e-09
1.151000000000000000e+03 1.433770213665752635e-09
1.152000000000000000e+03 1.423860473970250951e-09
1.153000000000000000e+03 1.413936745464638989e-09
1.154000000000000000e+03 1.404257710113654412e-09
1.155000000000000000e+03 1.394572790580639321e-09
1.156000000000000000e+03 1.384878323129612454e-09
1.157000000000000000e+03 1.375262903557938898e-09
1.158000000000000000e+03 1.365658031104999282e-09
1.159000000000000000e+03 1.356247891770578917e-09
1.160000000000000000e+03 1.347026490350344829e-09
1.161000000000000000e+03 1.337541855050972117e-09
1.162000000000000000e+03 1.328263610211877221e-09
1.163000000000000000e+03 1.318993581023164552e-09
1.164000000000000000e+03 1.309925168335723811e-09
1.165000000000000000e+03 1.300799135073305024e-09
1.166000000000000000e+03 1.291781681622694578e-09
1.167000000000000000e+03 1.282848161032745793e-09
1.168000000000000000e+03 1.273759986375466724e-09
1.169000000000000000e+03 1.264913729315253477e-09
1.170000000000000000e+03 1.256231119128869977e-09
1.171000000000000000e+03 1.247404624038495058e-09
1.172000000000000000e+03 1.238736668796036611e-09
1.173000000000000000e+03 1.230127000262370984e-09
1.174000000000000000e+03 1.221617362823224084e-09
1.175000000000000000e+03 1.213044664716278476e-09
1.176000000000000000e+03 1.204652821940044305e-09
1.177000000000000000e+03 1.196113652568442376e-09
1.178000000000000000e+03 1.187808962299641280e-09
1.179000000000000000e+03 1.179491837532964382e-09
1.180000000000000000e+03 1.171411634359742493e-09
1.181000000000000000e+03 1.163073970467110030e-09
1.182000000000000000e+03 1.155017415044312656e-09
1.183000000000000000e+03 1.146862160794626107e-09
1.184000000000000000e+03 1.138900640462736646e-09
1.185000000000000000e+03 1.130820437289514757e-09
1.186000000000000000e+03 1.122900883387956128e-09
1.187000000000000000e+03 1.114988879002964950e-09
1.188000000000000000e+03 1.107063551941678270e-09
1.189000000000000000e+03 1.099519586489350331e-09
1.190000000000000000e+03 1.091690737808903577e-09
1.191000000000000000e+03 1.084117129401818147e-09
1.192000000000000000e+03 1.076455813375787329e-09
1.193000000000000000e+03 1.068897859113349114e-09
1.194000000000000000e+03 1.061372434385532415e-09
1.195000000000000000e+03 1.053975795528572235e-09
1.196000000000000000e+03 1.046619901856615797e-09
1.197000000000000000e+03 1.039173080918942560e-09
1.198000000000000000e+03 1.031671192919247915e-09
1.199000000000000000e+03 1.024570983609862651e-09
1.200000000000000000e+03 1.017284034787735436e-09
1.201000000000000000e+03 1.010150407765308955e-09
1.202000000000000000e+03 1.003081950834427971e-09
1.203000000000000000e+03 9.960235969330710759e-10
1.204000000000000000e+03 9.888760921228367806e-10
1.205000000000000000e+03 9.818877932943337328e-10
1.206000000000000000e+03 9.749799856351160088e-10
1.207000000000000000e+03 9.680930501687612377e-10
1.208000000000000000e+03 9.612746154630258388e-10
1.209000000000000000e+03 9.544353085644274870e-10
1.210000000000000000e+03 9.476954776488355492e-10
1.211000000000000000e+03 9.410340284787821474e-10
1.212000000000000000e+03 9.343674722828154700e-10
1.213000000000000000e+03 9.274983558960059327e-10
1.214000000000000000e+03 9.210702756057287388e-10
1.215000000000000000e+03 9.144915935621611425e-10
1.216000000000000000e+03 9.079925700206104011e-10
1.217000000000000000e+03 9.016655200255740965e-10
1.218000000000000000e+03 8.952296126629732953e-10
1.219000000000000000e+03 8.888152436270502221e-10
1.220000000000000000e+03 8.824232455850733459e-10
1.221000000000000000e+03 8.762004455320493435e-10
1.222000000000000000e+03 8.700880016476730816e-10
1.223000000000000000e+03 8.639119419839857983e-10
1.224000000000000000e+03 8.577186183522655938e-10
1.225000000000000000e+03 8.515503857609019178e-10
1.226000000000000000e+03 8.455108835292435288e-10
1.227000000000000000e+03 8.394606121342462757e-10
1.228000000000000000e+03 8.335417911453646411e-10
1.229000000000000000e+03 8.275428675652563015e-10
1.230000000000000000e+03 8.215474411876755312e-10
1.231000000000000000e+03 8.157983177881078518e-10
1.232000000000000000e+03 8.099338422162816187e-10
1.233000000000000000e+03 8.041073362718975659e-10
1.234000000000000000e+03 7.982483563040432273e-10
1.235000000000000000e+03 7.926285183756931474e-10
1.236000000000000000e+03 7.868972140556707018e-10
1.237000000000000000e+03 7.813606983653187399e-10
1.238000000000000000e+03 7.757148812181924313e-10
1.239000000000000000e+03 7.701717597008439498e-10
1.240000000000000000e+03 7.646642763425859357e-10
1.241000000000000000e+03 7.592252937449472938e-10
1.242000000000000000e+03 7.537289681280867626e-10
1.243000000000000000e+03 7.483180186618199059e-10
1.244000000000000000e+03 7.429654669266483324e-10
1.245000000000000000e+03 7.375927646435798124e-10
1.246000000000000000e+03 7.322458195346825960e-10
1.247000000000000000e+03 7.270050672580907758e-10
1.248000000000000000e+03 7.217401676307133584e-10
1.249000000000000000e+03 7.166497950628070157e-10
1.250000000000000000e+03 7.113528099900179313e-10
1.251000000000000000e+03 7.063794549289070801e-10
1.252000000000000000e+03 7.012695979469185659e-10
1.253000000000000000e+03 6.962457832493385013e-10
1.254000000000000000e+03 6.911907712847664698e-10
1.255000000000000000e+03 6.861485268849776276e-10
1.256000000000000000e+03 6.812395647592950354e-10
1.257000000000000000e+03 6.762685411665358970e-10
1.258000000000000000e+03 6.714155897924456440e-10
1.259000000000000000e+03 6.665893947932488572e-10
1.260000000000000000e+03 6.617860148772081175e-10
1.261000000000000000e+03 6.569734201100629889e-10
1.262000000000000000e+03 6.521943540782615401e-10
1.263000000000000000e+03 6.473837022014095055e-10
1.264000000000000000e+03 6.428290677540360321e-10
1.265000000000000000e+03 6.381570272218084483e-10
1.266000000000000000e+03 6.335130198209526498e-10
1.267000000000000000e+03 6.289894161071174494e-10
1.268000000000000000e+03 6.244613715011837485e-10
1.269000000000000000e+03 6.198793145451020337e-10
1.270000000000000000e+03 6.153640375039515220e-10
1.271000000000000000e+03 6.108427097473168033e-10
1.272000000000000000e+03 6.064773128144906877e-10
1.273000000000000000e+03 6.020614007340441276e-10
1.274000000000000000e+03 5.977267014678488977e-10
1.275000000000000000e+03 5.933976088279280248e-10
1.276000000000000000e+03 5.890510301753693057e-10
1.277000000000000000e+03 5.847488604437955928e-10
1.278000000000000000e+03 5.804625669014740197e-10
1.279000000000000000e+03 5.762194055236591339e-10
1.280000000000000000e+03 5.722011753306333048e-10
1.281000000000000000e+03 5.679739456532217901e-10
1.282000000000000000e+03 5.637867395158480122e-10
1.283000000000000000e+03 5.596386687400922710e-10
1.284000000000000000e+03 5.556277660190289680e-10
1.285000000000000000e+03 5.515466972028093551e-10
1.286000000000000000e+03 5.475702669066606632e-10
1.287000000000000000e+03 5.434742655907598419e-10
1.288000000000000000e+03 5.396127433776598536e-10
1.289000000000000000e+03 5.356402543732485810e-10
1.290000000000000000e+03 5.316925788534376807e-10
1.291000000000000000e+03 5.277969727934817001e-10
1.292000000000000000e+03 5.239507161469703078e-10
1.293000000000000000e+03 5.201030162105269028e-10
1.294000000000000000e+03 5.162606453446016985e-10
1.295000000000000000e+03 5.124020097113657357e-10
1.296000000000000000e+03 5.087540388970523964e-10
1.297000000000000000e+03 5.051233320507719782e-10
1.298000000000000000e+03 5.013623960437030291e-10
1.299000000000000000e+03 4.976925538358045742e-10
1.300000000000000000e+03 4.940035602807313353e-10
1.301000000000000000e+03 4.903437655912057380e-10
1.302000000000000000e+03 4.867453662349419119e-10
1.303000000000000000e+03 4.832652611419518962e-10
1.304000000000000000e+03 4.796398278550384475e-10
1.305000000000000000e+03 4.761537830688666872e-10
1.306000000000000000e+03 4.726304903002187530e-10
1.307000000000000000e+03 4.690661192796596879e-10
1.308000000000000000e+03 4.656572905048506072e-10
1.309000000000000000e+03 4.622237037565923856e-10
1.310000000000000000e+03 4.588196489407891931e-10
1.311000000000000000e+03 4.555329446986888797e-10
1.312000000000000000e+03 4.520768204230307674e-10
1.313000000000000000e+03 4.487749893922199362e-10
1.314000000000000000e+03 4.454119850727522589e-10
1.315000000000000000e+03 4.421874533200309543e-10
1.316000000000000000e+03 4.389081043054687825e-10
1.317000000000000000e+03 4.356700000762714353e-10
1.318000000000000000e+03 4.324340330263964916e-10
1.319000000000000000e+03 4.292655120252675260e-10
1.320000000000000000e+03 4.260980179804363388e-10
1.321000000000000000e+03 4.229885053330662004e-10
1.322000000000000000e+03 4.197479031020634466e-10
1.323000000000000000e+03 4.166974265640277508e-10
1.324000000000000000e+03 4.135768116864113608e-10
1.325000000000000000e+03 4.105916717733748555e-10
1.326000000000000000e+03 4.075751680598926896e-10
1.327000000000000000e+03 4.045233592542274437e-10
1.328000000000000000e+03 4.015018872927100801e-10
1.329000000000000000e+03 3.984940155632443748e-10
1.330000000000000000e+03 3.955849259273946927e-10
1.331000000000000000e+03 3.926544367427453608e-10
1.332000000000000000e+03 3.897278888498334481e-10
1.333000000000000000e+03 3.868705356069312984e-10
1.334000000000000000e+03 3.839477069611518800e-10
1.335000000000000000e+03 3.810630144762683358e-10
1.336000000000000000e+03 3.783049984384945219e-10
1.337000000000000000e+03 3.754994370996911357e-10
1.338000000000000000e+03 3.726799424619287038e-10
1.339000000000000000e+03 3.698759076797841772e-10
1.340000000000000000e+03 3.671500603541488772e-10
1.341000000000000000e+03 3.643185197965692623e-10
1.342000000000000000e+03 3.617272037459429157e-10
1.343000000000000000e+03 3.589987196406241310e-10
1.344000000000000000e+03 3.562895534159338240e-10
1.345000000000000000e+03 3.536984038987611711e-10
1.346000000000000000e+03 3.510541857210114358e-10
1.347000000000000000e+03 3.483683619354138727e-10
1.348000000000000000e+03 3.458046071713738456e-10
1.349000000000000000e+03 3.432273909531602385e-10
1.350000000000000000e+03 3.406675774808576307e-10
1.351000000000000000e+03 3.381379343192492115e-10
1.352000000000000000e+03 3.355653532821634144e-10
1.353000000000000000e+03 3.330975495430266164e-10
1.354000000000000000e+03 3.305996310043468611e-10
1.355000000000000000e+03 3.280902494129378510e-10
1.356000000000000000e+03 3.256739600221436604e-10
1.357000000000000000e+03 3.232988876611386786e-10
1.358000000000000000e+03 3.208291410317087866e-10
1.359000000000000000e+03 3.184243424492194663e-10
1.360000000000000000e+03 3.160350869890748982e-10
1.361000000000000000e+03 3.136670090331250549e-10
1.362000000000000000e+03 3.113383439945494047e-10
1.363000000000000000e+03 3.089284661417224243e-10
1.364000000000000000e+03 3.066756848468799035e-10
1.365000000000000000e+03 3.043393870250099553e-10
1.366000000000000000e+03 3.021025651861464212e-10
1.367000000000000000e+03 2.999001602610462669e-10
1.368000000000000000e+03 2.976020263556478085e-10
1.369000000000000000e+03 2.953498001723176003e-10
1.370000000000000000e+03 2.930719833482697823e-10
1.371000000000000000e+03 2.909079366286704271e-10
1.372000000000000000e+03 2.886910432930989145e-10
1.373000000000000000e+03 2.865729042955678096e-10
1.374000000000000000e+03 2.843391910811732259e-10
1.375000000000000000e+03 2.822123923440500448e-10
1.376000000000000000e+03 2.801192611201486216e-10
1.377000000000000000e+03 2.780311258998580115e-10
1.378000000000000000e+03 2.759314721156869155e-10
1.379000000000000000e+03 2.737655102613700819e-10
1.380000000000000000e+03 2.717627234360975308e-10
1.381000000000000000e+03 2.697660428374604180e-10
1.382000000000000000e+03 2.676895094477771408e-10
1.383000000000000000e+03 2.656258268896038999e-10
1.384000000000000000e+03 2.636765528141182813e-10
1.385000000000000000e+03 2.616575012215349716e-10
1.386000000000000000e+03 2.597079495902931967e-10
1.387000000000000000e+03 2.577512370205425896e-10
1.388000000000000000e+03 2.557746792142268077e-10
1.389000000000000000e+03 2.538605436974705754e-10
1.390000000000000000e+03 2.519812691836875729e-10
1.391000000000000000e+03 2.501027440704461924e-10
1.392000000000000000e+03 2.481120586761420554e-10
1.393000000000000000e+03 2.462586801144084347e-10
1.394000000000000000e+03 2.443917845873500028e-10
1.395000000000000000e+03 2.425690481810960364e-10
1.396000000000000000e+03 2.406873311766588586e-10
1.397000000000000000e+03 2.388353681492816349e-10
1.398000000000000000e+03 2.370934837347959956e-10
1.399000000000000000e+03 2.352207317812826659e-10
1.400000000000000000e+03 2.334827053918075990e-10
1.401000000000000000e+03 2.317113445560181617e-10
1.402000000000000000e+03 2.299628681923238105e-10
1.403000000000000000e+03 2.281805577819540076e-10
1.404000000000000000e+03 2.264913534499868319e-10
1.405000000000000000e+03 2.247474983896324829e-10
1.406000000000000000e+03 2.230852308438002751e-10
1.407000000000000000e+03 2.214068095529597713e-10
1.408000000000000000e+03 2.196657439279547930e-10
1.409000000000000000e+03 2.179329217089076565e-10
1.410000000000000000e+03 2.163011159073136014e-10
1.411000000000000000e+03 2.146686856052681946e-10
1.412000000000000000e+03 2.130771115105289937e-10
1.413000000000000000e+03 2.114352443127742731e-10
1.414000000000000000e+03 2.098023560437312085e-10
1.415000000000000000e+03 2.082587435836558143e-10
1.416000000000000000e+03 2.065981413723605442e-10
1.417000000000000000e+03 2.051070424613499199e-10
1.418000000000000000e+03 2.034963170194359350e-10
1.419000000000000000e+03 2.019219097482150005e-10
1.420000000000000000e+03 2.004313659487166888e-10
1.421000000000000000e+03 1.988936931818230391e-10
1.422000000000000000e+03 1.973296109847311186e-10
1.423000000000000000e+03 1.958820883274370317e-10
1.424000000000000000e+03 1.942845745395160861e-10
1.425000000000000000e+03 1.928726345301612355e-10
1.426000000000000000e+03 1.913844915879536757e-10
1.427000000000000000e+03 1.899189000509338143e-10
1.428000000000000000e+03 1.884336020552268565e-10
1.429000000000000000e+03 1.870291421735004178e-10
1.430000000000000000e+03 1.855986753174221349e-10
1.431000000000000000e+03 1.842043184652197851e-10
1.432000000000000000e+03 1.827327733572303714e-10
1.433000000000000000e+03 1.813527522598334940e-10
1.434000000000000000e+03 1.799514148803638136e-10
1.435000000000000000e+03 1.785863679160115680e-10
1.436000000000000000e+03 1.772196556171223847e-10
1.437000000000000000e+03 1.758629353254548278e-10
1.438000000000000000e+03 1.745399658137358756e-10
1.439000000000000000e+03 1.731631921186860268e-10
1.440000000000000000e+03 1.718484105017736852e-10
1.441000000000000000e+03 1.705331986734393013e-10
1.442000000000000000e+03 1.691879275567131913e-10
1.443000000000000000e+03 1.678968075680131733e-10
1.444000000000000000e+03 1.666051741011642662e-10
1.445000000000000000e+03 1.653257392097984280e-10
1.446000000000000000e+03 1.640101388034054253e-10
1.447000000000000000e+03 1.627990520169930733e-10
1.448000000000000000e+03 1.615520633935219053e-10
1.449000000000000000e+03 1.602836058323120483e-10
1.450000000000000000e+03 1.590662324080227563e-10
1.451000000000000000e+03 1.579171793331113349e-10
1.452000000000000000e+03 1.566520940743387769e-10
1.453000000000000000e+03 1.554512074619651685e-10
1.454000000000000000e+03 1.542238975416054814e-10
1.455000000000000000e+03 1.530116033876538495e-10
1.456000000000000000e+03 1.518248304854807884e-10
1.457000000000000000e+03 1.507165087177853025e-10
1.458000000000000000e+03 1.495342738522253967e-10
1.459000000000000000e+03 1.483874273455754178e-10
1.460000000000000000e+03 1.472573590843850866e-10
1.461000000000000000e+03 1.461415988224246121e-10
1.462000000000000000e+03 1.449603215242234455e-10
1.463000000000000000e+03 1.438313079749065082e-10
1.464000000000000000e+03 1.426843365681662590e-10
1.465000000000000000e+03 1.415802752813277721e-10
1.466000000000000000e+03 1.405450478220160448e-10
1.467000000000000000e+03 1.394533100107508972e-10
1.468000000000000000e+03 1.383311243330354046e-10
1.469000000000000000e+03 1.372744556915606040e-10
1.470000000000000000e+03 1.362125134907188340e-10
1.471000000000000000e+03 1.351976725016967862e-10
1.472000000000000000e+03 1.341183691883074403e-10
1.473000000000000000e+03 1.331031257434389659e-10
1.474000000000000000e+03 1.320519249503604442e-10
1.475000000000000000e+03 1.310208608273910613e-10
1.476000000000000000e+03 1.300071439391814465e-10
1.477000000000000000e+03 1.290078599502919587e-10
1.478000000000000000e+03 1.279962663636169395e-10
1.479000000000000000e+03 1.269957611294003641e-10
1.480000000000000000e+03 1.260329340890820049e-10
1.481000000000000000e+03 1.250571729505267626e-10
1.482000000000000000e+03 1.241270419782836143e-10
1.483000000000000000e+03 1.230835433574384297e-10
1.484000000000000000e+03 1.221469175805012242e-10
1.485000000000000000e+03 1.211959144153951229e-10
1.486000000000000000e+03 1.202702659686138986e-10
1.487000000000000000e+03 1.193312254565981334e-10
1.488000000000000000e+03 1.184115583363620772e-10
1.489000000000000000e+03 1.174759456379348421e-10
1.490000000000000000e+03 1.165552238058253920e-10
1.491000000000000000e+03 1.156942597280163909e-10
1.492000000000000000e+03 1.147377678978322990e-10
1.493000000000000000e+03 1.138708433101598416e-10
1.494000000000000000e+03 1.129566995494712955e-10
1.495000000000000000e+03 1.121172599205522147e-10
1.496000000000000000e+03 1.112346673104447348e-10
1.497000000000000000e+03 1.103947905312097078e-10
1.498000000000000000e+03 1.095261797923186009e-10
1.499000000000000000e+03 1.086708639741473803e-10
1.500000000000000000e+03 1.077797504023259023e-10
1.501000000000000000e+03 1.069556596067222642e-10


==> untrained/origin_mixer/origin_mixer_noisy_img.dat <==
x y
1.000000000000000000e+00 2.853863716125488281e+00
2.000000000000000000e+00 1.588938713073730469e+00
3.000000000000000000e+00 8.949275612831115723e-01
4.000000000000000000e+00 5.830138921737670898e-01
5.000000000000000000e+00 4.442065358161926270e-01
6.000000000000000000e+00 3.631329834461212158e-01
7.000000000000000000e+00 3.036944866180419922e-01
8.000000000000000000e+00 2.564002573490142822e-01
9.000000000000000000e+00 2.195186316967010498e-01
1.000000000000000000e+01 1.922164857387542725e-01
1.100000000000000000e+01 1.721942424774169922e-01
1.200000000000000000e+01 1.566614508628845215e-01
1.300000000000000000e+01 1.436331123113632202e-01
1.400000000000000000e+01 1.322515010833740234e-01
1.500000000000000000e+01 1.222971454262733459e-01
1.600000000000000000e+01 1.137345731258392334e-01
1.700000000000000000e+01 1.064425110816955566e-01
1.800000000000000000e+01 1.001707389950752258e-01
1.900000000000000000e+01 9.466797113418579102e-02
2.000000000000000000e+01 8.979593217372894287e-02
2.100000000000000000e+01 8.549507707357406616e-02
2.200000000000000000e+01 8.168751001358032227e-02
2.300000000000000000e+01 7.821853458881378174e-02
2.400000000000000000e+01 7.489237189292907715e-02
2.500000000000000000e+01 7.156271487474441528e-02
2.600000000000000000e+01 6.819581240415573120e-02
2.700000000000000000e+01 6.486715376377105713e-02
2.800000000000000000e+01 6.170435994863510132e-02
2.900000000000000000e+01 5.882523208856582642e-02
3.000000000000000000e+01 5.627899616956710815e-02
3.100000000000000000e+01 5.402131378650665283e-02
3.200000000000000000e+01 5.194487050175666809e-02
3.300000000000000000e+01 4.993996024131774902e-02
3.400000000000000000e+01 4.794614762067794800e-02
3.500000000000000000e+01 4.596985876560211182e-02
3.600000000000000000e+01 4.406765848398208618e-02
3.700000000000000000e+01 4.231175035238265991e-02
3.800000000000000000e+01 4.075600206851959229e-02
3.900000000000000000e+01 3.941497951745986938e-02
4.000000000000000000e+01 3.826007992029190063e-02
4.100000000000000000e+01 3.723201900720596313e-02
4.200000000000000000e+01 3.626535832881927490e-02
4.300000000000000000e+01 3.531488031148910522e-02
4.400000000000000000e+01 3.437079489231109619e-02
4.500000000000000000e+01 3.345494717359542847e-02
4.600000000000000000e+01 3.260175883769989014e-02
4.700000000000000000e+01 3.183696419000625610e-02
4.800000000000000000e+01 3.116671741008758545e-02
4.900000000000000000e+01 3.058022633194923401e-02
5.000000000000000000e+01 3.006001934409141541e-02
5.100000000000000000e+01 2.959253825247287750e-02
5.200000000000000000e+01 2.917180582880973816e-02
5.300000000000000000e+01 2.879636548459529877e-02
5.400000000000000000e+01 2.846469543874263763e-02
5.500000000000000000e+01 2.817233651876449585e-02
5.600000000000000000e+01 2.791468054056167603e-02
5.700000000000000000e+01 2.769191935658454895e-02
5.800000000000000000e+01 2.751035057008266449e-02
5.900000000000000000e+01 2.737797051668167114e-02
6.000000000000000000e+01 2.729768864810466766e-02
6.100000000000000000e+01 2.726369351148605347e-02
6.200000000000000000e+01 2.726354822516441345e-02
6.300000000000000000e+01 2.728411555290222168e-02
6.400000000000000000e+01 2.731695212423801422e-02
6.500000000000000000e+01 2.736021950840950012e-02
6.600000000000000000e+01 2.741679176688194275e-02
6.700000000000000000e+01 2.749064937233924866e-02
6.800000000000000000e+01 2.758391574025154114e-02
6.900000000000000000e+01 2.769601158797740936e-02
7.000000000000000000e+01 2.782474458217620850e-02
7.100000000000000000e+01 2.796794101595878601e-02
7.200000000000000000e+01 2.812439575791358948e-02
7.300000000000000000e+01 2.829380892217159271e-02
7.400000000000000000e+01 2.847625128924846649e-02
7.500000000000000000e+01 2.867169305682182312e-02
7.600000000000000000e+01 2.887972816824913025e-02
7.700000000000000000e+01 2.909950911998748779e-02
7.800000000000000000e+01 2.932981029152870178e-02
7.900000000000000000e+01 2.956919744610786438e-02
8.000000000000000000e+01 2.981647849082946777e-02
8.100000000000000000e+01 3.007112070918083191e-02
8.200000000000000000e+01 3.033318370580673218e-02
8.300000000000000000e+01 3.060238435864448547e-02
8.400000000000000000e+01 3.087713755667209625e-02
8.500000000000000000e+01 3.115562349557876587e-02
8.600000000000000000e+01 3.143757209181785583e-02
8.700000000000000000e+01 3.172440454363822937e-02
8.800000000000000000e+01 3.201831504702568054e-02
8.900000000000000000e+01 3.232157230377197266e-02
9.000000000000000000e+01 3.263585269451141357e-02
9.100000000000000000e+01 3.296174108982086182e-02
9.200000000000000000e+01 3.329874947667121887e-02
9.300000000000000000e+01 3.364559262990951538e-02
9.400000000000000000e+01 3.400056809186935425e-02
9.500000000000000000e+01 3.436195850372314453e-02
9.600000000000000000e+01 3.472835570573806763e-02
9.700000000000000000e+01 3.509885445237159729e-02
9.800000000000000000e+01 3.547316789627075195e-02
9.900000000000000000e+01 3.585172817111015320e-02
1.000000000000000000e+02 3.623561561107635498e-02
1.010000000000000000e+02 3.662626445293426514e-02
1.020000000000000000e+02 3.702496737241744995e-02
1.030000000000000000e+02 3.743244335055351257e-02
1.040000000000000000e+02 3.784865885972976685e-02
1.050000000000000000e+02 3.827299922704696655e-02
1.060000000000000000e+02 3.870455175638198853e-02
1.070000000000000000e+02 3.914233297109603882e-02
1.080000000000000000e+02 3.958560526371002197e-02
1.090000000000000000e+02 4.003390669822692871e-02
1.100000000000000000e+02 4.048675298690795898e-02
1.110000000000000000e+02 4.094357788562774658e-02
1.120000000000000000e+02 4.140384495258331299e-02
1.130000000000000000e+02 4.186702892184257507e-02
1.140000000000000000e+02 4.233264923095703125e-02
1.150000000000000000e+02 4.280053451657295227e-02
1.160000000000000000e+02 4.327099770307540894e-02
1.170000000000000000e+02 4.374479129910469055e-02
1.180000000000000000e+02 4.422282427549362183e-02
1.190000000000000000e+02 4.470576718449592590e-02
1.200000000000000000e+02 4.519366100430488586e-02
1.210000000000000000e+02 4.568592831492424011e-02
1.220000000000000000e+02 4.618160426616668701e-02
1.230000000000000000e+02 4.667985066771507263e-02
1.240000000000000000e+02 4.718032479286193848e-02
1.250000000000000000e+02 4.768323153257369995e-02
1.260000000000000000e+02 4.818908870220184326e-02
1.270000000000000000e+02 4.869841039180755615e-02
1.280000000000000000e+02 4.921130836009979248e-02
1.290000000000000000e+02 4.972731322050094604e-02
1.300000000000000000e+02 5.024540424346923828e-02
1.310000000000000000e+02 5.076435580849647522e-02
1.320000000000000000e+02 5.128306895494461060e-02
1.330000000000000000e+02 5.180084705352783203e-02
1.340000000000000000e+02 5.231732875108718872e-02
1.350000000000000000e+02 5.283241719007492065e-02
1.360000000000000000e+02 5.334618687629699707e-02
1.370000000000000000e+02 5.385880544781684875e-02
1.380000000000000000e+02 5.437050014734268188e-02
1.390000000000000000e+02 5.488147586584091187e-02
1.400000000000000000e+02 5.539185181260108948e-02
1.410000000000000000e+02 5.590160936117172241e-02
1.420000000000000000e+02 5.641055479645729065e-02
1.430000000000000000e+02 5.691837519407272339e-02
1.440000000000000000e+02 5.742470920085906982e-02
1.450000000000000000e+02 5.792919173836708069e-02
1.460000000000000000e+02 5.843140184879302979e-02
1.470000000000000000e+02 5.893088132143020630e-02
1.480000000000000000e+02 5.942710489034652710e-02
1.490000000000000000e+02 5.991956591606140137e-02
1.500000000000000000e+02 6.040787324309349060e-02
1.510000000000000000e+02 6.089177727699279785e-02
1.520000000000000000e+02 6.137120351195335388e-02
1.530000000000000000e+02 6.184609979391098022e-02
1.540000000000000000e+02 6.231638789176940918e-02
1.550000000000000000e+02 6.278191506862640381e-02
1.560000000000000000e+02 6.324253976345062256e-02
1.570000000000000000e+02 6.369828432798385620e-02
1.580000000000000000e+02 6.414930522441864014e-02
1.590000000000000000e+02 6.459592282772064209e-02
1.600000000000000000e+02 6.503835320472717285e-02
1.610000000000000000e+02 6.547673791646957397e-02
1.620000000000000000e+02 6.591109931468963623e-02
1.630000000000000000e+02 6.634143739938735962e-02
1.640000000000000000e+02 6.676785647869110107e-02
1.650000000000000000e+02 6.719052046537399292e-02
1.660000000000000000e+02 6.760955601930618286e-02
1.670000000000000000e+02 6.802485883235931396e-02
1.680000000000000000e+02 6.843614578247070312e-02
1.690000000000000000e+02 6.884291768074035645e-02
1.700000000000000000e+02 6.924478709697723389e-02
1.710000000000000000e+02 6.964153051376342773e-02
1.720000000000000000e+02 7.003309577703475952e-02
1.730000000000000000e+02 7.041956484317779541e-02
1.740000000000000000e+02 7.080096751451492310e-02
1.750000000000000000e+02 7.117728888988494873e-02
1.760000000000000000e+02 7.154838740825653076e-02
1.770000000000000000e+02 7.191412895917892456e-02
1.780000000000000000e+02 7.227438688278198242e-02
1.790000000000000000e+02 7.262909412384033203e-02
1.800000000000000000e+02 7.297817617654800415e-02
1.810000000000000000e+02 7.332162559032440186e-02
1.820000000000000000e+02 7.365947961807250977e-02
1.830000000000000000e+02 7.399185001850128174e-02
1.840000000000000000e+02 7.431885600090026855e-02
1.850000000000000000e+02 7.464057207107543945e-02
1.860000000000000000e+02 7.495699077844619751e-02
1.870000000000000000e+02 7.526810467243194580e-02
1.880000000000000000e+02 7.557383924722671509e-02
1.890000000000000000e+02 7.587423920631408691e-02
1.900000000000000000e+02 7.616937160491943359e-02
1.910000000000000000e+02 7.645931094884872437e-02
1.920000000000000000e+02 7.674410939216613770e-02
1.930000000000000000e+02 7.702372968196868896e-02
1.940000000000000000e+02 7.729817926883697510e-02
1.950000000000000000e+02 7.756748795509338379e-02
1.960000000000000000e+02 7.783172279596328735e-02
1.970000000000000000e+02 7.809098809957504272e-02
1.980000000000000000e+02 7.834536582231521606e-02
1.990000000000000000e+02 7.859481871128082275e-02
2.000000000000000000e+02 7.883928716182708740e-02
2.010000000000000000e+02 7.907869666814804077e-02
2.020000000000000000e+02 7.931297272443771362e-02
2.030000000000000000e+02 7.954214513301849365e-02
2.040000000000000000e+02 7.976626604795455933e-02
2.050000000000000000e+02 7.998542487621307373e-02
2.060000000000000000e+02 8.019972592592239380e-02
2.070000000000000000e+02 8.040919899940490723e-02
2.080000000000000000e+02 8.061386644840240479e-02
2.090000000000000000e+02 8.081372082233428955e-02
2.100000000000000000e+02 8.100877702236175537e-02
2.110000000000000000e+02 8.119907975196838379e-02
2.120000000000000000e+02 8.138477057218551636e-02
2.130000000000000000e+02 8.156599104404449463e-02
2.140000000000000000e+02 8.174289762973785400e-02
2.150000000000000000e+02 8.191561698913574219e-02
2.160000000000000000e+02 8.208423107862472534e-02
2.170000000000000000e+02 8.224884420633316040e-02
2.180000000000000000e+02 8.240953832864761353e-02
2.190000000000000000e+02 8.256637305021286011e-02
2.200000000000000000e+02 8.271946012973785400e-02
2.210000000000000000e+02 8.286887407302856445e-02
2.220000000000000000e+02 8.301472663879394531e-02
2.230000000000000000e+02 8.315709978342056274e-02
2.240000000000000000e+02 8.329610526561737061e-02
2.250000000000000000e+02 8.343179523944854736e-02
2.260000000000000000e+02 8.356423676013946533e-02
2.270000000000000000e+02 8.369348198175430298e-02
2.280000000000000000e+02 8.381955325603485107e-02
2.290000000000000000e+02 8.394250273704528809e-02
2.300000000000000000e+02 8.406239002943038940e-02
2.310000000000000000e+02 8.417922258377075195e-02
2.320000000000000000e+02 8.429305255413055420e-02
2.330000000000000000e+02 8.440395444631576538e-02
2.340000000000000000e+02 8.451199531555175781e-02
2.350000000000000000e+02 8.461728692054748535e-02
2.360000000000000000e+02 8.471989631652832031e-02
2.370000000000000000e+02 8.481992781162261963e-02
2.380000000000000000e+02 8.491739630699157715e-02
2.390000000000000000e+02 8.501239120960235596e-02
2.400000000000000000e+02 8.510493487119674683e-02
2.410000000000000000e+02 8.519509434700012207e-02
2.420000000000000000e+02 8.528295159339904785e-02
2.430000000000000000e+02 8.536854386329650879e-02
2.440000000000000000e+02 8.545195311307907104e-02
2.450000000000000000e+02 8.553322404623031616e-02
2.460000000000000000e+02 8.561237901449203491e-02
2.470000000000000000e+02 8.568945527076721191e-02
2.480000000000000000e+02 8.576449006795883179e-02
2.490000000000000000e+02 8.583755791187286377e-02
2.500000000000000000e+02 8.590865880250930786e-02
2.510000000000000000e+02 8.597786724567413330e-02
2.520000000000000000e+02 8.604519814252853394e-02
2.530000000000000000e+02 8.611069619655609131e-02
2.540000000000000000e+02 8.617439121007919312e-02
2.550000000000000000e+02 8.623634278774261475e-02
2.560000000000000000e+02 8.629658818244934082e-02
2.570000000000000000e+02 8.635516464710235596e-02
2.580000000000000000e+02 8.641212433576583862e-02
2.590000000000000000e+02 8.646749705076217651e-02
2.600000000000000000e+02 8.652134239673614502e-02
2.610000000000000000e+02 8.657370507717132568e-02
2.620000000000000000e+02 8.662460744380950928e-02
2.630000000000000000e+02 8.667411655187606812e-02
2.640000000000000000e+02 8.672224730253219604e-02
2.650000000000000000e+02 8.676907420158386230e-02
2.660000000000000000e+02 8.681462705135345459e-02
2.670000000000000000e+02 8.685894310474395752e-02
2.680000000000000000e+02 8.690205216407775879e-02
2.690000000000000000e+02 8.694399893283843994e-02
2.700000000000000000e+02 8.698482066392898560e-02
2.710000000000000000e+02 8.702455461025238037e-02
2.720000000000000000e+02 8.706323802471160889e-02
2.730000000000000000e+02 8.710088580846786499e-02
2.740000000000000000e+02 8.713749796152114868e-02
2.750000000000000000e+02 8.717314898967742920e-02
2.760000000000000000e+02 8.720785379409790039e-02
2.770000000000000000e+02 8.724160492420196533e-02
2.780000000000000000e+02 8.727446198463439941e-02
2.790000000000000000e+02 8.730642497539520264e-02
2.800000000000000000e+02 8.733750879764556885e-02
2.810000000000000000e+02 8.736775815486907959e-02
2.820000000000000000e+02 8.739715814590454102e-02
2.830000000000000000e+02 8.742575347423553467e-02
2.840000000000000000e+02 8.745355159044265747e-02
2.850000000000000000e+02 8.748057484626770020e-02
2.860000000000000000e+02 8.750684559345245361e-02
2.870000000000000000e+02 8.753239363431930542e-02
2.880000000000000000e+02 8.755722641944885254e-02
2.890000000000000000e+02 8.758133649826049805e-02
2.900000000000000000e+02 8.760479092597961426e-02
2.910000000000000000e+02 8.762758970260620117e-02
2.920000000000000000e+02 8.764973282814025879e-02
2.930000000000000000e+02 8.767126500606536865e-02
2.940000000000000000e+02 8.769218623638153076e-02
2.950000000000000000e+02 8.771252632141113281e-02
2.960000000000000000e+02 8.773231506347656250e-02
2.970000000000000000e+02 8.775153011083602905e-02
2.980000000000000000e+02 8.777022361755371094e-02
2.990000000000000000e+02 8.778839558362960815e-02
3.000000000000000000e+02 8.780606836080551147e-02
3.010000000000000000e+02 8.782324939966201782e-02
3.020000000000000000e+02 8.783996105194091797e-02
3.030000000000000000e+02 8.785621821880340576e-02
3.040000000000000000e+02 8.787202835083007812e-02
3.050000000000000000e+02 8.788740634918212891e-02
3.060000000000000000e+02 8.790235221385955811e-02
3.070000000000000000e+02 8.791691809892654419e-02
3.080000000000000000e+02 8.793106675148010254e-02
3.090000000000000000e+02 8.794482797384262085e-02
3.100000000000000000e+02 8.795820176601409912e-02
3.110000000000000000e+02 8.797124028205871582e-02
3.120000000000000000e+02 8.798390626907348633e-02
3.130000000000000000e+02 8.799623697996139526e-02
3.140000000000000000e+02 8.800821751356124878e-02
3.150000000000000000e+02 8.801987767219543457e-02
3.160000000000000000e+02 8.803123235702514648e-02
3.170000000000000000e+02 8.804226666688919067e-02
3.180000000000000000e+02 8.805300295352935791e-02
3.190000000000000000e+02 8.806344121694564819e-02
3.200000000000000000e+02 8.807361125946044922e-02
3.210000000000000000e+02 8.808348327875137329e-02
3.220000000000000000e+02 8.809310197830200195e-02
3.230000000000000000e+02 8.810245245695114136e-02
3.240000000000000000e+02 8.811155706644058228e-02
3.250000000000000000e+02 8.812041580677032471e-02
3.260000000000000000e+02 8.812904357910156250e-02
3.270000000000000000e+02 8.813741803169250488e-02
3.280000000000000000e+02 8.814556896686553955e-02
3.290000000000000000e+02 8.815351873636245728e-02
3.300000000000000000e+02 8.816123753786087036e-02
3.310000000000000000e+02 8.816876262426376343e-02
3.320000000000000000e+02 8.817607164382934570e-02
3.330000000000000000e+02 8.818319439888000488e-02
3.340000000000000000e+02 8.819013088941574097e-02
3.350000000000000000e+02 8.819688856601715088e-02
3.360000000000000000e+02 8.820345997810363770e-02
3.370000000000000000e+02 8.820986002683639526e-02
3.380000000000000000e+02 8.821609616279602051e-02
3.390000000000000000e+02 8.822216093540191650e-02
3.400000000000000000e+02 8.822806179523468018e-02
3.410000000000000000e+02 8.823382854461669922e-02
3.420000000000000000e+02 8.823941648006439209e-02
3.430000000000000000e+02 8.824487030506134033e-02
3.440000000000000000e+02 8.825018256902694702e-02
3.450000000000000000e+02 8.825534582138061523e-02
3.460000000000000000e+02 8.826039731502532959e-02
3.470000000000000000e+02 8.826529979705810547e-02
3.480000000000000000e+02 8.827008306980133057e-02
3.490000000000000000e+02 8.827473223209381104e-02
3.500000000000000000e+02 8.827924728393554688e-02
3.510000000000000000e+02 8.828365802764892578e-02
3.520000000000000000e+02 8.828794956207275391e-02
3.530000000000000000e+02 8.829214423894882202e-02
3.540000000000000000e+02 8.829621970653533936e-02
3.550000000000000000e+02 8.830018341541290283e-02
3.560000000000000000e+02 8.830405026674270630e-02
3.570000000000000000e+02 8.830782771110534668e-02
3.580000000000000000e+02 8.831150829792022705e-02
3.590000000000000000e+02 8.831506967544555664e-02
3.600000000000000000e+02 8.831854909658432007e-02
3.610000000000000000e+02 8.832194656133651733e-02
3.620000000000000000e+02 8.832527697086334229e-02
3.630000000000000000e+02 8.832849562168121338e-02
3.640000000000000000e+02 8.833163976669311523e-02
3.650000000000000000e+02 8.833470195531845093e-02
3.660000000000000000e+02 8.833768218755722046e-02
3.670000000000000000e+02 8.834059536457061768e-02
3.680000000000000000e+02 8.834344148635864258e-02
3.690000000000000000e+02 8.834619820117950439e-02
3.700000000000000000e+02 8.834889531135559082e-02
3.710000000000000000e+02 8.835151791572570801e-02
3.720000000000000000e+02 8.835408091545104980e-02
3.730000000000000000e+02 8.835656940937042236e-02
3.740000000000000000e+02 8.835901319980621338e-02
3.750000000000000000e+02 8.836138248443603516e-02
3.760000000000000000e+02 8.836370706558227539e-02
3.770000000000000000e+02 8.836595714092254639e-02
3.780000000000000000e+02 8.836816996335983276e-02
3.790000000000000000e+02 8.837030827999114990e-02
3.800000000000000000e+02 8.837240934371948242e-02
3.810000000000000000e+02 8.837443590164184570e-02
3.820000000000000000e+02 8.837643265724182129e-02
3.830000000000000000e+02 8.837839215993881226e-02
3.840000000000000000e+02 8.838027715682983398e-02
3.850000000000000000e+02 8.838212490081787109e-02
3.860000000000000000e+02 8.838392794132232666e-02
3.870000000000000000e+02 8.838568627834320068e-02
3.880000000000000000e+02 8.838739991188049316e-02
3.890000000000000000e+02 8.838906139135360718e-02
3.900000000000000000e+02 8.839069306850433350e-02
3.910000000000000000e+02 8.839229494333267212e-02
3.920000000000000000e+02 8.839385211467742920e-02
3.930000000000000000e+02 8.839537203311920166e-02
3.940000000000000000e+02 8.839684724807739258e-02
3.950000000000000000e+02 8.839829266071319580e-02
3.960000000000000000e+02 8.839969336986541748e-02
3.970000000000000000e+02 8.840108662843704224e-02
3.980000000000000000e+02 8.840242028236389160e-02
3.990000000000000000e+02 8.840374648571014404e-02
4.000000000000000000e+02 8.840502798557281494e-02
4.010000000000000000e+02 8.840626478195190430e-02
4.020000000000000000e+02 8.840748667716979980e-02
4.030000000000000000e+02 8.840867877006530762e-02
4.040000000000000000e+02 8.840982615947723389e-02
4.050000000000000000e+02 8.841095864772796631e-02
4.060000000000000000e+02 8.841206133365631104e-02
4.070000000000000000e+02 8.841315656900405884e-02
4.080000000000000000e+02 8.841421455144882202e-02
4.090000000000000000e+02 8.841524273157119751e-02
4.100000000000000000e+02 8.841624110937118530e-02
4.110000000000000000e+02 8.841721713542938232e-02
4.120000000000000000e+02 8.841817080974578857e-02
4.130000000000000000e+02 8.841912448406219482e-02
4.140000000000000000e+02 8.842004090547561646e-02
4.150000000000000000e+02 8.842093497514724731e-02
4.160000000000000000e+02 8.842180669307708740e-02
4.170000000000000000e+02 8.842265605926513672e-02
4.180000000000000000e+02 8.842349052429199219e-02
4.190000000000000000e+02 8.842430263757705688e-02
4.200000000000000000e+02 8.842509984970092773e-02
4.210000000000000000e+02 8.842587471008300781e-02
4.220000000000000000e+02 8.842662721872329712e-02
4.230000000000000000e+02 8.842737972736358643e-02
4.240000000000000000e+02 8.842809498310089111e-02
4.250000000000000000e+02 8.842881023883819580e-02
4.260000000000000000e+02 8.842949569225311279e-02
4.270000000000000000e+02 8.843017369508743286e-02
4.280000000000000000e+02 8.843082189559936523e-02
4.290000000000000000e+02 8.843147754669189453e-02
4.300000000000000000e+02 8.843211084604263306e-02
4.310000000000000000e+02 8.843272924423217773e-02
4.320000000000000000e+02 8.843333274126052856e-02
4.330000000000000000e+02 8.843390643596649170e-02
4.340000000000000000e+02 8.843448758125305176e-02
4.350000000000000000e+02 8.843505382537841797e-02
4.360000000000000000e+02 8.843558281660079956e-02
4.370000000000000000e+02 8.843612670898437500e-02
4.380000000000000000e+02 8.843666315078735352e-02
4.390000000000000000e+02 8.843717724084854126e-02
4.400000000000000000e+02 8.843766897916793823e-02
4.410000000000000000e+02 8.843815326690673828e-02
4.420000000000000000e+02 8.843864500522613525e-02
4.430000000000000000e+02 8.843910694122314453e-02
4.440000000000000000e+02 8.843957632780075073e-02
4.450000000000000000e+02 8.844002336263656616e-02
4.460000000000000000e+02 8.844046294689178467e-02
4.470000000000000000e+02 8.844088762998580933e-02
4.480000000000000000e+02 8.844129741191864014e-02
4.490000000000000000e+02 8.844171464443206787e-02
4.500000000000000000e+02 8.844212442636489868e-02
4.510000000000000000e+02 8.844251930713653564e-02
4.520000000000000000e+02 8.844289183616638184e-02
4.530000000000000000e+02 8.844326436519622803e-02
4.540000000000000000e+02 8.844362944364547729e-02
4.550000000000000000e+02 8.844399452209472656e-02
4.560000000000000000e+02 8.844435214996337891e-02
4.570000000000000000e+02 8.844467997550964355e-02
4.580000000000000000e+02 8.844501525163650513e-02
4.590000000000000000e+02 8.844535052776336670e-02
4.600000000000000000e+02 8.844567835330963135e-02
4.610000000000000000e+02 8.844599872827529907e-02
4.620000000000000000e+02 8.844630420207977295e-02
4.630000000000000000e+02 8.844660222530364990e-02
4.640000000000000000e+02 8.844690024852752686e-02
4.650000000000000000e+02 8.844718337059020996e-02
4.660000000000000000e+02 8.844747394323348999e-02
4.670000000000000000e+02 8.844774961471557617e-02
4.680000000000000000e+02 8.844801038503646851e-02
4.690000000000000000e+02 8.844828605651855469e-02
4.700000000000000000e+02 8.844854682683944702e-02
4.710000000000000000e+02 8.844879269599914551e-02
4.720000000000000000e+02 8.844903111457824707e-02
4.730000000000000000e+02 8.844929933547973633e-02
4.740000000000000000e+02 8.844953775405883789e-02
4.750000000000000000e+02 8.844976127147674561e-02
4.760000000000000000e+02 8.844999223947525024e-02
4.770000000000000000e+02 8.845022320747375488e-02
4.780000000000000000e+02 8.845043182373046875e-02
4.790000000000000000e+02 8.845065534114837646e-02
4.800000000000000000e+02 8.845086395740509033e-02
4.810000000000000000e+02 8.845107257366180420e-02
4.820000000000000000e+02 8.845126628875732422e-02
4.830000000000000000e+02 8.845146000385284424e-02
4.840000000000000000e+02 8.845166862010955811e-02
4.850000000000000000e+02 8.845184743404388428e-02
4.860000000000000000e+02 8.845204114913940430e-02
4.870000000000000000e+02 8.845221251249313354e-02
4.880000000000000000e+02 8.845239132642745972e-02
4.890000000000000000e+02 8.845256268978118896e-02
4.900000000000000000e+02 8.845274150371551514e-02
4.910000000000000000e+02 8.845290541648864746e-02
4.920000000000000000e+02 8.845306932926177979e-02
4.930000000000000000e+02 8.845323324203491211e-02
4.940000000000000000e+02 8.845339715480804443e-02
4.950000000000000000e+02 8.845354616641998291e-02
4.960000000000000000e+02 8.845371007919311523e-02
4.970000000000000000e+02 8.845384418964385986e-02
4.980000000000000000e+02 8.845399320125579834e-02
4.990000000000000000e+02 8.845412731170654297e-02
5.000000000000000000e+02 8.845427632331848145e-02
5.010000000000000000e+02 8.845441043376922607e-02
5.020000000000000000e+02 8.845448493957519531e-02
5.030000000000000000e+02 8.845454454421997070e-02
5.040000000000000000e+02 8.845461905002593994e-02
5.050000000000000000e+02 8.845468610525131226e-02
5.060000000000000000e+02 8.845473825931549072e-02
5.070000000000000000e+02 8.845479786396026611e-02
5.080000000000000000e+02 8.845485746860504150e-02
5.090000000000000000e+02 8.845491707324981689e-02
5.100000000000000000e+02 8.845497667789459229e-02
5.110000000000000000e+02 8.845502138137817383e-02
5.120000000000000000e+02 8.845508843660354614e-02
5.130000000000000000e+02 8.845514804124832153e-02
5.140000000000000000e+02 8.845520019531250000e-02
5.150000000000000000e+02 8.845525979995727539e-02
5.160000000000000000e+02 8.845531195402145386e-02
5.170000000000000000e+02 8.845536410808563232e-02
5.180000000000000000e+02 8.845540881156921387e-02
5.190000000000000000e+02 8.845546841621398926e-02
5.200000000000000000e+02 8.845552802085876465e-02
5.210000000000000000e+02 8.845558017492294312e-02
5.220000000000000000e+02 8.845563232898712158e-02
5.230000000000000000e+02 8.845567703247070312e-02
5.240000000000000000e+02 8.845572173595428467e-02
5.250000000000000000e+02 8.845577389001846313e-02
5.260000000000000000e+02 8.845582604408264160e-02
5.270000000000000000e+02 8.845587819814682007e-02
5.280000000000000000e+02 8.845593035221099854e-02
5.290000000000000000e+02 8.845596015453338623e-02
5.300000000000000000e+02 8.845601230859756470e-02
5.310000000000000000e+02 8.845606446266174316e-02
5.320000000000000000e+02 8.845610916614532471e-02
5.330000000000000000e+02 8.845616877079010010e-02
5.340000000000000000e+02 8.845621347427368164e-02
5.350000000000000000e+02 8.845624327659606934e-02
5.360000000000000000e+02 8.845628798007965088e-02
5.370000000000000000e+02 8.845634013414382935e-02
5.380000000000000000e+02 8.845638483762741089e-02
5.390000000000000000e+02 8.845643699169158936e-02
5.400000000000000000e+02 8.845648169517517090e-02
5.410000000000000000e+02 8.845652639865875244e-02
5.420000000000000000e+02 8.845655620098114014e-02
5.430000000000000000e+02 8.845660090446472168e-02
5.440000000000000000e+02 8.845664560794830322e-02
5.450000000000000000e+02 8.845669776201248169e-02
5.460000000000000000e+02 8.845673501491546631e-02
5.470000000000000000e+02 8.845677971839904785e-02
5.480000000000000000e+02 8.845682442188262939e-02
5.490000000000000000e+02 8.845685422420501709e-02
5.500000000000000000e+02 8.845689147710800171e-02
5.510000000000000000e+02 8.845693618059158325e-02
5.520000000000000000e+02 8.845697343349456787e-02
5.530000000000000000e+02 8.845702558755874634e-02
5.540000000000000000e+02 8.845706284046173096e-02
5.550000000000000000e+02 8.845710754394531250e-02
5.560000000000000000e+02 8.845713734626770020e-02
5.570000000000000000e+02 8.845717459917068481e-02
5.580000000000000000e+02 8.845721185207366943e-02
5.590000000000000000e+02 8.845724165439605713e-02
5.600000000000000000e+02 8.845728635787963867e-02
5.610000000000000000e+02 8.845733106136322021e-02
5.620000000000000000e+02 8.845737576484680176e-02
5.630000000000000000e+02 8.845741301774978638e-02
5.640000000000000000e+02 8.845745027065277100e-02
5.650000000000000000e+02 8.845748007297515869e-02
5.660000000000000000e+02 8.845750987529754639e-02
5.670000000000000000e+02 8.845753967761993408e-02
5.680000000000000000e+02 8.845758438110351562e-02
5.690000000000000000e+02 8.845762163400650024e-02
5.700000000000000000e+02 8.845765888690948486e-02
5.710000000000000000e+02 8.845768868923187256e-02
5.720000000000000000e+02 8.845772594213485718e-02
5.730000000000000000e+02 8.845774829387664795e-02
5.740000000000000000e+02 8.845778554677963257e-02
5.750000000000000000e+02 8.845781534910202026e-02
5.760000000000000000e+02 8.845785260200500488e-02
5.770000000000000000e+02 8.845789730548858643e-02
5.780000000000000000e+02 8.845792710781097412e-02
5.790000000000000000e+02 8.845796436071395874e-02
5.800000000000000000e+02 8.845798671245574951e-02
5.810000000000000000e+02 8.845801651477813721e-02
5.820000000000000000e+02 8.845804631710052490e-02
5.830000000000000000e+02 8.845808357000350952e-02
5.840000000000000000e+02 8.845810592174530029e-02
5.850000000000000000e+02 8.845814317464828491e-02
5.860000000000000000e+02 8.845817297697067261e-02
5.870000000000000000e+02 8.845821022987365723e-02
5.880000000000000000e+02 8.845824003219604492e-02
5.890000000000000000e+02 8.845826983451843262e-02
5.900000000000000000e+02 8.845829963684082031e-02
5.910000000000000000e+02 8.845831453800201416e-02
5.920000000000000000e+02 8.845834434032440186e-02
5.930000000000000000e+02 8.845838159322738647e-02
5.940000000000000000e+02 8.845841139554977417e-02
5.950000000000000000e+02 8.845844864845275879e-02
5.960000000000000000e+02 8.845847845077514648e-02
5.970000000000000000e+02 8.845850080251693726e-02
5.980000000000000000e+02 8.845853805541992188e-02
5.990000000000000000e+02 8.845856785774230957e-02
6.000000000000000000e+02 8.845859766006469727e-02
6.010000000000000000e+02 8.845862001180648804e-02
6.020000000000000000e+02 8.845863491296768188e-02
6.030000000000000000e+02 8.845867216587066650e-02
6.040000000000000000e+02 8.845868706703186035e-02
6.050000000000000000e+02 8.845871686935424805e-02
6.060000000000000000e+02 8.845874667167663574e-02
6.070000000000000000e+02 8.845877647399902344e-02
6.080000000000000000e+02 8.845880627632141113e-02
6.090000000000000000e+02 8.845882117748260498e-02
6.100000000000000000e+02 8.845884352922439575e-02
6.110000000000000000e+02 8.845888078212738037e-02
6.120000000000000000e+02 8.845889568328857422e-02
6.130000000000000000e+02 8.845892548561096191e-02
6.140000000000000000e+02 8.845894783735275269e-02
6.150000000000000000e+02 8.845897018909454346e-02
6.160000000000000000e+02 8.845899999141693115e-02
6.170000000000000000e+02 8.845901489257812500e-02
6.180000000000000000e+02 8.845904469490051270e-02
6.190000000000000000e+02 8.845907449722290039e-02
6.200000000000000000e+02 8.845910429954528809e-02
6.210000000000000000e+02 8.845912665128707886e-02
6.220000000000000000e+02 8.845914900302886963e-02
6.230000000000000000e+02 8.845917135477066040e-02
6.240000000000000000e+02 8.845917880535125732e-02
6.250000000000000000e+02 8.845920860767364502e-02
6.260000000000000000e+02 8.845923095941543579e-02
6.270000000000000000e+02 8.845925331115722656e-02
6.280000000000000000e+02 8.845928311347961426e-02
6.290000000000000000e+02 8.845929801464080811e-02
6.300000000000000000e+02 8.845932036638259888e-02
6.310000000000000000e+02 8.845934271812438965e-02
6.320000000000000000e+02 8.845935761928558350e-02
6.330000000000000000e+02 8.845938742160797119e-02
6.340000000000000000e+02 8.845941722393035889e-02
6.350000000000000000e+02 8.845943212509155273e-02
6.360000000000000000e+02 8.845944702625274658e-02
6.370000000000000000e+02 8.845946192741394043e-02
6.380000000000000000e+02 8.845949172973632812e-02
6.390000000000000000e+02 8.845951408147811890e-02
6.400000000000000000e+02 8.845952898263931274e-02
6.410000000000000000e+02 8.845955133438110352e-02
6.420000000000000000e+02 8.845956623554229736e-02
6.430000000000000000e+02 8.845958858728408813e-02
6.440000000000000000e+02 8.845961093902587891e-02
6.450000000000000000e+02 8.845963329076766968e-02
6.460000000000000000e+02 8.845965564250946045e-02
6.470000000000000000e+02 8.845967054367065430e-02
6.480000000000000000e+02 8.845968544483184814e-02
6.490000000000000000e+02 8.845970779657363892e-02
6.500000000000000000e+02 8.845971524715423584e-02
6.510000000000000000e+02 8.845973014831542969e-02
6.520000000000000000e+02 8.845975250005722046e-02
6.530000000000000000e+02 8.845977485179901123e-02
6.540000000000000000e+02 8.845978975296020508e-02
6.550000000000000000e+02 8.845981210470199585e-02
6.560000000000000000e+02 8.845983445644378662e-02
6.570000000000000000e+02 8.845984935760498047e-02
6.580000000000000000e+02 8.845986425876617432e-02
6.590000000000000000e+02 8.845987915992736816e-02
6.600000000000000000e+02 8.845990151166915894e-02
6.610000000000000000e+02 8.845991641283035278e-02
6.620000000000000000e+02 8.845993876457214355e-02
6.630000000000000000e+02 8.845994621515274048e-02
6.640000000000000000e+02 8.845996856689453125e-02
6.650000000000000000e+02 8.845998346805572510e-02
6.660000000000000000e+02 8.845999091863632202e-02
6.670000000000000000e+02 8.845999836921691895e-02
6.680000000000000000e+02 8.846002817153930664e-02
6.690000000000000000e+02 8.846003562211990356e-02
6.700000000000000000e+02 8.846005797386169434e-02
6.710000000000000000e+02 8.846007287502288818e-02
6.720000000000000000e+02 8.846008777618408203e-02
6.730000000000000000e+02 8.846010267734527588e-02
6.740000000000000000e+02 8.846013247966766357e-02
6.750000000000000000e+02 8.846013993024826050e-02
6.760000000000000000e+02 8.846016228199005127e-02
6.770000000000000000e+02 8.846016973257064819e-02
6.780000000000000000e+02 8.846019208431243896e-02
6.790000000000000000e+02 8.846019208431243896e-02
6.800000000000000000e+02 8.846020698547363281e-02
6.810000000000000000e+02 8.846022188663482666e-02
6.820000000000000000e+02 8.846022933721542358e-02
6.830000000000000000e+02 8.846024423837661743e-02
6.840000000000000000e+02 8.846026659011840820e-02
6.850000000000000000e+02 8.846028149127960205e-02
6.860000000000000000e+02 8.846029639244079590e-02
6.870000000000000000e+02 8.846030384302139282e-02
6.880000000000000000e+02 8.846032619476318359e-02
6.890000000000000000e+02 8.846034109592437744e-02
6.900000000000000000e+02 8.846034854650497437e-02
6.910000000000000000e+02 8.846037089824676514e-02
6.920000000000000000e+02 8.846037834882736206e-02
6.930000000000000000e+02 8.846039324998855591e-02
6.940000000000000000e+02 8.846040815114974976e-02
6.950000000000000000e+02 8.846041560173034668e-02
6.960000000000000000e+02 8.846043050289154053e-02
6.970000000000000000e+02 8.846044540405273438e-02
6.980000000000000000e+02 8.846045285463333130e-02
6.990000000000000000e+02 8.846046030521392822e-02
7.000000000000000000e+02 8.846048265695571899e-02
7.010000000000000000e+02 8.846049755811691284e-02
7.020000000000000000e+02 8.846050500869750977e-02
7.030000000000000000e+02 8.846050500869750977e-02
7.040000000000000000e+02 8.846051990985870361e-02
7.050000000000000000e+02 8.846052736043930054e-02
7.060000000000000000e+02 8.846054971218109131e-02
7.070000000000000000e+02 8.846056461334228516e-02
7.080000000000000000e+02 8.846057206392288208e-02
7.090000000000000000e+02 8.846057951450347900e-02
7.100000000000000000e+02 8.846059441566467285e-02
7.110000000000000000e+02 8.846060931682586670e-02
7.120000000000000000e+02 8.846061676740646362e-02
7.130000000000000000e+02 8.846062421798706055e-02
7.140000000000000000e+02 8.846063911914825439e-02
7.150000000000000000e+02 8.846065402030944824e-02
7.160000000000000000e+02 8.846066147089004517e-02
7.170000000000000000e+02 8.846066892147064209e-02
7.180000000000000000e+02 8.846068382263183594e-02
7.190000000000000000e+02 8.846069127321243286e-02
7.200000000000000000e+02 8.846070617437362671e-02
7.210000000000000000e+02 8.846072107553482056e-02
7.220000000000000000e+02 8.846072852611541748e-02
7.230000000000000000e+02 8.846074342727661133e-02
7.240000000000000000e+02 8.846074342727661133e-02
7.250000000000000000e+02 8.846075087785720825e-02
7.260000000000000000e+02 8.846076577901840210e-02
7.270000000000000000e+02 8.846077322959899902e-02
7.280000000000000000e+02 8.846078068017959595e-02
7.290000000000000000e+02 8.846078813076019287e-02
7.300000000000000000e+02 8.846080303192138672e-02
7.310000000000000000e+02 8.846081793308258057e-02
7.320000000000000000e+02 8.846082538366317749e-02
7.330000000000000000e+02 8.846083283424377441e-02
7.340000000000000000e+02 8.846084028482437134e-02
7.350000000000000000e+02 8.846084773540496826e-02
7.360000000000000000e+02 8.846085518598556519e-02
7.370000000000000000e+02 8.846087008714675903e-02
7.380000000000000000e+02 8.846087753772735596e-02
7.390000000000000000e+02 8.846088498830795288e-02
7.400000000000000000e+02 8.846089243888854980e-02
7.410000000000000000e+02 8.846090734004974365e-02
7.420000000000000000e+02 8.846092224121093750e-02
7.430000000000000000e+02 8.846092224121093750e-02
7.440000000000000000e+02 8.846093714237213135e-02
7.450000000000000000e+02 8.846093714237213135e-02
7.460000000000000000e+02 8.846095204353332520e-02
7.470000000000000000e+02 8.846095949411392212e-02
7.480000000000000000e+02 8.846096694469451904e-02
7.490000000000000000e+02 8.846097439527511597e-02
7.500000000000000000e+02 8.846098184585571289e-02
7.510000000000000000e+02 8.846099674701690674e-02
7.520000000000000000e+02 8.846100419759750366e-02
7.530000000000000000e+02 8.846101164817810059e-02
7.540000000000000000e+02 8.846100419759750366e-02
7.550000000000000000e+02 8.846101164817810059e-02
7.560000000000000000e+02 8.846101909875869751e-02
7.570000000000000000e+02 8.846103399991989136e-02
7.580000000000000000e+02 8.846104145050048828e-02
7.590000000000000000e+02 8.846105635166168213e-02
7.600000000000000000e+02 8.846105635166168213e-02
7.610000000000000000e+02 8.846106380224227905e-02
7.620000000000000000e+02 8.846107125282287598e-02
7.630000000000000000e+02 8.846108615398406982e-02
7.640000000000000000e+02 8.846110105514526367e-02
7.650000000000000000e+02 8.846110105514526367e-02
7.660000000000000000e+02 8.846111595630645752e-02
7.670000000000000000e+02 8.846111595630645752e-02
7.680000000000000000e+02 8.846111595630645752e-02
7.690000000000000000e+02 8.846112340688705444e-02
7.700000000000000000e+02 8.846113085746765137e-02
7.710000000000000000e+02 8.846114575862884521e-02
7.720000000000000000e+02 8.846115320920944214e-02
7.730000000000000000e+02 8.846116065979003906e-02
7.740000000000000000e+02 8.846116065979003906e-02
7.750000000000000000e+02 8.846117556095123291e-02
7.760000000000000000e+02 8.846117556095123291e-02
7.770000000000000000e+02 8.846119046211242676e-02
7.780000000000000000e+02 8.846119046211242676e-02
7.790000000000000000e+02 8.846119046211242676e-02
7.800000000000000000e+02 8.846121281385421753e-02
7.810000000000000000e+02 8.846120536327362061e-02
7.820000000000000000e+02 8.846121281385421753e-02
7.830000000000000000e+02 8.846122771501541138e-02
7.840000000000000000e+02 8.846123516559600830e-02
7.850000000000000000e+02 8.846123516559600830e-02
7.860000000000000000e+02 8.846123516559600830e-02
7.870000000000000000e+02 8.846123516559600830e-02
7.880000000000000000e+02 8.846125006675720215e-02
7.890000000000000000e+02 8.846125751733779907e-02
7.900000000000000000e+02 8.846126496791839600e-02
7.910000000000000000e+02 8.846127241849899292e-02
7.920000000000000000e+02 8.846127986907958984e-02
7.930000000000000000e+02 8.846127986907958984e-02
7.940000000000000000e+02 8.846128731966018677e-02
7.950000000000000000e+02 8.846130222082138062e-02
7.960000000000000000e+02 8.846130967140197754e-02
7.970000000000000000e+02 8.846130967140197754e-02
7.980000000000000000e+02 8.846131712198257446e-02
7.990000000000000000e+02 8.846132457256317139e-02
8.000000000000000000e+02 8.846132457256317139e-02
8.010000000000000000e+02 8.846133947372436523e-02
8.020000000000000000e+02 8.846133947372436523e-02
8.030000000000000000e+02 8.846133947372436523e-02
8.040000000000000000e+02 8.846135437488555908e-02
8.050000000000000000e+02 8.846135437488555908e-02
8.060000000000000000e+02 8.846135437488555908e-02
8.070000000000000000e+02 8.846136927604675293e-02
8.080000000000000000e+02 8.846136927604675293e-02
8.090000000000000000e+02 8.846136927604675293e-02
8.100000000000000000e+02 8.846137672662734985e-02
8.110000000000000000e+02 8.846138417720794678e-02
8.120000000000000000e+02 8.846139162778854370e-02
8.130000000000000000e+02 8.846139907836914062e-02
8.140000000000000000e+02 8.846139907836914062e-02
8.150000000000000000e+02 8.846140652894973755e-02
8.160000000000000000e+02 8.846141397953033447e-02
8.170000000000000000e+02 8.846141397953033447e-02
8.180000000000000000e+02 8.846142143011093140e-02
8.190000000000000000e+02 8.846142888069152832e-02
8.200000000000000000e+02 8.846142888069152832e-02
8.210000000000000000e+02 8.846142888069152832e-02
8.220000000000000000e+02 8.846144378185272217e-02
8.230000000000000000e+02 8.846144378185272217e-02
8.240000000000000000e+02 8.846144378185272217e-02
8.250000000000000000e+02 8.846145868301391602e-02
8.260000000000000000e+02 8.846145868301391602e-02
8.270000000000000000e+02 8.846145868301391602e-02
8.280000000000000000e+02 8.846146613359451294e-02
8.290000000000000000e+02 8.846147358417510986e-02
8.300000000000000000e+02 8.846147358417510986e-02
8.310000000000000000e+02 8.846148103475570679e-02
8.320000000000000000e+02 8.846148848533630371e-02
8.330000000000000000e+02 8.846148848533630371e-02
8.340000000000000000e+02 8.846148848533630371e-02
8.350000000000000000e+02 8.846150338649749756e-02
8.360000000000000000e+02 8.846148848533630371e-02
8.370000000000000000e+02 8.846149593591690063e-02
8.380000000000000000e+02 8.846150338649749756e-02
8.390000000000000000e+02 8.846150338649749756e-02
8.400000000000000000e+02 8.846151828765869141e-02
8.410000000000000000e+02 8.846151828765869141e-02
8.420000000000000000e+02 8.846153318881988525e-02
8.430000000000000000e+02 8.846153318881988525e-02
8.440000000000000000e+02 8.846154063940048218e-02
8.450000000000000000e+02 8.846154808998107910e-02
8.460000000000000000e+02 8.846154808998107910e-02
8.470000000000000000e+02 8.846154808998107910e-02
8.480000000000000000e+02 8.846155554056167603e-02
8.490000000000000000e+02 8.846155554056167603e-02
8.500000000000000000e+02 8.846156299114227295e-02
8.510000000000000000e+02 8.846156299114227295e-02
8.520000000000000000e+02 8.846157044172286987e-02
8.530000000000000000e+02 8.846157789230346680e-02
8.540000000000000000e+02 8.846157789230346680e-02
8.550000000000000000e+02 8.846158534288406372e-02
8.560000000000000000e+02 8.846157789230346680e-02
8.570000000000000000e+02 8.846158534288406372e-02
8.580000000000000000e+02 8.846159279346466064e-02
8.590000000000000000e+02 8.846159279346466064e-02
8.600000000000000000e+02 8.846160769462585449e-02
8.610000000000000000e+02 8.846160769462585449e-02
8.620000000000000000e+02 8.846160024404525757e-02
8.630000000000000000e+02 8.846160769462585449e-02
8.640000000000000000e+02 8.846161514520645142e-02
8.650000000000000000e+02 8.846162259578704834e-02
8.660000000000000000e+02 8.846162259578704834e-02
8.670000000000000000e+02 8.846162259578704834e-02
8.680000000000000000e+02 8.846162259578704834e-02
8.690000000000000000e+02 8.846163749694824219e-02
8.700000000000000000e+02 8.846164494752883911e-02
8.710000000000000000e+02 8.846163749694824219e-02
8.720000000000000000e+02 8.846163749694824219e-02
8.730000000000000000e+02 8.846164494752883911e-02
8.740000000000000000e+02 8.846164494752883911e-02
8.750000000000000000e+02 8.846165239810943604e-02
8.760000000000000000e+02 8.846165239810943604e-02
8.770000000000000000e+02 8.846165984869003296e-02
8.780000000000000000e+02 8.846166729927062988e-02
8.790000000000000000e+02 8.846166729927062988e-02
8.800000000000000000e+02 8.846166729927062988e-02
8.810000000000000000e+02 8.846166729927062988e-02
8.820000000000000000e+02 8.846166729927062988e-02
8.830000000000000000e+02 8.846166729927062988e-02
8.840000000000000000e+02 8.846167474985122681e-02
8.850000000000000000e+02 8.846168220043182373e-02
8.860000000000000000e+02 8.846168220043182373e-02
8.870000000000000000e+02 8.846168220043182373e-02
8.880000000000000000e+02 8.846168965101242065e-02
8.890000000000000000e+02 8.846169710159301758e-02
8.900000000000000000e+02 8.846170455217361450e-02
8.910000000000000000e+02 8.846169710159301758e-02
8.920000000000000000e+02 8.846171200275421143e-02
8.930000000000000000e+02 8.846170455217361450e-02
8.940000000000000000e+02 8.846170455217361450e-02
8.950000000000000000e+02 8.846171200275421143e-02
8.960000000000000000e+02 8.846171200275421143e-02
8.970000000000000000e+02 8.846171200275421143e-02
8.980000000000000000e+02 8.846171945333480835e-02
8.990000000000000000e+02 8.846172690391540527e-02
9.000000000000000000e+02 8.846171200275421143e-02
9.010000000000000000e+02 8.846171945333480835e-02
9.020000000000000000e+02 8.846171945333480835e-02
9.030000000000000000e+02 8.846172690391540527e-02
9.040000000000000000e+02 8.846171945333480835e-02
9.050000000000000000e+02 8.846172690391540527e-02
9.060000000000000000e+02 8.846174180507659912e-02
9.070000000000000000e+02 8.846174180507659912e-02
9.080000000000000000e+02 8.846174180507659912e-02
9.090000000000000000e+02 8.846174180507659912e-02
9.100000000000000000e+02 8.846174925565719604e-02
9.110000000000000000e+02 8.846175670623779297e-02
9.120000000000000000e+02 8.846176415681838989e-02
9.130000000000000000e+02 8.846175670623779297e-02
9.140000000000000000e+02 8.846175670623779297e-02
9.150000000000000000e+02 8.846176415681838989e-02
9.160000000000000000e+02 8.846176415681838989e-02
9.170000000000000000e+02 8.846177160739898682e-02
9.180000000000000000e+02 8.846177160739898682e-02
9.190000000000000000e+02 8.846177160739898682e-02
9.200000000000000000e+02 8.846177160739898682e-02
9.210000000000000000e+02 8.846177160739898682e-02
9.220000000000000000e+02 8.846177905797958374e-02
9.230000000000000000e+02 8.846177905797958374e-02
9.240000000000000000e+02 8.846177905797958374e-02
9.250000000000000000e+02 8.846178650856018066e-02
9.260000000000000000e+02 8.846178650856018066e-02
9.270000000000000000e+02 8.846178650856018066e-02
9.280000000000000000e+02 8.846178650856018066e-02
9.290000000000000000e+02 8.846178650856018066e-02
9.300000000000000000e+02 8.846180140972137451e-02
9.310000000000000000e+02 8.846180140972137451e-02
9.320000000000000000e+02 8.846180140972137451e-02
9.330000000000000000e+02 8.846180140972137451e-02
9.340000000000000000e+02 8.846180140972137451e-02
9.350000000000000000e+02 8.846180140972137451e-02
9.360000000000000000e+02 8.846180140972137451e-02
9.370000000000000000e+02 8.846180140972137451e-02
9.380000000000000000e+02 8.846180140972137451e-02
9.390000000000000000e+02 8.846180886030197144e-02
9.400000000000000000e+02 8.846181631088256836e-02
9.410000000000000000e+02 8.846181631088256836e-02
9.420000000000000000e+02 8.846181631088256836e-02
9.430000000000000000e+02 8.846181631088256836e-02
9.440000000000000000e+02 8.846182376146316528e-02
9.450000000000000000e+02 8.846182376146316528e-02
9.460000000000000000e+02 8.846183121204376221e-02
9.470000000000000000e+02 8.846183121204376221e-02
9.480000000000000000e+02 8.846183121204376221e-02
9.490000000000000000e+02 8.846183121204376221e-02
9.500000000000000000e+02 8.846183121204376221e-02
9.510000000000000000e+02 8.846183121204376221e-02
9.520000000000000000e+02 8.846183121204376221e-02
9.530000000000000000e+02 8.846183866262435913e-02
9.540000000000000000e+02 8.846183866262435913e-02
9.550000000000000000e+02 8.846184611320495605e-02
9.560000000000000000e+02 8.846184611320495605e-02
9.570000000000000000e+02 8.846184611320495605e-02
9.580000000000000000e+02 8.846184611320495605e-02
9.590000000000000000e+02 8.846185356378555298e-02
9.600000000000000000e+02 8.846185356378555298e-02
9.610000000000000000e+02 8.846186101436614990e-02
9.620000000000000000e+02 8.846186101436614990e-02
9.630000000000000000e+02 8.846185356378555298e-02
9.640000000000000000e+02 8.846186101436614990e-02
9.650000000000000000e+02 8.846186101436614990e-02
9.660000000000000000e+02 8.846186101436614990e-02
9.670000000000000000e+02 8.846186101436614990e-02
9.680000000000000000e+02 8.846186846494674683e-02
9.690000000000000000e+02 8.846186101436614990e-02
9.700000000000000000e+02 8.846186101436614990e-02
9.710000000000000000e+02 8.846186101436614990e-02
9.720000000000000000e+02 8.846187591552734375e-02
9.730000000000000000e+02 8.846187591552734375e-02
9.740000000000000000e+02 8.846187591552734375e-02
9.750000000000000000e+02 8.846187591552734375e-02
9.760000000000000000e+02 8.846187591552734375e-02
9.770000000000000000e+02 8.846187591552734375e-02
9.780000000000000000e+02 8.846187591552734375e-02
9.790000000000000000e+02 8.846188336610794067e-02
9.800000000000000000e+02 8.846188336610794067e-02
9.810000000000000000e+02 8.846189081668853760e-02
9.820000000000000000e+02 8.846189081668853760e-02
9.830000000000000000e+02 8.846189081668853760e-02
9.840000000000000000e+02 8.846189081668853760e-02
9.850000000000000000e+02 8.846189081668853760e-02
9.860000000000000000e+02 8.846189826726913452e-02
9.870000000000000000e+02 8.846189081668853760e-02
9.880000000000000000e+02 8.846189081668853760e-02
9.890000000000000000e+02 8.846190571784973145e-02
9.900000000000000000e+02 8.846189826726913452e-02
9.910000000000000000e+02 8.846190571784973145e-02
9.920000000000000000e+02 8.846190571784973145e-02
9.930000000000000000e+02 8.846190571784973145e-02
9.940000000000000000e+02 8.846190571784973145e-02
9.950000000000000000e+02 8.846190571784973145e-02
9.960000000000000000e+02 8.846190571784973145e-02
9.970000000000000000e+02 8.846190571784973145e-02
9.980000000000000000e+02 8.846190571784973145e-02
9.990000000000000000e+02 8.846190571784973145e-02
1.000000000000000000e+03 8.846190571784973145e-02
1.001000000000000000e+03 8.846191316843032837e-02
1.002000000000000000e+03 8.846191316843032837e-02
1.003000000000000000e+03 8.846191316843032837e-02
1.004000000000000000e+03 8.846191316843032837e-02
1.005000000000000000e+03 8.846190571784973145e-02
1.006000000000000000e+03 8.846191316843032837e-02
1.007000000000000000e+03 8.846190571784973145e-02
1.008000000000000000e+03 8.846190571784973145e-02
1.009000000000000000e+03 8.846190571784973145e-02
1.010000000000000000e+03 8.846190571784973145e-02
1.011000000000000000e+03 8.846191316843032837e-02
1.012000000000000000e+03 8.846191316843032837e-02
1.013000000000000000e+03 8.846191316843032837e-02
1.014000000000000000e+03 8.846191316843032837e-02
1.015000000000000000e+03 8.846191316843032837e-02
1.016000000000000000e+03 8.846192061901092529e-02
1.017000000000000000e+03 8.846192061901092529e-02
1.018000000000000000e+03 8.846192061901092529e-02
1.019000000000000000e+03 8.846192061901092529e-02
1.020000000000000000e+03 8.846192061901092529e-02
1.021000000000000000e+03 8.846192061901092529e-02
1.022000000000000000e+03 8.846192061901092529e-02
1.023000000000000000e+03 8.846192061901092529e-02
1.024000000000000000e+03 8.846192061901092529e-02
1.025000000000000000e+03 8.846192061901092529e-02
1.026000000000000000e+03 8.846192061901092529e-02
1.027000000000000000e+03 8.846192061901092529e-02
1.028000000000000000e+03 8.846192061901092529e-02
1.029000000000000000e+03 8.846192061901092529e-02
1.030000000000000000e+03 8.846192061901092529e-02
1.031000000000000000e+03 8.846192806959152222e-02
1.032000000000000000e+03 8.846192806959152222e-02
1.033000000000000000e+03 8.846192061901092529e-02
1.034000000000000000e+03 8.846192061901092529e-02
1.035000000000000000e+03 8.846192061901092529e-02
1.036000000000000000e+03 8.846192061901092529e-02
1.037000000000000000e+03 8.846192061901092529e-02
1.038000000000000000e+03 8.846192061901092529e-02
1.039000000000000000e+03 8.846192806959152222e-02
1.040000000000000000e+03 8.846192806959152222e-02
1.041000000000000000e+03 8.846192806959152222e-02
1.042000000000000000e+03 8.846193552017211914e-02
1.043000000000000000e+03 8.846192806959152222e-02
1.044000000000000000e+03 8.846193552017211914e-02
1.045000000000000000e+03 8.846193552017211914e-02
1.046000000000000000e+03 8.846193552017211914e-02
1.047000000000000000e+03 8.846193552017211914e-02
1.048000000000000000e+03 8.846193552017211914e-02
1.049000000000000000e+03 8.846193552017211914e-02
1.050000000000000000e+03 8.846193552017211914e-02
1.051000000000000000e+03 8.846193552017211914e-02
1.052000000000000000e+03 8.846193552017211914e-02
1.053000000000000000e+03 8.846193552017211914e-02
1.054000000000000000e+03 8.846193552017211914e-02
1.055000000000000000e+03 8.846194297075271606e-02
1.056000000000000000e+03 8.846193552017211914e-02
1.057000000000000000e+03 8.846193552017211914e-02
1.058000000000000000e+03 8.846193552017211914e-02
1.059000000000000000e+03 8.846193552017211914e-02
1.060000000000000000e+03 8.846193552017211914e-02
1.061000000000000000e+03 8.846194297075271606e-02
1.062000000000000000e+03 8.846193552017211914e-02
1.063000000000000000e+03 8.846193552017211914e-02
1.064000000000000000e+03 8.846194297075271606e-02
1.065000000000000000e+03 8.846194297075271606e-02
1.066000000000000000e+03 8.846193552017211914e-02
1.067000000000000000e+03 8.846193552017211914e-02
1.068000000000000000e+03 8.846194297075271606e-02
1.069000000000000000e+03 8.846194297075271606e-02
1.070000000000000000e+03 8.846193552017211914e-02
1.071000000000000000e+03 8.846194297075271606e-02
1.072000000000000000e+03 8.846194297075271606e-02
1.073000000000000000e+03 8.846194297075271606e-02
1.074000000000000000e+03 8.846194297075271606e-02
1.075000000000000000e+03 8.846195042133331299e-02
1.076000000000000000e+03 8.846195042133331299e-02
1.077000000000000000e+03 8.846195042133331299e-02
1.078000000000000000e+03 8.846195042133331299e-02
1.079000000000000000e+03 8.846195042133331299e-02
1.080000000000000000e+03 8.846195042133331299e-02
1.081000000000000000e+03 8.846195042133331299e-02
1.082000000000000000e+03 8.846194297075271606e-02
1.083000000000000000e+03 8.846195042133331299e-02
1.084000000000000000e+03 8.846195042133331299e-02
1.085000000000000000e+03 8.846195042133331299e-02
1.086000000000000000e+03 8.846195042133331299e-02
1.087000000000000000e+03 8.846195042133331299e-02
1.088000000000000000e+03 8.846195042133331299e-02
1.089000000000000000e+03 8.846195042133331299e-02
1.090000000000000000e+03 8.846195042133331299e-02
1.091000000000000000e+03 8.846195042133331299e-02
1.092000000000000000e+03 8.846195042133331299e-02
1.093000000000000000e+03 8.846195042133331299e-02
1.094000000000000000e+03 8.846195042133331299e-02
1.095000000000000000e+03 8.846195042133331299e-02
1.096000000000000000e+03 8.846195787191390991e-02
1.097000000000000000e+03 8.846195042133331299e-02
1.098000000000000000e+03 8.846195787191390991e-02
1.099000000000000000e+03 8.846196532249450684e-02
1.100000000000000000e+03 8.846195787191390991e-02
1.101000000000000000e+03 8.846196532249450684e-02
1.102000000000000000e+03 8.846196532249450684e-02
1.103000000000000000e+03 8.846196532249450684e-02
1.104000000000000000e+03 8.846196532249450684e-02
1.105000000000000000e+03 8.846196532249450684e-02
1.106000000000000000e+03 8.846196532249450684e-02
1.107000000000000000e+03 8.846196532249450684e-02
1.108000000000000000e+03 8.846196532249450684e-02
1.109000000000000000e+03 8.846196532249450684e-02
1.110000000000000000e+03 8.846196532249450684e-02
1.111000000000000000e+03 8.846196532249450684e-02
1.112000000000000000e+03 8.846195787191390991e-02
1.113000000000000000e+03 8.846196532249450684e-02
1.114000000000000000e+03 8.846196532249450684e-02
1.115000000000000000e+03 8.846196532249450684e-02
1.116000000000000000e+03 8.846196532249450684e-02
1.117000000000000000e+03 8.846197277307510376e-02
1.118000000000000000e+03 8.846196532249450684e-02
1.119000000000000000e+03 8.846196532249450684e-02
1.120000000000000000e+03 8.846196532249450684e-02
1.121000000000000000e+03 8.846196532249450684e-02
1.122000000000000000e+03 8.846196532249450684e-02
1.123000000000000000e+03 8.846196532249450684e-02
1.124000000000000000e+03 8.846196532249450684e-02
1.125000000000000000e+03 8.846197277307510376e-02
1.126000000000000000e+03 8.846197277307510376e-02
1.127000000000000000e+03 8.846196532249450684e-02
1.128000000000000000e+03 8.846196532249450684e-02
1.129000000000000000e+03 8.846196532249450684e-02
1.130000000000000000e+03 8.846196532249450684e-02
1.131000000000000000e+03 8.846197277307510376e-02
1.132000000000000000e+03 8.846197277307510376e-02
1.133000000000000000e+03 8.846197277307510376e-02
1.134000000000000000e+03 8.846198022365570068e-02
1.135000000000000000e+03 8.846198022365570068e-02
1.136000000000000000e+03 8.846198022365570068e-02
1.137000000000000000e+03 8.846196532249450684e-02
1.138000000000000000e+03 8.846197277307510376e-02
1.139000000000000000e+03 8.846198022365570068e-02
1.140000000000000000e+03 8.846197277307510376e-02
1.141000000000000000e+03 8.846198022365570068e-02
1.142000000000000000e+03 8.846198022365570068e-02
1.143000000000000000e+03 8.846198022365570068e-02
1.144000000000000000e+03 8.846198022365570068e-02
1.145000000000000000e+03 8.846198022365570068e-02
1.146000000000000000e+03 8.846198022365570068e-02
1.147000000000000000e+03 8.846198022365570068e-02
1.148000000000000000e+03 8.846198022365570068e-02
1.149000000000000000e+03 8.846198022365570068e-02
1.150000000000000000e+03 8.846198022365570068e-02
1.151000000000000000e+03 8.846198022365570068e-02
1.152000000000000000e+03 8.846198022365570068e-02
1.153000000000000000e+03 8.846198022365570068e-02
1.154000000000000000e+03 8.846198767423629761e-02
1.155000000000000000e+03 8.846198767423629761e-02
1.156000000000000000e+03 8.846198022365570068e-02
1.157000000000000000e+03 8.846198022365570068e-02
1.158000000000000000e+03 8.846198767423629761e-02
1.159000000000000000e+03 8.846198022365570068e-02
1.160000000000000000e+03 8.846198022365570068e-02
1.161000000000000000e+03 8.846198022365570068e-02
1.162000000000000000e+03 8.846198767423629761e-02
1.163000000000000000e+03 8.846198767423629761e-02
1.164000000000000000e+03 8.846198022365570068e-02
1.165000000000000000e+03 8.846198767423629761e-02
1.166000000000000000e+03 8.846198767423629761e-02
1.167000000000000000e+03 8.846198767423629761e-02
1.168000000000000000e+03 8.846198767423629761e-02
1.169000000000000000e+03 8.846198767423629761e-02
1.170000000000000000e+03 8.846198767423629761e-02
1.171000000000000000e+03 8.846199512481689453e-02
1.172000000000000000e+03 8.846198022365570068e-02
1.173000000000000000e+03 8.846199512481689453e-02
1.174000000000000000e+03 8.846199512481689453e-02
1.175000000000000000e+03 8.846199512481689453e-02
1.176000000000000000e+03 8.846199512481689453e-02
1.177000000000000000e+03 8.846199512481689453e-02
1.178000000000000000e+03 8.846199512481689453e-02
1.179000000000000000e+03 8.846199512481689453e-02
1.180000000000000000e+03 8.846198767423629761e-02
1.181000000000000000e+03 8.846199512481689453e-02
1.182000000000000000e+03 8.846199512481689453e-02
1.183000000000000000e+03 8.846199512481689453e-02
1.184000000000000000e+03 8.846199512481689453e-02
1.185000000000000000e+03 8.846199512481689453e-02
1.186000000000000000e+03 8.846200257539749146e-02
1.187000000000000000e+03 8.846199512481689453e-02
1.188000000000000000e+03 8.846199512481689453e-02
1.189000000000000000e+03 8.846199512481689453e-02
1.190000000000000000e+03 8.846199512481689453e-02
1.191000000000000000e+03 8.846199512481689453e-02
1.192000000000000000e+03 8.846199512481689453e-02
1.193000000000000000e+03 8.846199512481689453e-02
1.194000000000000000e+03 8.846199512481689453e-02
1.195000000000000000e+03 8.846199512481689453e-02
1.196000000000000000e+03 8.846199512481689453e-02
1.197000000000000000e+03 8.846199512481689453e-02
1.198000000000000000e+03 8.846199512481689453e-02
1.199000000000000000e+03 8.846199512481689453e-02
1.200000000000000000e+03 8.846200257539749146e-02
1.201000000000000000e+03 8.846200257539749146e-02
1.202000000000000000e+03 8.846200257539749146e-02
1.203000000000000000e+03 8.846200257539749146e-02
1.204000000000000000e+03 8.846200257539749146e-02
1.205000000000000000e+03 8.846200257539749146e-02
1.206000000000000000e+03 8.846200257539749146e-02
1.207000000000000000e+03 8.846200257539749146e-02
1.208000000000000000e+03 8.846200257539749146e-02
1.209000000000000000e+03 8.846200257539749146e-02
1.210000000000000000e+03 8.846200257539749146e-02
1.211000000000000000e+03 8.846201002597808838e-02
1.212000000000000000e+03 8.846201002597808838e-02
1.213000000000000000e+03 8.846201002597808838e-02
1.214000000000000000e+03 8.846201002597808838e-02
1.215000000000000000e+03 8.846201002597808838e-02
1.216000000000000000e+03 8.846201002597808838e-02
1.217000000000000000e+03 8.846201002597808838e-02
1.218000000000000000e+03 8.846201002597808838e-02
1.219000000000000000e+03 8.846201002597808838e-02
1.220000000000000000e+03 8.846200257539749146e-02
1.221000000000000000e+03 8.846201002597808838e-02
1.222000000000000000e+03 8.846200257539749146e-02
1.223000000000000000e+03 8.846201002597808838e-02
1.224000000000000000e+03 8.846200257539749146e-02
1.225000000000000000e+03 8.846201002597808838e-02
1.226000000000000000e+03 8.846201002597808838e-02
1.227000000000000000e+03 8.846201002597808838e-02
1.228000000000000000e+03 8.846201747655868530e-02
1.229000000000000000e+03 8.846201747655868530e-02
1.230000000000000000e+03 8.846201747655868530e-02
1.231000000000000000e+03 8.846201747655868530e-02
1.232000000000000000e+03 8.846201002597808838e-02
1.233000000000000000e+03 8.846201002597808838e-02
1.234000000000000000e+03 8.846201002597808838e-02
1.235000000000000000e+03 8.846201002597808838e-02
1.236000000000000000e+03 8.846201002597808838e-02
1.237000000000000000e+03 8.846201002597808838e-02
1.238000000000000000e+03 8.846201002597808838e-02
1.239000000000000000e+03 8.846202492713928223e-02
1.240000000000000000e+03 8.846201747655868530e-02
1.241000000000000000e+03 8.846201002597808838e-02
1.242000000000000000e+03 8.846201002597808838e-02
1.243000000000000000e+03 8.846201002597808838e-02
1.244000000000000000e+03 8.846201002597808838e-02
1.245000000000000000e+03 8.846201747655868530e-02
1.246000000000000000e+03 8.846201747655868530e-02
1.247000000000000000e+03 8.846201747655868530e-02
1.248000000000000000e+03 8.846201747655868530e-02
1.249000000000000000e+03 8.846201747655868530e-02
1.250000000000000000e+03 8.846201747655868530e-02
1.251000000000000000e+03 8.846201747655868530e-02
1.252000000000000000e+03 8.846201747655868530e-02
1.253000000000000000e+03 8.846201747655868530e-02
1.254000000000000000e+03 8.846201747655868530e-02
1.255000000000000000e+03 8.846201747655868530e-02
1.256000000000000000e+03 8.846202492713928223e-02
1.257000000000000000e+03 8.846201747655868530e-02
1.258000000000000000e+03 8.846202492713928223e-02
1.259000000000000000e+03 8.846202492713928223e-02
1.260000000000000000e+03 8.846202492713928223e-02
1.261000000000000000e+03 8.846202492713928223e-02
1.262000000000000000e+03 8.846202492713928223e-02
1.263000000000000000e+03 8.846202492713928223e-02
1.264000000000000000e+03 8.846202492713928223e-02
1.265000000000000000e+03 8.846202492713928223e-02
1.266000000000000000e+03 8.846202492713928223e-02
1.267000000000000000e+03 8.846202492713928223e-02
1.268000000000000000e+03 8.846202492713928223e-02
1.269000000000000000e+03 8.846202492713928223e-02
1.270000000000000000e+03 8.846202492713928223e-02
1.271000000000000000e+03 8.846202492713928223e-02
1.272000000000000000e+03 8.846202492713928223e-02
1.273000000000000000e+03 8.846202492713928223e-02
1.274000000000000000e+03 8.846202492713928223e-02
1.275000000000000000e+03 8.846202492713928223e-02
1.276000000000000000e+03 8.846202492713928223e-02
1.277000000000000000e+03 8.846202492713928223e-02
1.278000000000000000e+03 8.846202492713928223e-02
1.279000000000000000e+03 8.846202492713928223e-02
1.280000000000000000e+03 8.846202492713928223e-02
1.281000000000000000e+03 8.846202492713928223e-02
1.282000000000000000e+03 8.846202492713928223e-02
1.283000000000000000e+03 8.846203237771987915e-02
1.284000000000000000e+03 8.846202492713928223e-02
1.285000000000000000e+03 8.846202492713928223e-02
1.286000000000000000e+03 8.846202492713928223e-02
1.287000000000000000e+03 8.846203237771987915e-02
1.288000000000000000e+03 8.846202492713928223e-02
1.289000000000000000e+03 8.846203237771987915e-02
1.290000000000000000e+03 8.846203237771987915e-02
1.291000000000000000e+03 8.846202492713928223e-02
1.292000000000000000e+03 8.846203237771987915e-02
1.293000000000000000e+03 8.846202492713928223e-02
1.294000000000000000e+03 8.846203237771987915e-02
1.295000000000000000e+03 8.846202492713928223e-02
1.296000000000000000e+03 8.846203982830047607e-02
1.297000000000000000e+03 8.846203237771987915e-02
1.298000000000000000e+03 8.846203237771987915e-02
1.299000000000000000e+03 8.846203237771987915e-02
1.300000000000000000e+03 8.846203237771987915e-02
1.301000000000000000e+03 8.846203237771987915e-02
1.302000000000000000e+03 8.846203982830047607e-02
1.303000000000000000e+03 8.846203237771987915e-02
1.304000000000000000e+03 8.846203982830047607e-02
1.305000000000000000e+03 8.846203982830047607e-02
1.306000000000000000e+03 8.846203982830047607e-02
1.307000000000000000e+03 8.846203982830047607e-02
1.308000000000000000e+03 8.846202492713928223e-02
1.309000000000000000e+03 8.846203982830047607e-02
1.310000000000000000e+03 8.846203982830047607e-02
1.311000000000000000e+03 8.846203982830047607e-02
1.312000000000000000e+03 8.846203982830047607e-02
1.313000000000000000e+03 8.846203237771987915e-02
1.314000000000000000e+03 8.846203982830047607e-02
1.315000000000000000e+03 8.846203982830047607e-02
1.316000000000000000e+03 8.846203237771987915e-02
1.317000000000000000e+03 8.846202492713928223e-02
1.318000000000000000e+03 8.846203237771987915e-02
1.319000000000000000e+03 8.846203982830047607e-02
1.320000000000000000e+03 8.846203982830047607e-02
1.321000000000000000e+03 8.846203982830047607e-02
1.322000000000000000e+03 8.846203237771987915e-02
1.323000000000000000e+03 8.846203237771987915e-02
1.324000000000000000e+03 8.846203982830047607e-02
1.325000000000000000e+03 8.846203982830047607e-02
1.326000000000000000e+03 8.846203982830047607e-02
1.327000000000000000e+03 8.846203982830047607e-02
1.328000000000000000e+03 8.846203982830047607e-02
1.329000000000000000e+03 8.846203982830047607e-02
1.330000000000000000e+03 8.846203982830047607e-02
1.331000000000000000e+03 8.846203982830047607e-02
1.332000000000000000e+03 8.846203982830047607e-02
1.333000000000000000e+03 8.846203982830047607e-02
1.334000000000000000e+03 8.846203982830047607e-02
1.335000000000000000e+03 8.846204727888107300e-02
1.336000000000000000e+03 8.846203982830047607e-02
1.337000000000000000e+03 8.846203982830047607e-02
1.338000000000000000e+03 8.846203982830047607e-02
1.339000000000000000e+03 8.846203982830047607e-02
1.340000000000000000e+03 8.846203982830047607e-02
1.341000000000000000e+03 8.846203982830047607e-02
1.342000000000000000e+03 8.846203982830047607e-02
1.343000000000000000e+03 8.846204727888107300e-02
1.344000000000000000e+03 8.846203982830047607e-02
1.345000000000000000e+03 8.846203982830047607e-02
1.346000000000000000e+03 8.846203982830047607e-02
1.347000000000000000e+03 8.846203982830047607e-02
1.348000000000000000e+03 8.846203982830047607e-02
1.349000000000000000e+03 8.846203982830047607e-02
1.350000000000000000e+03 8.846203982830047607e-02
1.351000000000000000e+03 8.846203982830047607e-02
1.352000000000000000e+03 8.846204727888107300e-02
1.353000000000000000e+03 8.846204727888107300e-02
1.354000000000000000e+03 8.846204727888107300e-02
1.355000000000000000e+03 8.846204727888107300e-02
1.356000000000000000e+03 8.846204727888107300e-02
1.357000000000000000e+03 8.846204727888107300e-02
1.358000000000000000e+03 8.846204727888107300e-02
1.359000000000000000e+03 8.846204727888107300e-02
1.360000000000000000e+03 8.846204727888107300e-02
1.361000000000000000e+03 8.846204727888107300e-02
1.362000000000000000e+03 8.846204727888107300e-02
1.363000000000000000e+03 8.846205472946166992e-02
1.364000000000000000e+03 8.846205472946166992e-02
1.365000000000000000e+03 8.846205472946166992e-02
1.366000000000000000e+03 8.846205472946166992e-02
1.367000000000000000e+03 8.846204727888107300e-02
1.368000000000000000e+03 8.846204727888107300e-02
1.369000000000000000e+03 8.846205472946166992e-02
1.370000000000000000e+03 8.846205472946166992e-02
1.371000000000000000e+03 8.846204727888107300e-02
1.372000000000000000e+03 8.846205472946166992e-02
1.373000000000000000e+03 8.846205472946166992e-02
1.374000000000000000e+03 8.846205472946166992e-02
1.375000000000000000e+03 8.846205472946166992e-02
1.376000000000000000e+03 8.846205472946166992e-02
1.377000000000000000e+03 8.846205472946166992e-02
1.378000000000000000e+03 8.846205472946166992e-02
1.379000000000000000e+03 8.846205472946166992e-02
1.380000000000000000e+03 8.846205472946166992e-02
1.381000000000000000e+03 8.846205472946166992e-02
1.382000000000000000e+03 8.846205472946166992e-02
1.383000000000000000e+03 8.846205472946166992e-02
1.384000000000000000e+03 8.846206218004226685e-02
1.385000000000000000e+03 8.846205472946166992e-02
1.386000000000000000e+03 8.846205472946166992e-02
1.387000000000000000e+03 8.846205472946166992e-02
1.388000000000000000e+03 8.846206218004226685e-02
1.389000000000000000e+03 8.846205472946166992e-02
1.390000000000000000e+03 8.846205472946166992e-02
1.391000000000000000e+03 8.846205472946166992e-02
1.392000000000000000e+03 8.846205472946166992e-02
1.393000000000000000e+03 8.846205472946166992e-02
1.394000000000000000e+03 8.846205472946166992e-02
1.395000000000000000e+03 8.846205472946166992e-02
1.396000000000000000e+03 8.846205472946166992e-02
1.397000000000000000e+03 8.846205472946166992e-02
1.398000000000000000e+03 8.846205472946166992e-02
1.399000000000000000e+03 8.846205472946166992e-02
1.400000000000000000e+03 8.846205472946166992e-02
1.401000000000000000e+03 8.846205472946166992e-02
1.402000000000000000e+03 8.846205472946166992e-02
1.403000000000000000e+03 8.846205472946166992e-02
1.404000000000000000e+03 8.846205472946166992e-02
1.405000000000000000e+03 8.846205472946166992e-02
1.406000000000000000e+03 8.846205472946166992e-02
1.407000000000000000e+03 8.846205472946166992e-02
1.408000000000000000e+03 8.846205472946166992e-02
1.409000000000000000e+03 8.846205472946166992e-02
1.410000000000000000e+03 8.846205472946166992e-02
1.411000000000000000e+03 8.846205472946166992e-02
1.412000000000000000e+03 8.846205472946166992e-02
1.413000000000000000e+03 8.846205472946166992e-02
1.414000000000000000e+03 8.846205472946166992e-02
1.415000000000000000e+03 8.846206218004226685e-02
1.416000000000000000e+03 8.846206218004226685e-02
1.417000000000000000e+03 8.846205472946166992e-02
1.418000000000000000e+03 8.846206218004226685e-02
1.419000000000000000e+03 8.846205472946166992e-02
1.420000000000000000e+03 8.846206218004226685e-02
1.421000000000000000e+03 8.846206218004226685e-02
1.422000000000000000e+03 8.846206218004226685e-02
1.423000000000000000e+03 8.846206218004226685e-02
1.424000000000000000e+03 8.846205472946166992e-02
1.425000000000000000e+03 8.846206218004226685e-02
1.426000000000000000e+03 8.846206218004226685e-02
1.427000000000000000e+03 8.846206218004226685e-02
1.428000000000000000e+03 8.846206218004226685e-02
1.429000000000000000e+03 8.846206218004226685e-02
1.430000000000000000e+03 8.846206218004226685e-02
1.431000000000000000e+03 8.846206218004226685e-02
1.432000000000000000e+03 8.846206218004226685e-02
1.433000000000000000e+03 8.846206218004226685e-02
1.434000000000000000e+03 8.846205472946166992e-02
1.435000000000000000e+03 8.846206218004226685e-02
1.436000000000000000e+03 8.846205472946166992e-02
1.437000000000000000e+03 8.846206963062286377e-02
1.438000000000000000e+03 8.846206218004226685e-02
1.439000000000000000e+03 8.846206963062286377e-02
1.440000000000000000e+03 8.846206963062286377e-02
1.441000000000000000e+03 8.846206218004226685e-02
1.442000000000000000e+03 8.846206963062286377e-02
1.443000000000000000e+03 8.846206963062286377e-02
1.444000000000000000e+03 8.846206218004226685e-02
1.445000000000000000e+03 8.846206963062286377e-02
1.446000000000000000e+03 8.846206963062286377e-02
1.447000000000000000e+03 8.846206963062286377e-02
1.448000000000000000e+03 8.846206963062286377e-02
1.449000000000000000e+03 8.846206963062286377e-02
1.450000000000000000e+03 8.846206963062286377e-02
1.451000000000000000e+03 8.846206963062286377e-02
1.452000000000000000e+03 8.846206963062286377e-02
1.453000000000000000e+03 8.846206963062286377e-02
1.454000000000000000e+03 8.846206963062286377e-02
1.455000000000000000e+03 8.846206963062286377e-02
1.456000000000000000e+03 8.846206963062286377e-02
1.457000000000000000e+03 8.846206963062286377e-02
1.458000000000000000e+03 8.846206963062286377e-02
1.459000000000000000e+03 8.846206963062286377e-02
1.460000000000000000e+03 8.846206218004226685e-02
1.461000000000000000e+03 8.846206963062286377e-02
1.462000000000000000e+03 8.846206963062286377e-02
1.463000000000000000e+03 8.846206218004226685e-02
1.464000000000000000e+03 8.846206218004226685e-02
1.465000000000000000e+03 8.846206963062286377e-02
1.466000000000000000e+03 8.846206963062286377e-02
1.467000000000000000e+03 8.846206963062286377e-02
1.468000000000000000e+03 8.846206218004226685e-02
1.469000000000000000e+03 8.846206963062286377e-02
1.470000000000000000e+03 8.846206963062286377e-02
1.471000000000000000e+03 8.846206963062286377e-02
1.472000000000000000e+03 8.846206963062286377e-02
1.473000000000000000e+03 8.846206963062286377e-02
1.474000000000000000e+03 8.846206963062286377e-02
1.475000000000000000e+03 8.846206963062286377e-02
1.476000000000000000e+03 8.846206963062286377e-02
1.477000000000000000e+03 8.846206963062286377e-02
1.478000000000000000e+03 8.846206963062286377e-02
1.479000000000000000e+03 8.846206963062286377e-02
1.480000000000000000e+03 8.846206963062286377e-02
1.481000000000000000e+03 8.846206963062286377e-02
1.482000000000000000e+03 8.846206963062286377e-02
1.483000000000000000e+03 8.846206963062286377e-02
1.484000000000000000e+03 8.846206963062286377e-02
1.485000000000000000e+03 8.846207708120346069e-02
1.486000000000000000e+03 8.846206963062286377e-02
1.487000000000000000e+03 8.846207708120346069e-02
1.488000000000000000e+03 8.846207708120346069e-02
1.489000000000000000e+03 8.846206963062286377e-02
1.490000000000000000e+03 8.846206963062286377e-02
1.491000000000000000e+03 8.846206963062286377e-02
1.492000000000000000e+03 8.846206963062286377e-02
1.493000000000000000e+03 8.846207708120346069e-02
1.494000000000000000e+03 8.846206963062286377e-02
1.495000000000000000e+03 8.846207708120346069e-02
1.496000000000000000e+03 8.846206963062286377e-02
1.497000000000000000e+03 8.846206963062286377e-02
1.498000000000000000e+03 8.846206963062286377e-02
1.499000000000000000e+03 8.846206963062286377e-02
1.500000000000000000e+03 8.846206963062286377e-02
1.501000000000000000e+03 8.846206963062286377e-02


==> untrained/unet/unet_clean.dat <==
x y
1.000000000000000000e+00 6.019133329391479492e-01
2.000000000000000000e+00 8.019207715988159180e-01
3.000000000000000000e+00 5.555783510208129883e-01
4.000000000000000000e+00 3.308924734592437744e-01
5.000000000000000000e+00 2.882792949676513672e-01
6.000000000000000000e+00 2.157110422849655151e-01
7.000000000000000000e+00 1.743642985820770264e-01
8.000000000000000000e+00 1.696724593639373779e-01
9.000000000000000000e+00 1.247647255659103394e-01
1.000000000000000000e+01 1.057846471667289734e-01
1.100000000000000000e+01 8.708276599645614624e-02
1.200000000000000000e+01 7.261824607849121094e-02
1.300000000000000000e+01 6.112176924943923950e-02
1.400000000000000000e+01 5.669908225536346436e-02
1.500000000000000000e+01 5.332165956497192383e-02
1.600000000000000000e+01 5.404980480670928955e-02
1.700000000000000000e+01 5.301046371459960938e-02
1.800000000000000000e+01 5.012182146310806274e-02
1.900000000000000000e+01 4.969616979360580444e-02
2.000000000000000000e+01 4.892278090119361877e-02
2.100000000000000000e+01 4.745165258646011353e-02
2.200000000000000000e+01 4.422688484191894531e-02
2.300000000000000000e+01 4.072005301713943481e-02
2.400000000000000000e+01 3.852739185094833374e-02
2.500000000000000000e+01 3.533501178026199341e-02
2.600000000000000000e+01 3.240102902054786682e-02
2.700000000000000000e+01 3.031696006655693054e-02
2.800000000000000000e+01 2.818157337605953217e-02
2.900000000000000000e+01 2.635287679731845856e-02
3.000000000000000000e+01 2.520246431231498718e-02
3.100000000000000000e+01 2.381511591374874115e-02
3.200000000000000000e+01 2.294482663273811340e-02
3.300000000000000000e+01 2.238521352410316467e-02
3.400000000000000000e+01 2.169594354927539825e-02
3.500000000000000000e+01 2.136048302054405212e-02
3.600000000000000000e+01 2.100116759538650513e-02
3.700000000000000000e+01 2.058395370841026306e-02
3.800000000000000000e+01 2.028247155249118805e-02
3.900000000000000000e+01 1.993839442729949951e-02
4.000000000000000000e+01 1.953962445259094238e-02
4.100000000000000000e+01 1.917785033583641052e-02
4.200000000000000000e+01 1.860116980969905853e-02
4.300000000000000000e+01 1.829724386334419250e-02
4.400000000000000000e+01 1.801516301929950714e-02
4.500000000000000000e+01 1.767059415578842163e-02
4.600000000000000000e+01 1.737448573112487793e-02
4.700000000000000000e+01 1.723268441855907440e-02
4.800000000000000000e+01 1.723201572895050049e-02
4.900000000000000000e+01 1.763498038053512573e-02
5.000000000000000000e+01 1.808922737836837769e-02
5.100000000000000000e+01 1.675442233681678772e-02
5.200000000000000000e+01 1.606407389044761658e-02
5.300000000000000000e+01 1.642378419637680054e-02
5.400000000000000000e+01 1.615037024021148682e-02
5.500000000000000000e+01 1.564514823257923126e-02
5.600000000000000000e+01 1.559782214462757111e-02
5.700000000000000000e+01 1.547940727323293686e-02
5.800000000000000000e+01 1.521739456802606583e-02
5.900000000000000000e+01 1.507054828107357025e-02
6.000000000000000000e+01 1.489951275289058685e-02
6.100000000000000000e+01 1.468542777001857758e-02
6.200000000000000000e+01 1.464419532567262650e-02
6.300000000000000000e+01 1.443144213408231735e-02
6.400000000000000000e+01 1.417384855449199677e-02
6.500000000000000000e+01 1.405925489962100983e-02
6.600000000000000000e+01 1.402060128748416901e-02
6.700000000000000000e+01 1.402865163981914520e-02
6.800000000000000000e+01 1.371345203369855881e-02
6.900000000000000000e+01 1.349477004259824753e-02
7.000000000000000000e+01 1.348750200122594833e-02
7.100000000000000000e+01 1.353369653224945068e-02
7.200000000000000000e+01 1.360549032688140869e-02
7.300000000000000000e+01 1.328946091234683990e-02
7.400000000000000000e+01 1.297037955373525620e-02
7.500000000000000000e+01 1.299496274441480637e-02
7.600000000000000000e+01 1.297992933541536331e-02
7.700000000000000000e+01 1.359207276254892349e-02
7.800000000000000000e+01 1.482845284044742584e-02
7.900000000000000000e+01 1.575194671750068665e-02
8.000000000000000000e+01 1.787050254642963409e-02
8.100000000000000000e+01 1.388333272188901901e-02
8.200000000000000000e+01 1.599386706948280334e-02
8.300000000000000000e+01 1.477301865816116333e-02
8.400000000000000000e+01 1.471662800759077072e-02
8.500000000000000000e+01 1.422368548810482025e-02
8.600000000000000000e+01 1.320371590554714203e-02
8.700000000000000000e+01 1.375390030443668365e-02
8.800000000000000000e+01 1.327534671872854233e-02
8.900000000000000000e+01 1.277805585414171219e-02
9.000000000000000000e+01 1.277604140341281891e-02
9.100000000000000000e+01 1.266385614871978760e-02
9.200000000000000000e+01 1.248578727245330811e-02
9.300000000000000000e+01 1.210776902735233307e-02
9.400000000000000000e+01 1.224066875874996185e-02
9.500000000000000000e+01 1.186752319335937500e-02
9.600000000000000000e+01 1.186596695333719254e-02
9.700000000000000000e+01 1.158438622951507568e-02
9.800000000000000000e+01 1.161858625710010529e-02
9.900000000000000000e+01 1.136365719139575958e-02
1.000000000000000000e+02 1.131508499383926392e-02
1.010000000000000000e+02 1.107530854642391205e-02
1.020000000000000000e+02 1.107265241444110870e-02
1.030000000000000000e+02 1.085996814072132111e-02
1.040000000000000000e+02 1.082198135554790497e-02
1.050000000000000000e+02 1.065903250128030777e-02
1.060000000000000000e+02 1.056176889687776566e-02
1.070000000000000000e+02 1.046608388423919678e-02
1.080000000000000000e+02 1.036095991730690002e-02
1.090000000000000000e+02 1.022814400494098663e-02
1.100000000000000000e+02 1.013781875371932983e-02
1.110000000000000000e+02 1.004237867891788483e-02
1.120000000000000000e+02 9.935925714671611786e-03
1.130000000000000000e+02 9.846051223576068878e-03
1.140000000000000000e+02 9.752877987921237946e-03
1.150000000000000000e+02 9.638600051403045654e-03
1.160000000000000000e+02 9.583625942468643188e-03
1.170000000000000000e+02 9.454934857785701752e-03
1.180000000000000000e+02 9.375765919685363770e-03
1.190000000000000000e+02 9.310014545917510986e-03
1.200000000000000000e+02 9.209913201630115509e-03
1.210000000000000000e+02 9.185795672237873077e-03
1.220000000000000000e+02 9.601261466741561890e-03
1.230000000000000000e+02 1.108089368790388107e-02
1.240000000000000000e+02 1.768474839627742767e-02
1.250000000000000000e+02 1.154461503028869629e-02
1.260000000000000000e+02 1.283930242061614990e-02
1.270000000000000000e+02 1.225960813462734222e-02
1.280000000000000000e+02 1.207117177546024323e-02
1.290000000000000000e+02 1.088817231357097626e-02
1.300000000000000000e+02 1.145945396274328232e-02
1.310000000000000000e+02 1.024016179144382477e-02
1.320000000000000000e+02 1.101065240800380707e-02
1.330000000000000000e+02 1.009617652744054794e-02
1.340000000000000000e+02 9.952765889465808868e-03
1.350000000000000000e+02 1.016130484640598297e-02
1.360000000000000000e+02 9.478344582021236420e-03
1.370000000000000000e+02 9.523795917630195618e-03
1.380000000000000000e+02 9.469517506659030914e-03
1.390000000000000000e+02 9.046317078173160553e-03
1.400000000000000000e+02 9.130337275564670563e-03
1.410000000000000000e+02 8.874052204191684723e-03
1.420000000000000000e+02 8.802323602139949799e-03
1.430000000000000000e+02 8.627698756754398346e-03
1.440000000000000000e+02 8.521122857928276062e-03
1.450000000000000000e+02 8.426894433796405792e-03
1.460000000000000000e+02 8.317870087921619415e-03
1.470000000000000000e+02 8.219858631491661072e-03
1.480000000000000000e+02 8.093956857919692993e-03
1.490000000000000000e+02 8.045235648751258850e-03
1.500000000000000000e+02 7.890270091593265533e-03
1.510000000000000000e+02 7.871882990002632141e-03
1.520000000000000000e+02 7.725568488240242004e-03
1.530000000000000000e+02 7.672199979424476624e-03
1.540000000000000000e+02 7.582055404782295227e-03
1.550000000000000000e+02 7.495296653360128403e-03
1.560000000000000000e+02 7.431280333548784256e-03
1.570000000000000000e+02 7.330715656280517578e-03
1.580000000000000000e+02 7.280660327523946762e-03
1.590000000000000000e+02 7.186785340309143066e-03
1.600000000000000000e+02 7.142023649066686630e-03
1.610000000000000000e+02 7.064716890454292297e-03
1.620000000000000000e+02 7.017959374934434891e-03
1.630000000000000000e+02 6.961735896766185760e-03
1.640000000000000000e+02 6.929847877472639084e-03
1.650000000000000000e+02 6.974373012781143188e-03
1.660000000000000000e+02 7.213012780994176865e-03
1.670000000000000000e+02 7.860484533011913300e-03
1.680000000000000000e+02 9.274970740079879761e-03
1.690000000000000000e+02 8.730069734156131744e-03
1.700000000000000000e+02 6.982907652854919434e-03
1.710000000000000000e+02 7.669596932828426361e-03
1.720000000000000000e+02 7.449668366461992264e-03
1.730000000000000000e+02 6.906932219862937927e-03
1.740000000000000000e+02 7.218183483928442001e-03
1.750000000000000000e+02 6.764115765690803528e-03
1.760000000000000000e+02 6.893350742757320404e-03
1.770000000000000000e+02 6.765090394765138626e-03
1.780000000000000000e+02 6.618910003453493118e-03
1.790000000000000000e+02 6.580841727554798126e-03
1.800000000000000000e+02 6.489408202469348907e-03
1.810000000000000000e+02 6.426932290196418762e-03
1.820000000000000000e+02 6.341815926134586334e-03
1.830000000000000000e+02 6.278839893639087677e-03
1.840000000000000000e+02 6.203166209161281586e-03
1.850000000000000000e+02 6.166820414364337921e-03
1.860000000000000000e+02 6.072336342185735703e-03
1.870000000000000000e+02 6.091192364692687988e-03
1.880000000000000000e+02 5.926866084337234497e-03
1.890000000000000000e+02 5.987247452139854431e-03
1.900000000000000000e+02 5.842532962560653687e-03
1.910000000000000000e+02 5.864826031029224396e-03
1.920000000000000000e+02 5.786974914371967316e-03
1.930000000000000000e+02 5.742414854466915131e-03
1.940000000000000000e+02 5.717207212001085281e-03
1.950000000000000000e+02 5.642587319016456604e-03
1.960000000000000000e+02 5.633316002786159515e-03
1.970000000000000000e+02 5.559452343732118607e-03
1.980000000000000000e+02 5.563818849623203278e-03
1.990000000000000000e+02 5.490641575306653976e-03
2.000000000000000000e+02 5.469184834510087967e-03
2.010000000000000000e+02 5.438129417598247528e-03
2.020000000000000000e+02 5.389315076172351837e-03
2.030000000000000000e+02 5.368420854210853577e-03
2.040000000000000000e+02 5.317187868058681488e-03
2.050000000000000000e+02 5.299855954945087433e-03
2.060000000000000000e+02 5.270507186651229858e-03
2.070000000000000000e+02 5.221473518759012222e-03
2.080000000000000000e+02 5.198945757001638412e-03
2.090000000000000000e+02 5.163634195923805237e-03
2.100000000000000000e+02 5.134732928127050400e-03
2.110000000000000000e+02 5.113376304507255554e-03
2.120000000000000000e+02 5.078094080090522766e-03
2.130000000000000000e+02 5.047434009611606598e-03
2.140000000000000000e+02 5.023463629186153412e-03
2.150000000000000000e+02 4.994958639144897461e-03
2.160000000000000000e+02 4.972046241164207458e-03
2.170000000000000000e+02 4.970460664480924606e-03
2.180000000000000000e+02 5.014150869101285934e-03
2.190000000000000000e+02 5.171519238501787186e-03
2.200000000000000000e+02 5.673330277204513550e-03
2.210000000000000000e+02 6.409864872694015503e-03
2.220000000000000000e+02 6.742481142282485962e-03
2.230000000000000000e+02 5.233464762568473816e-03
2.240000000000000000e+02 5.573654547333717346e-03
2.250000000000000000e+02 5.732792429625988007e-03
2.260000000000000000e+02 5.060091149061918259e-03
2.270000000000000000e+02 5.598969757556915283e-03
2.280000000000000000e+02 5.020573735237121582e-03
2.290000000000000000e+02 5.213858559727668762e-03
2.300000000000000000e+02 5.007669329643249512e-03
2.310000000000000000e+02 4.977406468242406845e-03
2.320000000000000000e+02 4.944940097630023956e-03
2.330000000000000000e+02 4.849888850003480911e-03
2.340000000000000000e+02 4.805607721209526062e-03
2.350000000000000000e+02 4.767677281051874161e-03
2.360000000000000000e+02 4.680407233536243439e-03
2.370000000000000000e+02 4.663288127630949020e-03
2.380000000000000000e+02 4.603991284966468811e-03
2.390000000000000000e+02 4.566054791212081909e-03
2.400000000000000000e+02 4.529131576418876648e-03
2.410000000000000000e+02 4.465905018150806427e-03
2.420000000000000000e+02 4.452391527593135834e-03
2.430000000000000000e+02 4.383380059152841568e-03
2.440000000000000000e+02 4.367571324110031128e-03
2.450000000000000000e+02 4.325678572058677673e-03
2.460000000000000000e+02 4.285812377929687500e-03
2.470000000000000000e+02 4.253372550010681152e-03
2.480000000000000000e+02 4.212678875774145126e-03
2.490000000000000000e+02 4.183774814009666443e-03
2.500000000000000000e+02 4.140072502195835114e-03
2.510000000000000000e+02 4.113202914595603943e-03
2.520000000000000000e+02 4.077456891536712646e-03
2.530000000000000000e+02 4.041003063321113586e-03
2.540000000000000000e+02 4.011016339063644409e-03
2.550000000000000000e+02 3.973791375756263733e-03
2.560000000000000000e+02 3.931834828108549118e-03
2.570000000000000000e+02 3.911022562533617020e-03
2.580000000000000000e+02 3.874310757964849472e-03
2.590000000000000000e+02 3.837263211607933044e-03
2.600000000000000000e+02 3.810845315456390381e-03
2.610000000000000000e+02 3.775180783122777939e-03
2.620000000000000000e+02 3.746334696188569069e-03
2.630000000000000000e+02 3.722257912158966064e-03
2.640000000000000000e+02 3.695382736623287201e-03
2.650000000000000000e+02 3.701222361996769905e-03
2.660000000000000000e+02 3.767349524423480034e-03
2.670000000000000000e+02 4.027579445391893387e-03
2.680000000000000000e+02 4.734814167022705078e-03
2.690000000000000000e+02 5.669651087373495102e-03
2.700000000000000000e+02 5.500919651240110397e-03
2.710000000000000000e+02 3.927190322428941727e-03
2.720000000000000000e+02 4.893471952527761459e-03
2.730000000000000000e+02 4.464935977011919022e-03
2.740000000000000000e+02 4.151664674282073975e-03
2.750000000000000000e+02 4.322039894759654999e-03
2.760000000000000000e+02 3.790212795138359070e-03
2.770000000000000000e+02 4.143040161579847336e-03
2.780000000000000000e+02 3.773076925426721573e-03
2.790000000000000000e+02 3.896223846822977066e-03
2.800000000000000000e+02 3.698947373777627945e-03
2.810000000000000000e+02 3.730923403054475784e-03
2.820000000000000000e+02 3.576745744794607162e-03
2.830000000000000000e+02 3.627785947173833847e-03
2.840000000000000000e+02 3.422728274017572403e-03
2.850000000000000000e+02 3.522458020597696304e-03
2.860000000000000000e+02 3.342178417369723320e-03
2.870000000000000000e+02 3.394344821572303772e-03
2.880000000000000000e+02 3.274315036833286285e-03
2.890000000000000000e+02 3.276690375059843063e-03
2.900000000000000000e+02 3.222233150154352188e-03
2.910000000000000000e+02 3.185488749295473099e-03
2.920000000000000000e+02 3.153569065034389496e-03
2.930000000000000000e+02 3.110084915533661842e-03
2.940000000000000000e+02 3.082667011767625809e-03
2.950000000000000000e+02 3.052150597795844078e-03
2.960000000000000000e+02 3.010534215718507767e-03
2.970000000000000000e+02 2.989779226481914520e-03
2.980000000000000000e+02 2.950740046799182892e-03
2.990000000000000000e+02 2.928585745394229889e-03
3.000000000000000000e+02 2.896906342357397079e-03
3.010000000000000000e+02 2.873355988413095474e-03
3.020000000000000000e+02 2.852367702871561050e-03
3.030000000000000000e+02 2.826632233336567879e-03
3.040000000000000000e+02 2.805314259603619576e-03
3.050000000000000000e+02 2.783144824206829071e-03
3.060000000000000000e+02 2.777052810415625572e-03
3.070000000000000000e+02 2.754098735749721527e-03
3.080000000000000000e+02 2.761573996394872665e-03
3.090000000000000000e+02 2.753966255113482475e-03
3.100000000000000000e+02 2.747029066085815430e-03
3.110000000000000000e+02 2.734292764216661453e-03
3.120000000000000000e+02 2.710343338549137115e-03
3.130000000000000000e+02 2.666825428605079651e-03
3.140000000000000000e+02 2.614258788526058197e-03
3.150000000000000000e+02 2.612608484923839569e-03
3.160000000000000000e+02 2.648566849529743195e-03
3.170000000000000000e+02 2.748469356447458267e-03
3.180000000000000000e+02 2.930537331849336624e-03
3.190000000000000000e+02 3.035373054444789886e-03
3.200000000000000000e+02 2.972533693537116051e-03
3.210000000000000000e+02 2.655789023265242577e-03
3.220000000000000000e+02 2.609357237815856934e-03
3.230000000000000000e+02 2.754115499556064606e-03
3.240000000000000000e+02 2.632969524711370468e-03
3.250000000000000000e+02 2.512583741918206215e-03
3.260000000000000000e+02 2.554851816967129707e-03
3.270000000000000000e+02 2.571864984929561615e-03
3.280000000000000000e+02 2.476162742823362350e-03
3.290000000000000000e+02 2.404185943305492401e-03
3.300000000000000000e+02 2.438919851556420326e-03
3.310000000000000000e+02 2.453402616083621979e-03
3.320000000000000000e+02 2.381148748099803925e-03
3.330000000000000000e+02 2.338077640160918236e-03
3.340000000000000000e+02 2.377943135797977448e-03
3.350000000000000000e+02 2.367682289332151413e-03
3.360000000000000000e+02 2.320356434211134911e-03
3.370000000000000000e+02 2.310467185452580452e-03
3.380000000000000000e+02 2.348652575165033340e-03
3.390000000000000000e+02 2.372654620558023453e-03
3.400000000000000000e+02 2.380602061748504639e-03
3.410000000000000000e+02 2.450239378958940506e-03
3.420000000000000000e+02 2.493112348020076752e-03
3.430000000000000000e+02 2.387642860412597656e-03
3.440000000000000000e+02 2.336953300982713699e-03
3.450000000000000000e+02 2.296321094036102295e-03
3.460000000000000000e+02 2.213175641372799873e-03
3.470000000000000000e+02 2.222868148237466812e-03
3.480000000000000000e+02 2.226650482043623924e-03
3.490000000000000000e+02 2.142732264474034309e-03
3.500000000000000000e+02 2.172931795939803123e-03
3.510000000000000000e+02 2.153556793928146362e-03
3.520000000000000000e+02 2.134926617145538330e-03
3.530000000000000000e+02 2.172084059566259384e-03
3.540000000000000000e+02 2.224066294729709625e-03
3.550000000000000000e+02 2.293537603691220284e-03
3.560000000000000000e+02 2.401377540081739426e-03
3.570000000000000000e+02 2.203420503064990044e-03
3.580000000000000000e+02 2.213813597336411476e-03
3.590000000000000000e+02 2.208675257861614227e-03
3.600000000000000000e+02 2.120425226166844368e-03
3.610000000000000000e+02 2.137894742190837860e-03
3.620000000000000000e+02 2.187513280659914017e-03
3.630000000000000000e+02 2.230315236374735832e-03
3.640000000000000000e+02 2.285935916006565094e-03
3.650000000000000000e+02 2.182105323299765587e-03
3.660000000000000000e+02 2.131699118763208389e-03
3.670000000000000000e+02 2.082430291920900345e-03
3.680000000000000000e+02 2.073738723993301392e-03
3.690000000000000000e+02 1.995429629459977150e-03
3.700000000000000000e+02 2.040150109678506851e-03
3.710000000000000000e+02 2.033035736531019211e-03
3.720000000000000000e+02 2.019599545747041702e-03
3.730000000000000000e+02 2.074260730296373367e-03
3.740000000000000000e+02 2.042754553258419037e-03
3.750000000000000000e+02 1.962699461728334427e-03
3.760000000000000000e+02 1.966792624443769455e-03
3.770000000000000000e+02 1.900460571050643921e-03
3.780000000000000000e+02 1.978989224880933762e-03
3.790000000000000000e+02 2.012535929679870605e-03
3.800000000000000000e+02 1.975464634597301483e-03
3.810000000000000000e+02 1.964429859071969986e-03
3.820000000000000000e+02 1.912105479277670383e-03
3.830000000000000000e+02 1.852082088589668274e-03
3.840000000000000000e+02 1.791883376426994801e-03
3.850000000000000000e+02 1.775134704075753689e-03
3.860000000000000000e+02 1.804573927074670792e-03
3.870000000000000000e+02 1.815203111618757248e-03
3.880000000000000000e+02 1.818936201743781567e-03
3.890000000000000000e+02 1.775740878656506538e-03
3.900000000000000000e+02 1.718137413263320923e-03
3.910000000000000000e+02 1.686961157247424126e-03
3.920000000000000000e+02 1.684855320490896702e-03
3.930000000000000000e+02 1.691751414909958839e-03
3.940000000000000000e+02 1.701145549304783344e-03
3.950000000000000000e+02 1.695156795904040337e-03
3.960000000000000000e+02 1.706468872725963593e-03
3.970000000000000000e+02 1.699319691397249699e-03
3.980000000000000000e+02 1.689799944870173931e-03
3.990000000000000000e+02 1.671278616413474083e-03
4.000000000000000000e+02 1.641538459807634354e-03
4.010000000000000000e+02 1.630943734198808670e-03
4.020000000000000000e+02 1.633412670344114304e-03
4.030000000000000000e+02 1.658475259318947792e-03
4.040000000000000000e+02 1.726733520627021790e-03
4.050000000000000000e+02 1.902641495689749718e-03
4.060000000000000000e+02 1.964980037882924080e-03
4.070000000000000000e+02 2.079940633848309517e-03
4.080000000000000000e+02 1.793502364307641983e-03
4.090000000000000000e+02 1.729142270050942898e-03
4.100000000000000000e+02 1.826878171414136887e-03
4.110000000000000000e+02 1.685008988715708256e-03
4.120000000000000000e+02 1.655276981182396412e-03
4.130000000000000000e+02 1.712318509817123413e-03
4.140000000000000000e+02 1.599908107891678810e-03
4.150000000000000000e+02 1.603325246833264828e-03
4.160000000000000000e+02 1.615078886970877647e-03
4.170000000000000000e+02 1.549728796817362309e-03
4.180000000000000000e+02 1.551868626847863197e-03
4.190000000000000000e+02 1.542931888252496719e-03
4.200000000000000000e+02 1.519453478977084160e-03
4.210000000000000000e+02 1.497006393037736416e-03
4.220000000000000000e+02 1.474198186770081520e-03
4.230000000000000000e+02 1.467812107875943184e-03
4.240000000000000000e+02 1.439760089851915836e-03
4.250000000000000000e+02 1.440363004803657532e-03
4.260000000000000000e+02 1.426880247890949249e-03
4.270000000000000000e+02 1.404348760843276978e-03
4.280000000000000000e+02 1.397067098878324032e-03
4.290000000000000000e+02 1.384157687425613403e-03
4.300000000000000000e+02 1.372881466522812843e-03
4.310000000000000000e+02 1.369517296552658081e-03
4.320000000000000000e+02 1.363453571684658527e-03
4.330000000000000000e+02 1.365283736959099770e-03
4.340000000000000000e+02 1.383424038067460060e-03
4.350000000000000000e+02 1.420379849150776863e-03
4.360000000000000000e+02 1.510330592282116413e-03
4.370000000000000000e+02 1.618641545064747334e-03
4.380000000000000000e+02 1.775728305801749229e-03
4.390000000000000000e+02 1.812152331694960594e-03
4.400000000000000000e+02 1.588417217135429382e-03
4.410000000000000000e+02 1.429488533176481724e-03
4.420000000000000000e+02 1.437305356375873089e-03
4.430000000000000000e+02 1.484609558247029781e-03
4.440000000000000000e+02 1.448430819436907768e-03
4.450000000000000000e+02 1.400305191054940224e-03
4.460000000000000000e+02 1.374506857246160507e-03
4.470000000000000000e+02 1.348504330962896347e-03
4.480000000000000000e+02 1.334014581516385078e-03
4.490000000000000000e+02 1.308688661083579063e-03
4.500000000000000000e+02 1.298433868214488029e-03
4.510000000000000000e+02 1.289037987589836121e-03
4.520000000000000000e+02 1.273217843845486641e-03
4.530000000000000000e+02 1.255199313163757324e-03
4.540000000000000000e+02 1.232487964443862438e-03
4.550000000000000000e+02 1.224618987180292606e-03
4.560000000000000000e+02 1.218762132339179516e-03
4.570000000000000000e+02 1.202266197651624680e-03
4.580000000000000000e+02 1.184361288323998451e-03
4.590000000000000000e+02 1.170481555163860321e-03
4.600000000000000000e+02 1.177563099190592766e-03
4.610000000000000000e+02 1.160272164270281792e-03
4.620000000000000000e+02 1.149740302935242653e-03
4.630000000000000000e+02 1.161902444437146187e-03
4.640000000000000000e+02 1.163482433184981346e-03
4.650000000000000000e+02 1.195913180708885193e-03
4.660000000000000000e+02 1.263630576431751251e-03
4.670000000000000000e+02 1.335836714133620262e-03
4.680000000000000000e+02 1.405499293468892574e-03
4.690000000000000000e+02 1.399987842887639999e-03
4.700000000000000000e+02 1.239769859239459038e-03
4.710000000000000000e+02 1.124427421018481255e-03
4.720000000000000000e+02 1.182158477604389191e-03
4.730000000000000000e+02 1.220084261149168015e-03
4.740000000000000000e+02 1.177311409264802933e-03
4.750000000000000000e+02 1.112572615966200829e-03
4.760000000000000000e+02 1.101072411984205246e-03
4.770000000000000000e+02 1.120800734497606754e-03
4.780000000000000000e+02 1.082682050764560699e-03
4.790000000000000000e+02 1.052408944815397263e-03
4.800000000000000000e+02 1.067025586962699890e-03
4.810000000000000000e+02 1.059894450008869171e-03
4.820000000000000000e+02 1.038006390444934368e-03
4.830000000000000000e+02 1.020360970869660378e-03
4.840000000000000000e+02 1.019570510834455490e-03
4.850000000000000000e+02 1.017920440062880516e-03
4.860000000000000000e+02 9.994476567953824997e-04
4.870000000000000000e+02 9.833464864641427994e-04
4.880000000000000000e+02 9.874679381027817726e-04
4.890000000000000000e+02 9.923808975145220757e-04
4.900000000000000000e+02 9.803258581086993217e-04
4.910000000000000000e+02 9.775860235095024109e-04
4.920000000000000000e+02 1.008156221359968185e-03
4.930000000000000000e+02 1.060576527379453182e-03
4.940000000000000000e+02 1.145509071648120880e-03
4.950000000000000000e+02 1.275726826861500740e-03
4.960000000000000000e+02 1.394030870869755745e-03
4.970000000000000000e+02 1.352914958260953426e-03
4.980000000000000000e+02 1.210608636029064655e-03
4.990000000000000000e+02 1.077689579688012600e-03
5.000000000000000000e+02 1.091787358745932579e-03
5.010000000000000000e+02 1.092508900910615921e-03
5.020000000000000000e+02 9.359946707263588905e-04
5.030000000000000000e+02 1.015035202726721764e-03
5.040000000000000000e+02 9.589214459992945194e-04
5.050000000000000000e+02 9.437568369321525097e-04
5.060000000000000000e+02 9.735018247738480568e-04
5.070000000000000000e+02 9.032434318214654922e-04
5.080000000000000000e+02 9.594526491127908230e-04
5.090000000000000000e+02 8.951862691901624203e-04
5.100000000000000000e+02 9.271256858482956886e-04
5.110000000000000000e+02 8.974677766673266888e-04
5.120000000000000000e+02 8.985326858237385750e-04
5.130000000000000000e+02 8.949431939981877804e-04
5.140000000000000000e+02 8.806788246147334576e-04
5.150000000000000000e+02 8.844505064189434052e-04
5.160000000000000000e+02 8.714157156646251678e-04
5.170000000000000000e+02 8.721144404262304306e-04
5.180000000000000000e+02 8.636474376544356346e-04
5.190000000000000000e+02 8.619788568466901779e-04
5.200000000000000000e+02 8.539537084288895130e-04
5.210000000000000000e+02 8.542817668057978153e-04
5.220000000000000000e+02 8.445720886811614037e-04
5.230000000000000000e+02 8.470186730846762657e-04
5.240000000000000000e+02 8.367892005480825901e-04
5.250000000000000000e+02 8.390747243538498878e-04
5.260000000000000000e+02 8.304672082886099815e-04
5.270000000000000000e+02 8.305092924274504185e-04
5.280000000000000000e+02 8.253217092715203762e-04
5.290000000000000000e+02 8.222281467169523239e-04
5.300000000000000000e+02 8.201862219721078873e-04
5.310000000000000000e+02 8.149557397700846195e-04
5.320000000000000000e+02 8.146643522195518017e-04
5.330000000000000000e+02 8.086796151474118233e-04
5.340000000000000000e+02 8.085193694569170475e-04
5.350000000000000000e+02 8.032295154407620430e-04
5.360000000000000000e+02 8.021952817216515541e-04
5.370000000000000000e+02 7.980795344337821007e-04
5.380000000000000000e+02 7.960816146805882454e-04
5.390000000000000000e+02 7.929183193482458591e-04
5.400000000000000000e+02 7.902840152382850647e-04
5.410000000000000000e+02 7.877133321017026901e-04
5.420000000000000000e+02 7.847829838283360004e-04
5.430000000000000000e+02 7.825103821232914925e-04
5.440000000000000000e+02 7.795762503519654274e-04
5.450000000000000000e+02 7.772961398586630821e-04
5.460000000000000000e+02 7.744794711470603943e-04
5.470000000000000000e+02 7.722019217908382416e-04
5.480000000000000000e+02 7.695009699091315269e-04
5.490000000000000000e+02 7.671521161682903767e-04
5.500000000000000000e+02 7.645308505743741989e-04
5.510000000000000000e+02 7.622643606737256050e-04
5.520000000000000000e+02 7.596480427309870720e-04
5.530000000000000000e+02 7.573906914331018925e-04
5.540000000000000000e+02 7.547774584963917732e-04
5.550000000000000000e+02 7.525922264903783798e-04
5.560000000000000000e+02 7.500366773456335068e-04
5.570000000000000000e+02 7.478486513718962669e-04
5.580000000000000000e+02 7.453298312611877918e-04
5.590000000000000000e+02 7.431032136082649231e-04
5.600000000000000000e+02 7.407203083857893944e-04
5.610000000000000000e+02 7.383916527032852173e-04
5.620000000000000000e+02 7.361253956332802773e-04
5.630000000000000000e+02 7.337525021284818649e-04
5.640000000000000000e+02 7.315428229048848152e-04
5.650000000000000000e+02 7.292027003131806850e-04
5.660000000000000000e+02 7.269730558618903160e-04
5.670000000000000000e+02 7.247193716466426849e-04
5.680000000000000000e+02 7.224684813991189003e-04
5.690000000000000000e+02 7.202610140666365623e-04
5.700000000000000000e+02 7.180348620750010014e-04
5.710000000000000000e+02 7.158241933211684227e-04
5.720000000000000000e+02 7.136279018595814705e-04
5.730000000000000000e+02 7.114353356882929802e-04
5.740000000000000000e+02 7.092453306540846825e-04
5.750000000000000000e+02 7.070810534060001373e-04
5.760000000000000000e+02 7.049072883091866970e-04
5.770000000000000000e+02 7.027490064501762390e-04
5.780000000000000000e+02 7.006148807704448700e-04
5.790000000000000000e+02 6.984570063650608063e-04
5.800000000000000000e+02 6.963363266550004482e-04
5.810000000000000000e+02 6.942080799490213394e-04
5.820000000000000000e+02 6.920754676684737206e-04
5.830000000000000000e+02 6.899967556819319725e-04
5.840000000000000000e+02 6.878663552924990654e-04
5.850000000000000000e+02 6.857758853584527969e-04
5.860000000000000000e+02 6.837039254605770111e-04
5.870000000000000000e+02 6.816196255385875702e-04
5.880000000000000000e+02 6.795506342314183712e-04
5.890000000000000000e+02 6.774961366318166256e-04
5.900000000000000000e+02 6.754340138286352158e-04
5.910000000000000000e+02 6.733916234225034714e-04
5.920000000000000000e+02 6.713657639920711517e-04
5.930000000000000000e+02 6.693237810395658016e-04
5.940000000000000000e+02 6.672863964922726154e-04
5.950000000000000000e+02 6.652409792877733707e-04
5.960000000000000000e+02 6.632204749621450901e-04
5.970000000000000000e+02 6.612167926505208015e-04
5.980000000000000000e+02 6.592211429961025715e-04
5.990000000000000000e+02 6.572270067408680916e-04
6.000000000000000000e+02 6.552117993123829365e-04
6.010000000000000000e+02 6.532292463816702366e-04
6.020000000000000000e+02 6.512678228318691254e-04
6.030000000000000000e+02 6.492952816188335419e-04
6.040000000000000000e+02 6.473172688856720924e-04
6.050000000000000000e+02 6.453662645071744919e-04
6.060000000000000000e+02 6.434218958020210266e-04
6.070000000000000000e+02 6.414956878870725632e-04
6.080000000000000000e+02 6.395551026798784733e-04
6.090000000000000000e+02 6.376312230713665485e-04
6.100000000000000000e+02 6.357300444506108761e-04
6.110000000000000000e+02 6.338336970657110214e-04
6.120000000000000000e+02 6.319282110780477524e-04
6.130000000000000000e+02 6.300162058323621750e-04
6.140000000000000000e+02 6.281126989051699638e-04
6.150000000000000000e+02 6.262409151531755924e-04
6.160000000000000000e+02 6.243628449738025665e-04
6.170000000000000000e+02 6.225033430382609367e-04
6.180000000000000000e+02 6.206572288647294044e-04
6.190000000000000000e+02 6.188058760017156601e-04
6.200000000000000000e+02 6.169707048684358597e-04
6.210000000000000000e+02 6.151457782834768295e-04
6.220000000000000000e+02 6.133157294243574142e-04
6.230000000000000000e+02 6.115204305388033390e-04
6.240000000000000000e+02 6.097484147176146507e-04
6.250000000000000000e+02 6.079830345697700977e-04
6.260000000000000000e+02 6.061510648578405380e-04
6.270000000000000000e+02 6.043585017323493958e-04
6.280000000000000000e+02 6.025515031069517136e-04
6.290000000000000000e+02 6.007552146911621094e-04
6.300000000000000000e+02 5.989945493638515472e-04
6.310000000000000000e+02 5.972175858914852142e-04
6.320000000000000000e+02 5.954491207376122475e-04
6.330000000000000000e+02 5.937253008596599102e-04
6.340000000000000000e+02 5.920754047110676765e-04
6.350000000000000000e+02 5.904065910726785660e-04
6.360000000000000000e+02 5.887335864827036858e-04
6.370000000000000000e+02 5.870440509170293808e-04
6.380000000000000000e+02 5.853371694684028625e-04
6.390000000000000000e+02 5.836025229655206203e-04
6.400000000000000000e+02 5.817626370117068291e-04
6.410000000000000000e+02 5.799667560495436192e-04
6.420000000000000000e+02 5.781548679806292057e-04
6.430000000000000000e+02 5.763884983025491238e-04
6.440000000000000000e+02 5.746820825152099133e-04
6.450000000000000000e+02 5.729848053306341171e-04
6.460000000000000000e+02 5.713104037567973137e-04
6.470000000000000000e+02 5.697378655895590782e-04
6.480000000000000000e+02 5.682763876393437386e-04
6.490000000000000000e+02 5.669322563335299492e-04
6.500000000000000000e+02 5.658511654473841190e-04
6.510000000000000000e+02 5.645926576107740402e-04
6.520000000000000000e+02 5.633355467580258846e-04
6.530000000000000000e+02 5.616314010694622993e-04
6.540000000000000000e+02 5.598326097242534161e-04
6.550000000000000000e+02 5.576536059379577637e-04
6.560000000000000000e+02 5.555335665121674538e-04
6.570000000000000000e+02 5.534751107916235924e-04
6.580000000000000000e+02 5.516168894246220589e-04
6.590000000000000000e+02 5.499690305441617966e-04
6.600000000000000000e+02 5.484765861183404922e-04
6.610000000000000000e+02 5.471081822179257870e-04
6.620000000000000000e+02 5.457939114421606064e-04
6.630000000000000000e+02 5.446221912279725075e-04
6.640000000000000000e+02 5.435903440229594707e-04
6.650000000000000000e+02 5.429238663055002689e-04
6.660000000000000000e+02 5.424602422863245010e-04
6.670000000000000000e+02 5.422245012596249580e-04
6.680000000000000000e+02 5.411815363913774490e-04
6.690000000000000000e+02 5.398653447628021240e-04
6.700000000000000000e+02 5.373355234041810036e-04
6.710000000000000000e+02 5.343839875422418118e-04
6.720000000000000000e+02 5.311326822265982628e-04
6.730000000000000000e+02 5.286848754622042179e-04
6.740000000000000000e+02 5.273432470858097076e-04
6.750000000000000000e+02 5.269344546832144260e-04
6.760000000000000000e+02 5.270821857266128063e-04
6.770000000000000000e+02 5.267961532808840275e-04
6.780000000000000000e+02 5.262699560262262821e-04
6.790000000000000000e+02 5.248972447589039803e-04
6.800000000000000000e+02 5.231541581451892853e-04
6.810000000000000000e+02 5.206329515203833580e-04
6.820000000000000000e+02 5.178046994842588902e-04
6.830000000000000000e+02 5.158159183338284492e-04
6.840000000000000000e+02 5.147274932824075222e-04
6.850000000000000000e+02 5.147330230101943016e-04
6.860000000000000000e+02 5.154056125320494175e-04
6.870000000000000000e+02 5.170332151465117931e-04
6.880000000000000000e+02 5.178913706913590431e-04
6.890000000000000000e+02 5.181608139537274837e-04
6.900000000000000000e+02 5.151132354512810707e-04
6.910000000000000000e+02 5.110616912133991718e-04
6.920000000000000000e+02 5.062356358394026756e-04
6.930000000000000000e+02 5.034732748754322529e-04
6.940000000000000000e+02 5.026413127779960632e-04
6.950000000000000000e+02 5.030982429161667824e-04
6.960000000000000000e+02 5.036058719269931316e-04
6.970000000000000000e+02 5.023052799515426159e-04
6.980000000000000000e+02 4.988357541151344776e-04
6.990000000000000000e+02 4.941638326272368431e-04
7.000000000000000000e+02 4.906090907752513885e-04
7.010000000000000000e+02 4.892853903584182262e-04
7.020000000000000000e+02 4.896899336017668247e-04
7.030000000000000000e+02 4.904257366433739662e-04
7.040000000000000000e+02 4.906781832687556744e-04
7.050000000000000000e+02 4.898500628769397736e-04
7.060000000000000000e+02 4.878331383224576712e-04
7.070000000000000000e+02 4.848372773267328739e-04
7.080000000000000000e+02 4.817781154997646809e-04
7.090000000000000000e+02 4.794739070348441601e-04
7.100000000000000000e+02 4.787595535162836313e-04
7.110000000000000000e+02 4.794372362084686756e-04
7.120000000000000000e+02 4.815359716303646564e-04
7.130000000000000000e+02 4.847678937949240208e-04
7.140000000000000000e+02 4.906204994767904282e-04
7.150000000000000000e+02 4.952106974087655544e-04
7.160000000000000000e+02 5.004393169656395912e-04
7.170000000000000000e+02 4.963112878613173962e-04
7.180000000000000000e+02 4.910101415589451790e-04
7.190000000000000000e+02 4.830542020499706268e-04
7.200000000000000000e+02 4.787158104591071606e-04
7.210000000000000000e+02 4.786316421814262867e-04
7.220000000000000000e+02 4.776557325385510921e-04
7.230000000000000000e+02 4.757095593959093094e-04
7.240000000000000000e+02 4.694861709140241146e-04
7.250000000000000000e+02 4.674660740420222282e-04
7.260000000000000000e+02 4.686306056100875139e-04
7.270000000000000000e+02 4.682957660406827927e-04
7.280000000000000000e+02 4.642661078833043575e-04
7.290000000000000000e+02 4.576808714773505926e-04
7.300000000000000000e+02 4.548876895569264889e-04
7.310000000000000000e+02 4.558665386866778135e-04
7.320000000000000000e+02 4.571308381855487823e-04
7.330000000000000000e+02 4.558659275062382221e-04
7.340000000000000000e+02 4.516673798207193613e-04
7.350000000000000000e+02 4.480657808016985655e-04
7.360000000000000000e+02 4.467476392164826393e-04
7.370000000000000000e+02 4.468960687518119812e-04
7.380000000000000000e+02 4.468157712835818529e-04
7.390000000000000000e+02 4.450365086086094379e-04
7.400000000000000000e+02 4.429318942129611969e-04
7.410000000000000000e+02 4.414294089656323195e-04
7.420000000000000000e+02 4.418481257744133472e-04
7.430000000000000000e+02 4.449474217835813761e-04
7.440000000000000000e+02 4.527864803094416857e-04
7.450000000000000000e+02 4.681680584326386452e-04
7.460000000000000000e+02 4.932098672725260258e-04
7.470000000000000000e+02 5.092013161629438400e-04
7.480000000000000000e+02 5.020047537982463837e-04
7.490000000000000000e+02 4.670764319598674774e-04
7.500000000000000000e+02 4.514775937423110008e-04
7.510000000000000000e+02 4.569292359519749880e-04
7.520000000000000000e+02 4.584690905176103115e-04
7.530000000000000000e+02 4.477908369153738022e-04
7.540000000000000000e+02 4.419178585521876812e-04
7.550000000000000000e+02 4.453388974070549011e-04
7.560000000000000000e+02 4.445297236088663340e-04
7.570000000000000000e+02 4.399195022415369749e-04
7.580000000000000000e+02 4.327995702624320984e-04
7.590000000000000000e+02 4.292365047149360180e-04
7.600000000000000000e+02 4.313096287660300732e-04
7.610000000000000000e+02 4.323206958360970020e-04
7.620000000000000000e+02 4.276949621271342039e-04
7.630000000000000000e+02 4.207449092064052820e-04
7.640000000000000000e+02 4.200500552542507648e-04
7.650000000000000000e+02 4.231213533785194159e-04
7.660000000000000000e+02 4.211465129628777504e-04
7.670000000000000000e+02 4.156947834417223930e-04
7.680000000000000000e+02 4.137310024816542864e-04
7.690000000000000000e+02 4.152452747803181410e-04
7.700000000000000000e+02 4.143925616517663002e-04
7.710000000000000000e+02 4.105948610231280327e-04
7.720000000000000000e+02 4.091739538125693798e-04
7.730000000000000000e+02 4.102500970475375652e-04
7.740000000000000000e+02 4.104569670744240284e-04
7.750000000000000000e+02 4.097983473911881447e-04
7.760000000000000000e+02 4.121352103538811207e-04
7.770000000000000000e+02 4.177830123808234930e-04
7.780000000000000000e+02 4.267904441803693771e-04
7.790000000000000000e+02 4.355094279162585735e-04
7.800000000000000000e+02 4.495754255913197994e-04
7.810000000000000000e+02 4.588545416481792927e-04
7.820000000000000000e+02 4.609678871929645538e-04
7.830000000000000000e+02 4.410151741467416286e-04
7.840000000000000000e+02 4.175308858975768089e-04
7.850000000000000000e+02 4.023297224193811417e-04
7.860000000000000000e+02 4.062045481987297535e-04
7.870000000000000000e+02 4.161008400842547417e-04
7.880000000000000000e+02 4.175378999207168818e-04
7.890000000000000000e+02 4.121781676076352596e-04
7.900000000000000000e+02 4.065060638822615147e-04
7.910000000000000000e+02 4.081690276507288218e-04
7.920000000000000000e+02 4.133924085181206465e-04
7.930000000000000000e+02 4.158504307270050049e-04
7.940000000000000000e+02 4.174251225776970387e-04
7.950000000000000000e+02 4.180670948699116707e-04
7.960000000000000000e+02 4.229148034937679768e-04
7.970000000000000000e+02 4.256358370184898376e-04
7.980000000000000000e+02 4.197181551717221737e-04
7.990000000000000000e+02 4.076666664332151413e-04
8.000000000000000000e+02 3.960031317546963692e-04
8.010000000000000000e+02 3.926579665858298540e-04
8.020000000000000000e+02 3.928585210815072060e-04
8.030000000000000000e+02 3.909277147613465786e-04
8.040000000000000000e+02 3.878266434185206890e-04
8.050000000000000000e+02 3.877832787111401558e-04
8.060000000000000000e+02 3.908129874616861343e-04
8.070000000000000000e+02 3.921430616173893213e-04
8.080000000000000000e+02 3.902221214957535267e-04
8.090000000000000000e+02 3.887740604113787413e-04
8.100000000000000000e+02 3.905023331753909588e-04
8.110000000000000000e+02 3.908856015186756849e-04
8.120000000000000000e+02 3.887292114086449146e-04
8.130000000000000000e+02 3.861766308546066284e-04
8.140000000000000000e+02 3.874894464388489723e-04
8.150000000000000000e+02 3.894450492225587368e-04
8.160000000000000000e+02 3.904861514456570148e-04
8.170000000000000000e+02 3.928452497348189354e-04
8.180000000000000000e+02 3.979583270847797394e-04
8.190000000000000000e+02 4.045068635605275631e-04
8.200000000000000000e+02 4.065381945110857487e-04
8.210000000000000000e+02 4.048920527566224337e-04
8.220000000000000000e+02 3.984249779023230076e-04
8.230000000000000000e+02 3.881272277794778347e-04
8.240000000000000000e+02 3.747005830518901348e-04
8.250000000000000000e+02 3.669981670100241899e-04
8.260000000000000000e+02 3.689281293191015720e-04
8.270000000000000000e+02 3.757210215553641319e-04
8.280000000000000000e+02 3.783006686717271805e-04
8.290000000000000000e+02 3.742536646313965321e-04
8.300000000000000000e+02 3.685315605252981186e-04
8.310000000000000000e+02 3.632311127148568630e-04
8.320000000000000000e+02 3.599011106416583061e-04
8.330000000000000000e+02 3.588929248508065939e-04
8.340000000000000000e+02 3.612563014030456543e-04
8.350000000000000000e+02 3.655330510810017586e-04
8.360000000000000000e+02 3.673599567264318466e-04
8.370000000000000000e+02 3.676115302368998528e-04
8.380000000000000000e+02 3.684870316646993160e-04
8.390000000000000000e+02 3.787087625823915005e-04
8.400000000000000000e+02 4.000984772574156523e-04
8.410000000000000000e+02 4.307884082663804293e-04
8.420000000000000000e+02 4.623711283784359694e-04
8.430000000000000000e+02 4.675247764680534601e-04
8.440000000000000000e+02 4.374589188955724239e-04
8.450000000000000000e+02 3.843612503260374069e-04
8.460000000000000000e+02 3.695013583637773991e-04
8.470000000000000000e+02 3.886458871420472860e-04
8.480000000000000000e+02 3.974671999458223581e-04
8.490000000000000000e+02 3.825075109489262104e-04
8.500000000000000000e+02 3.711881290655583143e-04
8.510000000000000000e+02 3.680197987705469131e-04
8.520000000000000000e+02 3.638924681581556797e-04
8.530000000000000000e+02 3.606398240663111210e-04
8.540000000000000000e+02 3.577685274649411440e-04
8.550000000000000000e+02 3.557018353603780270e-04
8.560000000000000000e+02 3.544211213011294603e-04
8.570000000000000000e+02 3.547035157680511475e-04
8.580000000000000000e+02 3.500083694234490395e-04
8.590000000000000000e+02 3.406698524486273527e-04
8.600000000000000000e+02 3.393517690710723400e-04
8.610000000000000000e+02 3.442424349486827850e-04
8.620000000000000000e+02 3.423772868700325489e-04
8.630000000000000000e+02 3.358224639669060707e-04
8.640000000000000000e+02 3.340295515954494476e-04
8.650000000000000000e+02 3.365012817084789276e-04
8.660000000000000000e+02 3.355350054334849119e-04
8.670000000000000000e+02 3.302818804513663054e-04
8.680000000000000000e+02 3.284497652202844620e-04
8.690000000000000000e+02 3.299895615782588720e-04
8.700000000000000000e+02 3.297800139989703894e-04
8.710000000000000000e+02 3.274840710218995810e-04
8.720000000000000000e+02 3.275267372373491526e-04
8.730000000000000000e+02 3.305026912130415440e-04
8.740000000000000000e+02 3.342746931593865156e-04
8.750000000000000000e+02 3.398010449018329382e-04
8.760000000000000000e+02 3.514344571158289909e-04
8.770000000000000000e+02 3.716068749781697989e-04
8.780000000000000000e+02 4.062363004777580500e-04
8.790000000000000000e+02 4.479271010495722294e-04
8.800000000000000000e+02 4.969226429238915443e-04
8.810000000000000000e+02 5.067674210295081139e-04
8.820000000000000000e+02 4.890051204711198807e-04
8.830000000000000000e+02 4.254172672517597675e-04
8.840000000000000000e+02 4.056142061017453671e-04
8.850000000000000000e+02 4.291196237318217754e-04
8.860000000000000000e+02 4.318952560424804688e-04
8.870000000000000000e+02 3.855113754980266094e-04
8.880000000000000000e+02 3.603956720326095819e-04
8.890000000000000000e+02 3.888940846081823111e-04
8.900000000000000000e+02 3.892349195666611195e-04
8.910000000000000000e+02 3.487556241452693939e-04
8.920000000000000000e+02 3.482738975435495377e-04
8.930000000000000000e+02 3.601441858336329460e-04
8.940000000000000000e+02 3.405773313716053963e-04
8.950000000000000000e+02 3.335420915391296148e-04
8.960000000000000000e+02 3.409015480428934097e-04
8.970000000000000000e+02 3.334744251333177090e-04
8.980000000000000000e+02 3.232002491131424904e-04
8.990000000000000000e+02 3.257278003729879856e-04
9.000000000000000000e+02 3.267790307290852070e-04
9.010000000000000000e+02 3.188294358551502228e-04
9.020000000000000000e+02 3.149512922391295433e-04
9.030000000000000000e+02 3.161812201142311096e-04
9.040000000000000000e+02 3.149449476040899754e-04
9.050000000000000000e+02 3.120251931250095367e-04
9.060000000000000000e+02 3.119203611277043819e-04
9.070000000000000000e+02 3.103148192167282104e-04
9.080000000000000000e+02 3.087027580477297306e-04
9.090000000000000000e+02 3.081476315855979919e-04
9.100000000000000000e+02 3.079963498748838902e-04
9.110000000000000000e+02 3.087208606302738190e-04
9.120000000000000000e+02 3.114257706329226494e-04
9.130000000000000000e+02 3.120436449535191059e-04
9.140000000000000000e+02 3.154734731651842594e-04
9.150000000000000000e+02 3.215503238607198000e-04
9.160000000000000000e+02 3.279087250120937824e-04
9.170000000000000000e+02 3.315156791359186172e-04
9.180000000000000000e+02 3.385254531167447567e-04
9.190000000000000000e+02 3.348613390699028969e-04
9.200000000000000000e+02 3.258647047914564610e-04
9.210000000000000000e+02 3.128555836156010628e-04
9.220000000000000000e+02 3.032124950550496578e-04
9.230000000000000000e+02 2.995894174091517925e-04
9.240000000000000000e+02 3.025798359885811806e-04
9.250000000000000000e+02 3.087535442318767309e-04
9.260000000000000000e+02 3.159219631925225258e-04
9.270000000000000000e+02 3.208579146303236485e-04
9.280000000000000000e+02 3.212546580471098423e-04
9.290000000000000000e+02 3.225424152333289385e-04
9.300000000000000000e+02 3.281741519458591938e-04
9.310000000000000000e+02 3.452705568633973598e-04
9.320000000000000000e+02 3.706421121023595333e-04
9.330000000000000000e+02 3.863718593493103981e-04
9.340000000000000000e+02 3.877803101204335690e-04
9.350000000000000000e+02 3.556424053385853767e-04
9.360000000000000000e+02 3.350424813106656075e-04
9.370000000000000000e+02 3.321839612908661366e-04
9.380000000000000000e+02 3.414624370634555817e-04
9.390000000000000000e+02 3.336339723318815231e-04
9.400000000000000000e+02 3.151267301291227341e-04
9.410000000000000000e+02 3.020181320607662201e-04
9.420000000000000000e+02 3.007017076015472412e-04
9.430000000000000000e+02 3.052866668440401554e-04
9.440000000000000000e+02 3.064070187974721193e-04
9.450000000000000000e+02 3.021403681486845016e-04
9.460000000000000000e+02 2.931622148025780916e-04
9.470000000000000000e+02 2.890370087698101997e-04
9.480000000000000000e+02 2.915706136263906956e-04
9.490000000000000000e+02 2.901722036767750978e-04
9.500000000000000000e+02 2.852017641998827457e-04
9.510000000000000000e+02 2.835688646882772446e-04
9.520000000000000000e+02 2.845609560608863831e-04
9.530000000000000000e+02 2.830169396474957466e-04
9.540000000000000000e+02 2.806889242492616177e-04
9.550000000000000000e+02 2.802795788738876581e-04
9.560000000000000000e+02 2.787841367535293102e-04
9.570000000000000000e+02 2.762891235761344433e-04
9.580000000000000000e+02 2.770871797110885382e-04
9.590000000000000000e+02 2.805051044560968876e-04
9.600000000000000000e+02 2.825040137395262718e-04
9.610000000000000000e+02 2.850815071724355221e-04
9.620000000000000000e+02 2.951474161818623543e-04
9.630000000000000000e+02 3.156243183184415102e-04
9.640000000000000000e+02 3.456284757703542709e-04
9.650000000000000000e+02 3.843889862764626741e-04
9.660000000000000000e+02 4.097609780728816986e-04
9.670000000000000000e+02 4.016916791442781687e-04
9.680000000000000000e+02 3.602594370022416115e-04
9.690000000000000000e+02 3.158024046570062637e-04
9.700000000000000000e+02 3.097030567005276680e-04
9.710000000000000000e+02 3.226414555683732033e-04
9.720000000000000000e+02 3.282421384938061237e-04
9.730000000000000000e+02 3.138874308206140995e-04
9.740000000000000000e+02 2.915153454523533583e-04
9.750000000000000000e+02 2.834820479620248079e-04
9.760000000000000000e+02 2.909473842009902000e-04
9.770000000000000000e+02 2.973938244394958019e-04
9.780000000000000000e+02 2.900793624576181173e-04
9.790000000000000000e+02 2.810225705616176128e-04
9.800000000000000000e+02 2.798723289743065834e-04
9.810000000000000000e+02 2.825633855536580086e-04
9.820000000000000000e+02 2.788208366837352514e-04
9.830000000000000000e+02 2.727822284214198589e-04
9.840000000000000000e+02 2.713790745474398136e-04
9.850000000000000000e+02 2.721165656112134457e-04
9.860000000000000000e+02 2.689295797608792782e-04
9.870000000000000000e+02 2.645384811330586672e-04
9.880000000000000000e+02 2.641548053361475468e-04
9.890000000000000000e+02 2.654675336088985205e-04
9.900000000000000000e+02 2.635923156049102545e-04
9.910000000000000000e+02 2.589703653939068317e-04
9.920000000000000000e+02 2.575278631411492825e-04
9.930000000000000000e+02 2.597394050098955631e-04
9.940000000000000000e+02 2.604852779768407345e-04
9.950000000000000000e+02 2.581139851827174425e-04
9.960000000000000000e+02 2.560379216447472572e-04
9.970000000000000000e+02 2.578879648353904486e-04
9.980000000000000000e+02 2.612042590044438839e-04
9.990000000000000000e+02 2.644107444211840630e-04
1.000000000000000000e+03 2.707916428335011005e-04
1.001000000000000000e+03 2.845670678652822971e-04
1.002000000000000000e+03 2.485596050973981619e-04
1.003000000000000000e+03 2.766768157016485929e-04
1.004000000000000000e+03 2.482109412085264921e-04
1.005000000000000000e+03 2.701182966120541096e-04
1.006000000000000000e+03 2.476748195476830006e-04
1.007000000000000000e+03 2.648466615937650204e-04
1.008000000000000000e+03 2.472721098456531763e-04
1.009000000000000000e+03 2.602062886580824852e-04
1.010000000000000000e+03 2.467622107360512018e-04
1.011000000000000000e+03 2.565245958976447582e-04
1.012000000000000000e+03 2.462507691234350204e-04
1.013000000000000000e+03 2.533549559302628040e-04
1.014000000000000000e+03 2.456912479829043150e-04
1.015000000000000000e+03 2.508437610231339931e-04
1.016000000000000000e+03 2.450599859002977610e-04
1.017000000000000000e+03 2.487270685378462076e-04
1.018000000000000000e+03 2.444142592139542103e-04
1.019000000000000000e+03 2.469466126058250666e-04
1.020000000000000000e+03 2.437198709230870008e-04
1.021000000000000000e+03 2.454292261973023415e-04
1.022000000000000000e+03 2.430430904496461153e-04
1.023000000000000000e+03 2.441467950120568275e-04
1.024000000000000000e+03 2.423344121780246496e-04
1.025000000000000000e+03 2.430290915071964264e-04
1.026000000000000000e+03 2.416169736534357071e-04
1.027000000000000000e+03 2.420685923425480723e-04
1.028000000000000000e+03 2.409447333775460720e-04
1.029000000000000000e+03 2.411542518530040979e-04
1.030000000000000000e+03 2.402839309070259333e-04
1.031000000000000000e+03 2.403360413154587150e-04
1.032000000000000000e+03 2.396490308456122875e-04
1.033000000000000000e+03 2.395742340013384819e-04
1.034000000000000000e+03 2.390382142039015889e-04
1.035000000000000000e+03 2.388499269727617502e-04
1.036000000000000000e+03 2.384577528573572636e-04
1.037000000000000000e+03 2.381790982326492667e-04
1.038000000000000000e+03 2.378812059760093689e-04
1.039000000000000000e+03 2.375334734097123146e-04
1.040000000000000000e+03 2.373265888309106231e-04
1.041000000000000000e+03 2.369305439060553908e-04
1.042000000000000000e+03 2.367621782468631864e-04
1.043000000000000000e+03 2.363532548770308495e-04
1.044000000000000000e+03 2.362049126531928778e-04
1.045000000000000000e+03 2.358088095206767321e-04
1.046000000000000000e+03 2.356503391638398170e-04
1.047000000000000000e+03 2.352750452701002359e-04
1.048000000000000000e+03 2.350956056034192443e-04
1.049000000000000000e+03 2.347625850234180689e-04
1.050000000000000000e+03 2.345507382415235043e-04
1.051000000000000000e+03 2.342549851164221764e-04
1.052000000000000000e+03 2.340239152545109391e-04
1.053000000000000000e+03 2.337448095204308629e-04
1.054000000000000000e+03 2.335089084226638079e-04
1.055000000000000000e+03 2.332464209757745266e-04
1.056000000000000000e+03 2.330037968931719661e-04
1.057000000000000000e+03 2.327450783923268318e-04
1.058000000000000000e+03 2.325060195289552212e-04
1.059000000000000000e+03 2.322504151379689574e-04
1.060000000000000000e+03 2.320057392353191972e-04
1.061000000000000000e+03 2.317599137313663960e-04
1.062000000000000000e+03 2.315168967470526695e-04
1.063000000000000000e+03 2.312689321115612984e-04
1.064000000000000000e+03 2.310373383807018399e-04
1.065000000000000000e+03 2.307798713445663452e-04
1.066000000000000000e+03 2.305533707840368152e-04
1.067000000000000000e+03 2.303018845850601792e-04
1.068000000000000000e+03 2.300637424923479557e-04
1.069000000000000000e+03 2.298286708537489176e-04
1.070000000000000000e+03 2.295767044415697455e-04
1.071000000000000000e+03 2.293549478054046631e-04
1.072000000000000000e+03 2.290988632012158632e-04
1.073000000000000000e+03 2.288736723130568862e-04
1.074000000000000000e+03 2.286334492964670062e-04
1.075000000000000000e+03 2.283931535203009844e-04
1.076000000000000000e+03 2.281629713252186775e-04
1.077000000000000000e+03 2.279212494613602757e-04
1.078000000000000000e+03 2.276853774674236774e-04
1.079000000000000000e+03 2.274533180752769113e-04
1.080000000000000000e+03 2.272138372063636780e-04
1.081000000000000000e+03 2.269819669891148806e-04
1.082000000000000000e+03 2.267493109684437513e-04
1.083000000000000000e+03 2.265135699417442083e-04
1.084000000000000000e+03 2.262818015879020095e-04
1.085000000000000000e+03 2.260532783111557364e-04
1.086000000000000000e+03 2.258180757053196430e-04
1.087000000000000000e+03 2.255893923575058579e-04
1.088000000000000000e+03 2.253597049275413156e-04
1.089000000000000000e+03 2.251277328468859196e-04
1.090000000000000000e+03 2.249010867672041059e-04
1.091000000000000000e+03 2.246700169052928686e-04
1.092000000000000000e+03 2.244437928311526775e-04
1.093000000000000000e+03 2.242170303361490369e-04
1.094000000000000000e+03 2.239871246274560690e-04
1.095000000000000000e+03 2.237623557448387146e-04
1.096000000000000000e+03 2.235339779872447252e-04
1.097000000000000000e+03 2.233041450381278992e-04
1.098000000000000000e+03 2.230805985163897276e-04
1.099000000000000000e+03 2.228549274150282145e-04
1.100000000000000000e+03 2.226271317340433598e-04
1.101000000000000000e+03 2.224005584139376879e-04
1.102000000000000000e+03 2.221757313236594200e-04
1.103000000000000000e+03 2.219486050307750702e-04
1.104000000000000000e+03 2.217227010987699032e-04
1.105000000000000000e+03 2.214997657574713230e-04
1.106000000000000000e+03 2.212735125795006752e-04
1.107000000000000000e+03 2.210458478657528758e-04
1.108000000000000000e+03 2.208253135904669762e-04
1.109000000000000000e+03 2.205979253631085157e-04
1.110000000000000000e+03 2.203730691689997911e-04
1.111000000000000000e+03 2.201510360464453697e-04
1.112000000000000000e+03 2.199268201366066933e-04
1.113000000000000000e+03 2.196995337726548314e-04
1.114000000000000000e+03 2.194756234530359507e-04
1.115000000000000000e+03 2.192543906858190894e-04
1.116000000000000000e+03 2.190312952734529972e-04
1.117000000000000000e+03 2.188101352658122778e-04
1.118000000000000000e+03 2.185886987717822194e-04
1.119000000000000000e+03 2.183664764743298292e-04
1.120000000000000000e+03 2.181507006753236055e-04
1.121000000000000000e+03 2.179311413783580065e-04
1.122000000000000000e+03 2.177138521801680326e-04
1.123000000000000000e+03 2.174908295273780823e-04
1.124000000000000000e+03 2.172747917938977480e-04
1.125000000000000000e+03 2.170549851143732667e-04
1.126000000000000000e+03 2.168336650356650352e-04
1.127000000000000000e+03 2.166234771721065044e-04
1.128000000000000000e+03 2.164044999517500401e-04
1.129000000000000000e+03 2.161850570701062679e-04
1.130000000000000000e+03 2.159674768336117268e-04
1.131000000000000000e+03 2.157432754756882787e-04
1.132000000000000000e+03 2.155248657800257206e-04
1.133000000000000000e+03 2.153037639800459146e-04
1.134000000000000000e+03 2.150879008695483208e-04
1.135000000000000000e+03 2.148661878891289234e-04
1.136000000000000000e+03 2.146520128007978201e-04
1.137000000000000000e+03 2.144343161489814520e-04
1.138000000000000000e+03 2.142199373338371515e-04
1.139000000000000000e+03 2.140052965842187405e-04
1.140000000000000000e+03 2.137881529051810503e-04
1.141000000000000000e+03 2.135713584721088409e-04
1.142000000000000000e+03 2.133577654603868723e-04
1.143000000000000000e+03 2.131363289663568139e-04
1.144000000000000000e+03 2.129252679878845811e-04
1.145000000000000000e+03 2.127088664565235376e-04
1.146000000000000000e+03 2.124954480677843094e-04
1.147000000000000000e+03 2.122803707607090473e-04
1.148000000000000000e+03 2.120705757988616824e-04
1.149000000000000000e+03 2.118578413501381874e-04
1.150000000000000000e+03 2.116456162184476852e-04
1.151000000000000000e+03 2.114316739607602358e-04
1.152000000000000000e+03 2.112198271788656712e-04
1.153000000000000000e+03 2.110057976096868515e-04
1.154000000000000000e+03 2.107962645823135972e-04
1.155000000000000000e+03 2.105906023643910885e-04
1.156000000000000000e+03 2.103822771459817886e-04
1.157000000000000000e+03 2.101698337355628610e-04
1.158000000000000000e+03 2.099565026583150029e-04
1.159000000000000000e+03 2.097430842695757747e-04
1.160000000000000000e+03 2.095382078550755978e-04
1.161000000000000000e+03 2.093270886689424515e-04
1.162000000000000000e+03 2.091192291118204594e-04
1.163000000000000000e+03 2.089154440909624100e-04
1.164000000000000000e+03 2.087101602228358388e-04
1.165000000000000000e+03 2.085045271087437868e-04
1.166000000000000000e+03 2.082870050799101591e-04
1.167000000000000000e+03 2.080794511130079627e-04
1.168000000000000000e+03 2.078721299767494202e-04
1.169000000000000000e+03 2.076656091958284378e-04
1.170000000000000000e+03 2.074603107757866383e-04
1.171000000000000000e+03 2.072510833386331797e-04
1.172000000000000000e+03 2.070459158858284354e-04
1.173000000000000000e+03 2.068416215479373932e-04
1.174000000000000000e+03 2.066324668703600764e-04
1.175000000000000000e+03 2.064293075818568468e-04
1.176000000000000000e+03 2.062212734017521143e-04
1.177000000000000000e+03 2.060139377135783434e-04
1.178000000000000000e+03 2.058075333479791880e-04
1.179000000000000000e+03 2.056045195786282420e-04
1.180000000000000000e+03 2.053991775028407574e-04
1.181000000000000000e+03 2.051966730505228043e-04
1.182000000000000000e+03 2.049911417998373508e-04
1.183000000000000000e+03 2.047921880148351192e-04
1.184000000000000000e+03 2.045877918135374784e-04
1.185000000000000000e+03 2.043854037765413523e-04
1.186000000000000000e+03 2.041816769633442163e-04
1.187000000000000000e+03 2.039789687842130661e-04
1.188000000000000000e+03 2.037768717855215073e-04
1.189000000000000000e+03 2.035783254541456699e-04
1.190000000000000000e+03 2.033856580965220928e-04
1.191000000000000000e+03 2.031912299571558833e-04
1.192000000000000000e+03 2.029857423622161150e-04
1.193000000000000000e+03 2.027753653237596154e-04
1.194000000000000000e+03 2.025745925493538380e-04
1.195000000000000000e+03 2.023728156927973032e-04
1.196000000000000000e+03 2.021689142566174269e-04
1.197000000000000000e+03 2.019695093622431159e-04
1.198000000000000000e+03 2.017750521190464497e-04
1.199000000000000000e+03 2.015852078329771757e-04
1.200000000000000000e+03 2.013925695791840553e-04
1.201000000000000000e+03 2.011962642427533865e-04
1.202000000000000000e+03 2.009879972320050001e-04
1.203000000000000000e+03 2.007790608331561089e-04
1.204000000000000000e+03 2.005801070481538773e-04
1.205000000000000000e+03 2.003821718972176313e-04
1.206000000000000000e+03 2.001858374569565058e-04
1.207000000000000000e+03 1.999934902414679527e-04
1.208000000000000000e+03 1.998013758566230536e-04
1.209000000000000000e+03 1.996044593397527933e-04
1.210000000000000000e+03 1.994007616303861141e-04
1.211000000000000000e+03 1.991997414734214544e-04
1.212000000000000000e+03 1.990013552131131291e-04
1.213000000000000000e+03 1.988066360354423523e-04
1.214000000000000000e+03 1.986149582080543041e-04
1.215000000000000000e+03 1.984232803806662560e-04
1.216000000000000000e+03 1.982311368919909000e-04
1.217000000000000000e+03 1.980397937586531043e-04
1.218000000000000000e+03 1.978396030608564615e-04
1.219000000000000000e+03 1.976334315259009600e-04
1.220000000000000000e+03 1.974372717086225748e-04
1.221000000000000000e+03 1.972388126887381077e-04
1.222000000000000000e+03 1.970452722162008286e-04
1.223000000000000000e+03 1.968524738913401961e-04
1.224000000000000000e+03 1.966638956218957901e-04
1.225000000000000000e+03 1.964801922440528870e-04
1.226000000000000000e+03 1.963064423762261868e-04
1.227000000000000000e+03 1.961073867278173566e-04
1.228000000000000000e+03 1.959000946953892708e-04
1.229000000000000000e+03 1.956923370016738772e-04
1.230000000000000000e+03 1.954930339707061648e-04
1.231000000000000000e+03 1.953003520611673594e-04
1.232000000000000000e+03 1.951111771631985903e-04
1.233000000000000000e+03 1.949230354512110353e-04
1.234000000000000000e+03 1.947368000401183963e-04
1.235000000000000000e+03 1.945543917827308178e-04
1.236000000000000000e+03 1.943632087204605341e-04
1.237000000000000000e+03 1.941706286743283272e-04
1.238000000000000000e+03 1.939710928127169609e-04
1.239000000000000000e+03 1.937735360115766525e-04
1.240000000000000000e+03 1.935789623530581594e-04
1.241000000000000000e+03 1.933838648255914450e-04
1.242000000000000000e+03 1.931879087351262569e-04
1.243000000000000000e+03 1.930003199959173799e-04
1.244000000000000000e+03 1.928099809447303414e-04
1.245000000000000000e+03 1.926199474837630987e-04
1.246000000000000000e+03 1.924341340782120824e-04
1.247000000000000000e+03 1.922543451655656099e-04
1.248000000000000000e+03 1.920798822538927197e-04
1.249000000000000000e+03 1.918958878377452493e-04
1.250000000000000000e+03 1.917053305078297853e-04
1.251000000000000000e+03 1.915078319143503904e-04
1.252000000000000000e+03 1.913078303914517164e-04
1.253000000000000000e+03 1.911135623231530190e-04
1.254000000000000000e+03 1.909227576106786728e-04
1.255000000000000000e+03 1.907329424284398556e-04
1.256000000000000000e+03 1.905447279568761587e-04
1.257000000000000000e+03 1.903587108245119452e-04
1.258000000000000000e+03 1.901800860650837421e-04
1.259000000000000000e+03 1.900052448036149144e-04
1.260000000000000000e+03 1.898331684060394764e-04
1.261000000000000000e+03 1.896654139272868633e-04
1.262000000000000000e+03 1.894815359264612198e-04
1.263000000000000000e+03 1.892730360850691795e-04
1.264000000000000000e+03 1.890637504402548075e-04
1.265000000000000000e+03 1.888640399556607008e-04
1.266000000000000000e+03 1.886730315163731575e-04
1.267000000000000000e+03 1.885040401248261333e-04
1.268000000000000000e+03 1.883370568975806236e-04
1.269000000000000000e+03 1.881726057035848498e-04
1.270000000000000000e+03 1.879851188277825713e-04
1.271000000000000000e+03 1.877858885563910007e-04
1.272000000000000000e+03 1.875865127658471465e-04
1.273000000000000000e+03 1.873891014838591218e-04
1.274000000000000000e+03 1.872054708655923605e-04
1.275000000000000000e+03 1.870260020950809121e-04
1.276000000000000000e+03 1.868558319984003901e-04
1.277000000000000000e+03 1.866847014753147960e-04
1.278000000000000000e+03 1.865087688202038407e-04
1.279000000000000000e+03 1.863387296907603741e-04
1.280000000000000000e+03 1.861728669609874487e-04
1.281000000000000000e+03 1.859921176219359040e-04
1.282000000000000000e+03 1.857963798101991415e-04
1.283000000000000000e+03 1.855922746472060680e-04
1.284000000000000000e+03 1.853942085290327668e-04
1.285000000000000000e+03 1.852129644248634577e-04
1.286000000000000000e+03 1.850316184572875500e-04
1.287000000000000000e+03 1.848679821705445647e-04
1.288000000000000000e+03 1.847138628363609314e-04
1.289000000000000000e+03 1.845535880420356989e-04
1.290000000000000000e+03 1.843775389716029167e-04
1.291000000000000000e+03 1.841693883761763573e-04
1.292000000000000000e+03 1.839579635998234153e-04
1.293000000000000000e+03 1.837611343944445252e-04
1.294000000000000000e+03 1.835759758250787854e-04
1.295000000000000000e+03 1.834083523135632277e-04
1.296000000000000000e+03 1.832356792874634266e-04
1.297000000000000000e+03 1.830687397159636021e-04
1.298000000000000000e+03 1.828994427341967821e-04
1.299000000000000000e+03 1.827171508921310306e-04
1.300000000000000000e+03 1.825334911700338125e-04
1.301000000000000000e+03 1.823546772357076406e-04
1.302000000000000000e+03 1.822003978304564953e-04
1.303000000000000000e+03 1.820400502765551209e-04
1.304000000000000000e+03 1.818635646486654878e-04
1.305000000000000000e+03 1.816808071453124285e-04
1.306000000000000000e+03 1.814989082049578428e-04
1.307000000000000000e+03 1.813094713725149632e-04
1.308000000000000000e+03 1.811135443858802319e-04
1.309000000000000000e+03 1.809244131436571479e-04
1.310000000000000000e+03 1.807537046261131763e-04
1.311000000000000000e+03 1.806057844078168273e-04
1.312000000000000000e+03 1.804636995075270534e-04
1.313000000000000000e+03 1.802999759092926979e-04
1.314000000000000000e+03 1.801000471459701657e-04
1.315000000000000000e+03 1.798933371901512146e-04
1.316000000000000000e+03 1.796999422367662191e-04
1.317000000000000000e+03 1.795266289263963699e-04
1.318000000000000000e+03 1.793795090634375811e-04
1.319000000000000000e+03 1.792386028682813048e-04
1.320000000000000000e+03 1.790987153071910143e-04
1.321000000000000000e+03 1.789423404261469841e-04
1.322000000000000000e+03 1.787606161087751389e-04
1.323000000000000000e+03 1.785831263987347484e-04
1.324000000000000000e+03 1.784092164598405361e-04
1.325000000000000000e+03 1.782484469003975391e-04
1.326000000000000000e+03 1.780768216121941805e-04
1.327000000000000000e+03 1.778917212504893541e-04
1.328000000000000000e+03 1.776841236278414726e-04
1.329000000000000000e+03 1.774577540345489979e-04
1.330000000000000000e+03 1.772586692823097110e-04
1.331000000000000000e+03 1.771046663634479046e-04
1.332000000000000000e+03 1.769702939782291651e-04
1.333000000000000000e+03 1.768581569194793701e-04
1.334000000000000000e+03 1.767508947523310781e-04
1.335000000000000000e+03 1.766231434885412455e-04
1.336000000000000000e+03 1.764716289471834898e-04
1.337000000000000000e+03 1.763080072123557329e-04
1.338000000000000000e+03 1.761102030286565423e-04
1.339000000000000000e+03 1.758963771862909198e-04
1.340000000000000000e+03 1.756649871822446585e-04
1.341000000000000000e+03 1.754454715410247445e-04
1.342000000000000000e+03 1.752507814671844244e-04
1.343000000000000000e+03 1.750864903442561626e-04
1.344000000000000000e+03 1.749691000441089272e-04
1.345000000000000000e+03 1.748902868712320924e-04
1.346000000000000000e+03 1.748137001413851976e-04
1.347000000000000000e+03 1.747249334584921598e-04
1.348000000000000000e+03 1.745972840581089258e-04
1.349000000000000000e+03 1.744020555634051561e-04
1.350000000000000000e+03 1.741386076901108027e-04
1.351000000000000000e+03 1.738388382364064455e-04
1.352000000000000000e+03 1.735521218506619334e-04
1.353000000000000000e+03 1.733376557240262628e-04
1.354000000000000000e+03 1.732050586724653840e-04
1.355000000000000000e+03 1.731296360958367586e-04
1.356000000000000000e+03 1.730739604681730270e-04
1.357000000000000000e+03 1.730102521833032370e-04
1.358000000000000000e+03 1.729520445223897696e-04
1.359000000000000000e+03 1.728450733935460448e-04
1.360000000000000000e+03 1.726914197206497192e-04
1.361000000000000000e+03 1.724534231470897794e-04
1.362000000000000000e+03 1.721941080177202821e-04
1.363000000000000000e+03 1.719354186207056046e-04
1.364000000000000000e+03 1.717162958811968565e-04
1.365000000000000000e+03 1.715394901111721992e-04
1.366000000000000000e+03 1.713772217044606805e-04
1.367000000000000000e+03 1.712365483399480581e-04
1.368000000000000000e+03 1.711035147309303284e-04
1.369000000000000000e+03 1.709752832539379597e-04
1.370000000000000000e+03 1.708283089101314545e-04
1.371000000000000000e+03 1.706975745037198067e-04
1.372000000000000000e+03 1.705758622847497463e-04
1.373000000000000000e+03 1.704922615317627788e-04
1.374000000000000000e+03 1.704167516436427832e-04
1.375000000000000000e+03 1.703822636045515537e-04
1.376000000000000000e+03 1.703465532045811415e-04
1.377000000000000000e+03 1.702796143945306540e-04
1.378000000000000000e+03 1.701057626632973552e-04
1.379000000000000000e+03 1.698451960692182183e-04
1.380000000000000000e+03 1.694708771537989378e-04
1.381000000000000000e+03 1.690938661340624094e-04
1.382000000000000000e+03 1.687582116574048996e-04
1.383000000000000000e+03 1.685035822447389364e-04
1.384000000000000000e+03 1.683329028310254216e-04
1.385000000000000000e+03 1.682437723502516747e-04
1.386000000000000000e+03 1.681934809312224388e-04
1.387000000000000000e+03 1.681678259046748281e-04
1.388000000000000000e+03 1.681466237641870975e-04
1.389000000000000000e+03 1.681097492109984159e-04
1.390000000000000000e+03 1.680485147517174482e-04
1.391000000000000000e+03 1.679744891589507461e-04
1.392000000000000000e+03 1.679582637734711170e-04
1.393000000000000000e+03 1.680483692325651646e-04
1.394000000000000000e+03 1.682932197581976652e-04
1.395000000000000000e+03 1.685785537119954824e-04
1.396000000000000000e+03 1.688857446424663067e-04
1.397000000000000000e+03 1.688965421635657549e-04
1.398000000000000000e+03 1.686607138253748417e-04
1.399000000000000000e+03 1.679167035035789013e-04
1.400000000000000000e+03 1.670461206231266260e-04
1.401000000000000000e+03 1.661433052504435182e-04
1.402000000000000000e+03 1.655156083870679140e-04
1.403000000000000000e+03 1.652842911425977945e-04
1.404000000000000000e+03 1.653881772654131055e-04
1.405000000000000000e+03 1.656264939811080694e-04
1.406000000000000000e+03 1.658313849475234747e-04
1.407000000000000000e+03 1.659955305512994528e-04
1.408000000000000000e+03 1.659950066823512316e-04
1.409000000000000000e+03 1.658952969592064619e-04
1.410000000000000000e+03 1.656069653108716011e-04
1.411000000000000000e+03 1.653092040214687586e-04
1.412000000000000000e+03 1.649427867960184813e-04
1.413000000000000000e+03 1.646322925807908177e-04
1.414000000000000000e+03 1.643999858060851693e-04
1.415000000000000000e+03 1.642734569031745195e-04
1.416000000000000000e+03 1.641903800191357732e-04
1.417000000000000000e+03 1.641149865463376045e-04
1.418000000000000000e+03 1.640228438191115856e-04
1.419000000000000000e+03 1.638511894270777702e-04
1.420000000000000000e+03 1.635862863622605801e-04
1.421000000000000000e+03 1.632932398933917284e-04
1.422000000000000000e+03 1.630230544833466411e-04
1.423000000000000000e+03 1.628220779821276665e-04
1.424000000000000000e+03 1.626978337299078703e-04
1.425000000000000000e+03 1.626313314773142338e-04
1.426000000000000000e+03 1.626089506316930056e-04
1.427000000000000000e+03 1.626307930564507842e-04
1.428000000000000000e+03 1.626613811822608113e-04
1.429000000000000000e+03 1.627016754355281591e-04
1.430000000000000000e+03 1.628435275051742792e-04
1.431000000000000000e+03 1.631434424780309200e-04
1.432000000000000000e+03 1.638320973142981529e-04
1.433000000000000000e+03 1.647815806791186333e-04
1.434000000000000000e+03 1.661827263887971640e-04
1.435000000000000000e+03 1.674686354817822576e-04
1.436000000000000000e+03 1.689276541583240032e-04
1.437000000000000000e+03 1.689837081357836723e-04
1.438000000000000000e+03 1.683804875938221812e-04
1.439000000000000000e+03 1.661146525293588638e-04
1.440000000000000000e+03 1.637670939089730382e-04
1.441000000000000000e+03 1.617663074284791946e-04
1.442000000000000000e+03 1.610622857697308064e-04
1.443000000000000000e+03 1.616401132196187973e-04
1.444000000000000000e+03 1.625215663807466626e-04
1.445000000000000000e+03 1.630621263757348061e-04
1.446000000000000000e+03 1.625893637537956238e-04
1.447000000000000000e+03 1.615254295757040381e-04
1.448000000000000000e+03 1.602378324605524540e-04
1.449000000000000000e+03 1.594020432094112039e-04
1.450000000000000000e+03 1.591758045833557844e-04
1.451000000000000000e+03 1.593380875419825315e-04
1.452000000000000000e+03 1.595382345840334892e-04
1.453000000000000000e+03 1.594913046574220061e-04
1.454000000000000000e+03 1.592139306012541056e-04
1.455000000000000000e+03 1.587260048836469650e-04
1.456000000000000000e+03 1.583087141625583172e-04
1.457000000000000000e+03 1.580380048835650086e-04
1.458000000000000000e+03 1.579433301230892539e-04
1.459000000000000000e+03 1.579310483066365123e-04
1.460000000000000000e+03 1.578528172103688121e-04
1.461000000000000000e+03 1.577286166138947010e-04
1.462000000000000000e+03 1.576011272845789790e-04
1.463000000000000000e+03 1.575441856402903795e-04
1.464000000000000000e+03 1.576036011101678014e-04
1.465000000000000000e+03 1.578634983161464334e-04
1.466000000000000000e+03 1.581772521603852510e-04
1.467000000000000000e+03 1.584565616212785244e-04
1.468000000000000000e+03 1.586579019203782082e-04
1.469000000000000000e+03 1.587262668181210756e-04
1.470000000000000000e+03 1.589091552887111902e-04
1.471000000000000000e+03 1.591474574524909258e-04
1.472000000000000000e+03 1.596026559127494693e-04
1.473000000000000000e+03 1.599218085175380111e-04
1.474000000000000000e+03 1.602437550900503993e-04
1.475000000000000000e+03 1.603832060936838388e-04
1.476000000000000000e+03 1.606870355317369103e-04
1.477000000000000000e+03 1.609495375305414200e-04
1.478000000000000000e+03 1.613885397091507912e-04
1.479000000000000000e+03 1.613566564628854394e-04
1.480000000000000000e+03 1.611851039342582226e-04
1.481000000000000000e+03 1.606705045560374856e-04
1.482000000000000000e+03 1.604523276910185814e-04
1.483000000000000000e+03 1.609544706298038363e-04
1.484000000000000000e+03 1.618855749256908894e-04
1.485000000000000000e+03 1.632013882044702768e-04
1.486000000000000000e+03 1.632402272662147880e-04
1.487000000000000000e+03 1.621409755898639560e-04
1.488000000000000000e+03 1.593558117747306824e-04
1.489000000000000000e+03 1.566215069033205509e-04
1.490000000000000000e+03 1.548679429106414318e-04
1.491000000000000000e+03 1.546279818285256624e-04
1.492000000000000000e+03 1.553854817757382989e-04
1.493000000000000000e+03 1.562723191455006599e-04
1.494000000000000000e+03 1.566760911373421550e-04
1.495000000000000000e+03 1.562144898343831301e-04
1.496000000000000000e+03 1.549982116557657719e-04
1.497000000000000000e+03 1.536387571832165122e-04
1.498000000000000000e+03 1.525707339169457555e-04
1.499000000000000000e+03 1.521731464890763164e-04
1.500000000000000000e+03 1.522364764241501689e-04
1.501000000000000000e+03 1.525152765680104494e-04


==> untrained/unet/unet_noise.dat <==
x y
1.000000000000000000e+00 2.652756571769714355e-01
2.000000000000000000e+00 5.006830096244812012e-01
3.000000000000000000e+00 3.144998550415039062e-01
4.000000000000000000e+00 1.459158360958099365e-01
5.000000000000000000e+00 1.415946930646896362e-01
6.000000000000000000e+00 1.338823437690734863e-01
7.000000000000000000e+00 1.211118027567863464e-01
8.000000000000000000e+00 1.122540533542633057e-01
9.000000000000000000e+00 1.078922897577285767e-01
1.000000000000000000e+01 1.054138541221618652e-01
1.100000000000000000e+01 1.023059189319610596e-01
1.200000000000000000e+01 9.923098981380462646e-02
1.300000000000000000e+01 9.724690020084381104e-02
1.400000000000000000e+01 9.591988474130630493e-02
1.500000000000000000e+01 9.459741413593292236e-02
1.600000000000000000e+01 9.347906708717346191e-02
1.700000000000000000e+01 9.284920245409011841e-02
1.800000000000000000e+01 9.241666644811630249e-02
1.900000000000000000e+01 9.183610975742340088e-02
2.000000000000000000e+01 9.119997918605804443e-02
2.100000000000000000e+01 9.076784551143646240e-02
2.200000000000000000e+01 9.057193994522094727e-02
2.300000000000000000e+01 9.044658392667770386e-02
2.400000000000000000e+01 9.027142077684402466e-02
2.500000000000000000e+01 9.008505940437316895e-02
2.600000000000000000e+01 8.996622264385223389e-02
2.700000000000000000e+01 8.990556001663208008e-02
2.800000000000000000e+01 8.982888609170913696e-02
2.900000000000000000e+01 8.969445526599884033e-02
3.000000000000000000e+01 8.953296393156051636e-02
3.100000000000000000e+01 8.940014988183975220e-02
3.200000000000000000e+01 8.931367099285125732e-02
3.300000000000000000e+01 8.924750238656997681e-02
3.400000000000000000e+01 8.917647600173950195e-02
3.500000000000000000e+01 8.910129964351654053e-02
3.600000000000000000e+01 8.904170989990234375e-02
3.700000000000000000e+01 8.900441229343414307e-02
3.800000000000000000e+01 8.897329866886138916e-02
3.900000000000000000e+01 8.892972767353057861e-02
4.000000000000000000e+01 8.887133002281188965e-02
4.100000000000000000e+01 8.881181478500366211e-02
4.200000000000000000e+01 8.876353502273559570e-02
4.300000000000000000e+01 8.872590959072113037e-02
4.400000000000000000e+01 8.869001269340515137e-02
4.500000000000000000e+01 8.865152299404144287e-02
4.600000000000000000e+01 8.861602842807769775e-02
4.700000000000000000e+01 8.859022706747055054e-02
4.800000000000000000e+01 8.857314288616180420e-02
4.900000000000000000e+01 8.855674415826797485e-02
5.000000000000000000e+01 8.853480219841003418e-02
5.100000000000000000e+01 8.850863575935363770e-02
5.200000000000000000e+01 8.848351240158081055e-02
5.300000000000000000e+01 8.846193552017211914e-02
5.400000000000000000e+01 8.844228833913803101e-02
5.500000000000000000e+01 8.842191100120544434e-02
5.600000000000000000e+01 8.840154111385345459e-02
5.700000000000000000e+01 8.838379383087158203e-02
5.800000000000000000e+01 8.836953341960906982e-02
5.900000000000000000e+01 8.835646510124206543e-02
6.000000000000000000e+01 8.834215998649597168e-02
6.100000000000000000e+01 8.832643181085586548e-02
6.200000000000000000e+01 8.831074088811874390e-02
6.300000000000000000e+01 8.829564601182937622e-02
6.400000000000000000e+01 8.828041702508926392e-02
6.500000000000000000e+01 8.826430886983871460e-02
6.600000000000000000e+01 8.824794739484786987e-02
6.700000000000000000e+01 8.823300898075103760e-02
6.800000000000000000e+01 8.822000026702880859e-02
6.900000000000000000e+01 8.820769935846328735e-02
7.000000000000000000e+01 8.819502592086791992e-02
7.100000000000000000e+01 8.818212896585464478e-02
7.200000000000000000e+01 8.816983550786972046e-02
7.300000000000000000e+01 8.815806359052658081e-02
7.400000000000000000e+01 8.814600855112075806e-02
7.500000000000000000e+01 8.813335001468658447e-02
7.600000000000000000e+01 8.812080323696136475e-02
7.700000000000000000e+01 8.810919523239135742e-02
7.800000000000000000e+01 8.809834718704223633e-02
7.900000000000000000e+01 8.808747678995132446e-02
8.000000000000000000e+01 8.807647228240966797e-02
8.100000000000000000e+01 8.806574344635009766e-02
8.200000000000000000e+01 8.805526793003082275e-02
8.300000000000000000e+01 8.804475516080856323e-02
8.400000000000000000e+01 8.803394436836242676e-02
8.500000000000000000e+01 8.802318572998046875e-02
8.600000000000000000e+01 8.801271766424179077e-02
8.700000000000000000e+01 8.800232410430908203e-02
8.800000000000000000e+01 8.799180388450622559e-02
8.900000000000000000e+01 8.798136562108993530e-02
9.000000000000000000e+01 8.797115832567214966e-02
9.100000000000000000e+01 8.796098828315734863e-02
9.200000000000000000e+01 8.795074373483657837e-02
9.300000000000000000e+01 8.794045448303222656e-02
9.400000000000000000e+01 8.793024718761444092e-02
9.500000000000000000e+01 8.792009204626083374e-02
9.600000000000000000e+01 8.790992200374603271e-02
9.700000000000000000e+01 8.789987862110137939e-02
9.800000000000000000e+01 8.788987249135971069e-02
9.900000000000000000e+01 8.787984400987625122e-02
1.000000000000000000e+02 8.786983042955398560e-02
1.010000000000000000e+02 8.785983920097351074e-02
1.020000000000000000e+02 8.784984052181243896e-02
1.030000000000000000e+02 8.783976733684539795e-02
1.040000000000000000e+02 8.782977610826492310e-02
1.050000000000000000e+02 8.781988918781280518e-02
1.060000000000000000e+02 8.780984580516815186e-02
1.070000000000000000e+02 8.779969066381454468e-02
1.080000000000000000e+02 8.778953552246093750e-02
1.090000000000000000e+02 8.777935802936553955e-02
1.100000000000000000e+02 8.776913583278656006e-02
1.110000000000000000e+02 8.775897324085235596e-02
1.120000000000000000e+02 8.774875104427337646e-02
1.130000000000000000e+02 8.773845434188842773e-02
1.140000000000000000e+02 8.772815763950347900e-02
1.150000000000000000e+02 8.771786093711853027e-02
1.160000000000000000e+02 8.770756423473358154e-02
1.170000000000000000e+02 8.769723773002624512e-02
1.180000000000000000e+02 8.768689632415771484e-02
1.190000000000000000e+02 8.767657727003097534e-02
1.200000000000000000e+02 8.766619116067886353e-02
1.210000000000000000e+02 8.765581250190734863e-02
1.220000000000000000e+02 8.764532208442687988e-02
1.230000000000000000e+02 8.763473480939865112e-02
1.240000000000000000e+02 8.762398362159729004e-02
1.250000000000000000e+02 8.761312812566757202e-02
1.260000000000000000e+02 8.760219812393188477e-02
1.270000000000000000e+02 8.759118616580963135e-02
1.280000000000000000e+02 8.758009970188140869e-02
1.290000000000000000e+02 8.756889402866363525e-02
1.300000000000000000e+02 8.755753934383392334e-02
1.310000000000000000e+02 8.754609525203704834e-02
1.320000000000000000e+02 8.753453195095062256e-02
1.330000000000000000e+02 8.752277493476867676e-02
1.340000000000000000e+02 8.751083165407180786e-02
1.350000000000000000e+02 8.749877661466598511e-02
1.360000000000000000e+02 8.748658001422882080e-02
1.370000000000000000e+02 8.747431635856628418e-02
1.380000000000000000e+02 8.746200054883956909e-02
1.390000000000000000e+02 8.744955062866210938e-02
1.400000000000000000e+02 8.743690699338912964e-02
1.410000000000000000e+02 8.742414414882659912e-02
1.420000000000000000e+02 8.741125464439392090e-02
1.430000000000000000e+02 8.739820122718811035e-02
1.440000000000000000e+02 8.738502860069274902e-02
1.450000000000000000e+02 8.737166225910186768e-02
1.460000000000000000e+02 8.735822141170501709e-02
1.470000000000000000e+02 8.734476566314697266e-02
1.480000000000000000e+02 8.733095228672027588e-02
1.490000000000000000e+02 8.731697499752044678e-02
1.500000000000000000e+02 8.730286359786987305e-02
1.510000000000000000e+02 8.728874474763870239e-02
1.520000000000000000e+02 8.727449178695678711e-02
1.530000000000000000e+02 8.726018667221069336e-02
1.540000000000000000e+02 8.724568784236907959e-02
1.550000000000000000e+02 8.723088353872299194e-02
1.560000000000000000e+02 8.721587061882019043e-02
1.570000000000000000e+02 8.720064163208007812e-02
1.580000000000000000e+02 8.718549460172653198e-02
1.590000000000000000e+02 8.717059344053268433e-02
1.600000000000000000e+02 8.715505897998809814e-02
1.610000000000000000e+02 8.713954687118530273e-02
1.620000000000000000e+02 8.712250739336013794e-02
1.630000000000000000e+02 8.710677176713943481e-02
1.640000000000000000e+02 8.709204941987991333e-02
1.650000000000000000e+02 8.708149194717407227e-02
1.660000000000000000e+02 8.707697689533233643e-02
1.670000000000000000e+02 8.706408739089965820e-02
1.680000000000000000e+02 8.704416453838348389e-02
1.690000000000000000e+02 8.700877428054809570e-02
1.700000000000000000e+02 8.698359131813049316e-02
1.710000000000000000e+02 8.697225898504257202e-02
1.720000000000000000e+02 8.697171509265899658e-02
1.730000000000000000e+02 8.696955442428588867e-02
1.740000000000000000e+02 8.693332970142364502e-02
1.750000000000000000e+02 8.689440041780471802e-02
1.760000000000000000e+02 8.687699586153030396e-02
1.770000000000000000e+02 8.687521517276763916e-02
1.780000000000000000e+02 8.686596900224685669e-02
1.790000000000000000e+02 8.683712035417556763e-02
1.800000000000000000e+02 8.680016547441482544e-02
1.810000000000000000e+02 8.677797764539718628e-02
1.820000000000000000e+02 8.676012605428695679e-02
1.830000000000000000e+02 8.675186336040496826e-02
1.840000000000000000e+02 8.673919737339019775e-02
1.850000000000000000e+02 8.673702180385589600e-02
1.860000000000000000e+02 8.671691268682479858e-02
1.870000000000000000e+02 8.667972683906555176e-02
1.880000000000000000e+02 8.663281798362731934e-02
1.890000000000000000e+02 8.661156892776489258e-02
1.900000000000000000e+02 8.660920709371566772e-02
1.910000000000000000e+02 8.661174029111862183e-02
1.920000000000000000e+02 8.662527799606323242e-02
1.930000000000000000e+02 8.655595779418945312e-02
1.940000000000000000e+02 8.649334311485290527e-02
1.950000000000000000e+02 8.649183809757232666e-02
1.960000000000000000e+02 8.651077747344970703e-02
1.970000000000000000e+02 8.651856333017349243e-02
1.980000000000000000e+02 8.642591536045074463e-02
1.990000000000000000e+02 8.638253062963485718e-02
2.000000000000000000e+02 8.641310036182403564e-02
2.010000000000000000e+02 8.640581369400024414e-02
2.020000000000000000e+02 8.634480834007263184e-02
2.030000000000000000e+02 8.628472685813903809e-02
2.040000000000000000e+02 8.628614246845245361e-02
2.050000000000000000e+02 8.632485568523406982e-02
2.060000000000000000e+02 8.624563366174697876e-02
2.070000000000000000e+02 8.616888523101806641e-02
2.080000000000000000e+02 8.616155385971069336e-02
2.090000000000000000e+02 8.616860955953598022e-02
2.100000000000000000e+02 8.613944053649902344e-02
2.110000000000000000e+02 8.606036007404327393e-02
2.120000000000000000e+02 8.601830899715423584e-02
2.130000000000000000e+02 8.602877706289291382e-02
2.140000000000000000e+02 8.600735664367675781e-02
2.150000000000000000e+02 8.597952127456665039e-02
2.160000000000000000e+02 8.590988814830780029e-02
2.170000000000000000e+02 8.585716784000396729e-02
2.180000000000000000e+02 8.582255244255065918e-02
2.190000000000000000e+02 8.581151813268661499e-02
2.200000000000000000e+02 8.580762147903442383e-02
2.210000000000000000e+02 8.581873774528503418e-02
2.220000000000000000e+02 8.579925447702407837e-02
2.230000000000000000e+02 8.577063679695129395e-02
2.240000000000000000e+02 8.563749492168426514e-02
2.250000000000000000e+02 8.559434115886688232e-02
2.260000000000000000e+02 8.561661094427108765e-02
2.270000000000000000e+02 8.562207221984863281e-02
2.280000000000000000e+02 8.558028191328048706e-02
2.290000000000000000e+02 8.542048931121826172e-02
2.300000000000000000e+02 8.543121814727783203e-02
2.310000000000000000e+02 8.536146581172943115e-02
2.320000000000000000e+02 8.551393449306488037e-02
2.330000000000000000e+02 8.560828119516372681e-02
2.340000000000000000e+02 8.543286472558975220e-02
2.350000000000000000e+02 8.536172658205032349e-02
2.360000000000000000e+02 8.546127378940582275e-02
2.370000000000000000e+02 8.516442030668258667e-02
2.380000000000000000e+02 8.528669178485870361e-02
2.390000000000000000e+02 8.520337939262390137e-02
2.400000000000000000e+02 8.497192710638046265e-02
2.410000000000000000e+02 8.495093137025833130e-02
2.420000000000000000e+02 8.506415784358978271e-02
2.430000000000000000e+02 8.484175801277160645e-02
2.440000000000000000e+02 8.477616310119628906e-02
2.450000000000000000e+02 8.470547199249267578e-02
2.460000000000000000e+02 8.469131588935852051e-02
2.470000000000000000e+02 8.452999591827392578e-02
2.480000000000000000e+02 8.443704992532730103e-02
2.490000000000000000e+02 8.437926322221755981e-02
2.500000000000000000e+02 8.452844619750976562e-02
2.510000000000000000e+02 8.434972912073135376e-02
2.520000000000000000e+02 8.424551784992218018e-02
2.530000000000000000e+02 8.403880894184112549e-02
2.540000000000000000e+02 8.410907536745071411e-02
2.550000000000000000e+02 8.405096828937530518e-02
2.560000000000000000e+02 8.385883271694183350e-02
2.570000000000000000e+02 8.372241258621215820e-02
2.580000000000000000e+02 8.360327035188674927e-02
2.590000000000000000e+02 8.372785151004791260e-02
2.600000000000000000e+02 8.372155576944351196e-02
2.610000000000000000e+02 8.346368372440338135e-02
2.620000000000000000e+02 8.329762518405914307e-02
2.630000000000000000e+02 8.337717503309249878e-02
2.640000000000000000e+02 8.310607075691223145e-02
2.650000000000000000e+02 8.292207121849060059e-02
2.660000000000000000e+02 8.272464573383331299e-02
2.670000000000000000e+02 8.322246372699737549e-02
2.680000000000000000e+02 8.347764611244201660e-02
2.690000000000000000e+02 8.245108276605606079e-02
2.700000000000000000e+02 8.244501054286956787e-02
2.710000000000000000e+02 8.254443854093551636e-02
2.720000000000000000e+02 8.165605366230010986e-02
2.730000000000000000e+02 8.215627074241638184e-02
2.740000000000000000e+02 8.168843388557434082e-02
2.750000000000000000e+02 8.275996148586273193e-02
2.760000000000000000e+02 8.200649917125701904e-02
2.770000000000000000e+02 8.165198564529418945e-02
2.780000000000000000e+02 8.136385679244995117e-02
2.790000000000000000e+02 8.077795058488845825e-02
2.800000000000000000e+02 8.041799813508987427e-02
2.810000000000000000e+02 8.090394735336303711e-02
2.820000000000000000e+02 7.933107018470764160e-02
2.830000000000000000e+02 7.950155436992645264e-02
2.840000000000000000e+02 7.880616188049316406e-02
2.850000000000000000e+02 7.883010804653167725e-02
2.860000000000000000e+02 7.761478424072265625e-02
2.870000000000000000e+02 7.810688018798828125e-02
2.880000000000000000e+02 8.091395348310470581e-02
2.890000000000000000e+02 7.799372076988220215e-02
2.900000000000000000e+02 7.796803116798400879e-02
2.910000000000000000e+02 7.681678980588912964e-02
2.920000000000000000e+02 7.657390832901000977e-02
2.930000000000000000e+02 7.536292076110839844e-02
2.940000000000000000e+02 7.470102608203887939e-02
2.950000000000000000e+02 7.454293966293334961e-02
2.960000000000000000e+02 7.324431836605072021e-02
2.970000000000000000e+02 7.291587442159652710e-02
2.980000000000000000e+02 7.380655407905578613e-02
2.990000000000000000e+02 7.319726794958114624e-02
3.000000000000000000e+02 7.423239201307296753e-02
3.010000000000000000e+02 7.429917156696319580e-02
3.020000000000000000e+02 7.146732509136199951e-02
3.030000000000000000e+02 7.132837176322937012e-02
3.040000000000000000e+02 7.070179283618927002e-02
3.050000000000000000e+02 6.862919032573699951e-02
3.060000000000000000e+02 6.818575412034988403e-02
3.070000000000000000e+02 6.633895635604858398e-02
3.080000000000000000e+02 6.515604257583618164e-02
3.090000000000000000e+02 6.427097320556640625e-02
3.100000000000000000e+02 6.395340710878372192e-02
3.110000000000000000e+02 6.531377881765365601e-02
3.120000000000000000e+02 6.881298124790191650e-02
3.130000000000000000e+02 6.794512271881103516e-02
3.140000000000000000e+02 6.533575803041458130e-02
3.150000000000000000e+02 6.214787065982818604e-02
3.160000000000000000e+02 6.144928187131881714e-02
3.170000000000000000e+02 6.004726886749267578e-02
3.180000000000000000e+02 5.768028646707534790e-02
3.190000000000000000e+02 5.577570199966430664e-02
3.200000000000000000e+02 5.535495281219482422e-02
3.210000000000000000e+02 5.341064929962158203e-02
3.220000000000000000e+02 5.198547244071960449e-02
3.230000000000000000e+02 5.035613849759101868e-02
3.240000000000000000e+02 5.048707500100135803e-02
3.250000000000000000e+02 5.171350389719009399e-02
3.260000000000000000e+02 4.954038932919502258e-02
3.270000000000000000e+02 4.842905327677726746e-02
3.280000000000000000e+02 4.746890813112258911e-02
3.290000000000000000e+02 4.597215354442596436e-02
3.300000000000000000e+02 4.583811387419700623e-02
3.310000000000000000e+02 4.591726511716842651e-02
3.320000000000000000e+02 4.498137906193733215e-02
3.330000000000000000e+02 4.182237386703491211e-02
3.340000000000000000e+02 4.083729535341262817e-02
3.350000000000000000e+02 3.994586691260337830e-02
3.360000000000000000e+02 4.130061343312263489e-02
3.370000000000000000e+02 4.217638820409774780e-02
3.380000000000000000e+02 4.101387038826942444e-02
3.390000000000000000e+02 3.758000582456588745e-02
3.400000000000000000e+02 3.571984171867370605e-02
3.410000000000000000e+02 3.473359346389770508e-02
3.420000000000000000e+02 3.371542692184448242e-02
3.430000000000000000e+02 3.082379139959812164e-02
3.440000000000000000e+02 2.942054532468318939e-02
3.450000000000000000e+02 2.786233462393283844e-02
3.460000000000000000e+02 2.712066844105720520e-02
3.470000000000000000e+02 2.534358575940132141e-02
3.480000000000000000e+02 2.427070587873458862e-02
3.490000000000000000e+02 2.356767095625400543e-02
3.500000000000000000e+02 2.385412715375423431e-02
3.510000000000000000e+02 2.249773219227790833e-02
3.520000000000000000e+02 2.154816314578056335e-02
3.530000000000000000e+02 2.040293812751770020e-02
3.540000000000000000e+02 2.220583893358707428e-02
3.550000000000000000e+02 2.146972715854644775e-02
3.560000000000000000e+02 2.143254876136779785e-02
3.570000000000000000e+02 1.992697827517986298e-02
3.580000000000000000e+02 1.867564767599105835e-02
3.590000000000000000e+02 2.111651934683322906e-02
3.600000000000000000e+02 2.608774229884147644e-02
3.610000000000000000e+02 2.234562486410140991e-02
3.620000000000000000e+02 2.056036330759525299e-02
3.630000000000000000e+02 1.829989254474639893e-02
3.640000000000000000e+02 1.683634892106056213e-02
3.650000000000000000e+02 1.547269150614738464e-02
3.660000000000000000e+02 1.419449038803577423e-02
3.670000000000000000e+02 1.388384774327278137e-02
3.680000000000000000e+02 1.185914874076843262e-02
3.690000000000000000e+02 1.175636611878871918e-02
3.700000000000000000e+02 1.016068737953901291e-02
3.710000000000000000e+02 9.923500940203666687e-03
3.720000000000000000e+02 9.016341529786586761e-03
3.730000000000000000e+02 8.477572351694107056e-03
3.740000000000000000e+02 7.482858840376138687e-03
3.750000000000000000e+02 7.342761382460594177e-03
3.760000000000000000e+02 6.828704848885536194e-03
3.770000000000000000e+02 6.522675044834613800e-03
3.780000000000000000e+02 6.223266012966632843e-03
3.790000000000000000e+02 6.146047264337539673e-03
3.800000000000000000e+02 6.460423581302165985e-03
3.810000000000000000e+02 7.098826579749584198e-03
3.820000000000000000e+02 7.212508469820022583e-03
3.830000000000000000e+02 5.641129799187183380e-03
3.840000000000000000e+02 5.414617713540792465e-03
3.850000000000000000e+02 4.963026382029056549e-03
3.860000000000000000e+02 4.338048864156007767e-03
3.870000000000000000e+02 4.212508909404277802e-03
3.880000000000000000e+02 3.564346581697463989e-03
3.890000000000000000e+02 3.498543985188007355e-03
3.900000000000000000e+02 3.222146769985556602e-03
3.910000000000000000e+02 3.055144334211945534e-03
3.920000000000000000e+02 2.976162824779748917e-03
3.930000000000000000e+02 2.700790762901306152e-03
3.940000000000000000e+02 2.710785949602723122e-03
3.950000000000000000e+02 2.469589002430438995e-03
3.960000000000000000e+02 2.525290008634328842e-03
3.970000000000000000e+02 2.605657558888196945e-03
3.980000000000000000e+02 3.100828733295202255e-03
3.990000000000000000e+02 3.816465381532907486e-03
4.000000000000000000e+02 4.598804749548435211e-03
4.010000000000000000e+02 4.241285845637321472e-03
4.020000000000000000e+02 4.165678750723600388e-03
4.030000000000000000e+02 3.804516047239303589e-03
4.040000000000000000e+02 3.227095585316419601e-03
4.050000000000000000e+02 2.815141342580318451e-03
4.060000000000000000e+02 2.188279991969466209e-03
4.070000000000000000e+02 1.881039002910256386e-03
4.080000000000000000e+02 2.014273079112172127e-03
4.090000000000000000e+02 1.834053080528974533e-03
4.100000000000000000e+02 1.610458130016922951e-03
4.110000000000000000e+02 1.468285103328526020e-03
4.120000000000000000e+02 1.151524716988205910e-03
4.130000000000000000e+02 1.127073774114251137e-03
4.140000000000000000e+02 1.129774027504026890e-03
4.150000000000000000e+02 1.048528822138905525e-03
4.160000000000000000e+02 8.817860507406294346e-04
4.170000000000000000e+02 7.120709633454680443e-04
4.180000000000000000e+02 7.089101709425449371e-04
4.190000000000000000e+02 7.330195512622594833e-04
4.200000000000000000e+02 6.645445828326046467e-04
4.210000000000000000e+02 5.153704551048576832e-04
4.220000000000000000e+02 5.071799969300627708e-04
4.230000000000000000e+02 4.538663197308778763e-04
4.240000000000000000e+02 4.696655087172985077e-04
4.250000000000000000e+02 4.326956113800406456e-04
4.260000000000000000e+02 4.116546188015490770e-04
4.270000000000000000e+02 3.770726325456053019e-04
4.280000000000000000e+02 4.229844780638813972e-04
4.290000000000000000e+02 5.254441639408469200e-04
4.300000000000000000e+02 7.250366033986210823e-04
4.310000000000000000e+02 1.020148745737969875e-03
4.320000000000000000e+02 1.364557072520256042e-03
4.330000000000000000e+02 1.549102948047220707e-03
4.340000000000000000e+02 1.321630086749792099e-03
4.350000000000000000e+02 8.662282489240169525e-04
4.360000000000000000e+02 6.832989747636020184e-04
4.370000000000000000e+02 7.536718621850013733e-04
4.380000000000000000e+02 5.864864797331392765e-04
4.390000000000000000e+02 4.449190746527165174e-04
4.400000000000000000e+02 5.154834943823516369e-04
4.410000000000000000e+02 5.447596777230501175e-04
4.420000000000000000e+02 3.831956419162452221e-04
4.430000000000000000e+02 2.932977513410151005e-04
4.440000000000000000e+02 3.419110435061156750e-04
4.450000000000000000e+02 3.395089006517082453e-04
4.460000000000000000e+02 2.358248457312583923e-04
4.470000000000000000e+02 2.004103444050997496e-04
4.480000000000000000e+02 2.222759358119219542e-04
4.490000000000000000e+02 1.871420536190271378e-04
4.500000000000000000e+02 1.573967747390270233e-04
4.510000000000000000e+02 1.736644480843096972e-04
4.520000000000000000e+02 1.589349994901567698e-04
4.530000000000000000e+02 1.268087362404912710e-04
4.540000000000000000e+02 1.159797102445736527e-04
4.550000000000000000e+02 1.171129697468131781e-04
4.560000000000000000e+02 9.063399193109944463e-05
4.570000000000000000e+02 7.522509258706122637e-05
4.580000000000000000e+02 8.185967453755438328e-05
4.590000000000000000e+02 7.371969695668667555e-05
4.600000000000000000e+02 6.401666178135201335e-05
4.610000000000000000e+02 6.334963836707174778e-05
4.620000000000000000e+02 5.497729580383747816e-05
4.630000000000000000e+02 4.361733590485528111e-05
4.640000000000000000e+02 4.407469532452523708e-05
4.650000000000000000e+02 4.303513560444116592e-05
4.660000000000000000e+02 3.688947253976948559e-05
4.670000000000000000e+02 3.907653808710165322e-05
4.680000000000000000e+02 3.611328429542481899e-05
4.690000000000000000e+02 3.249912697356194258e-05
4.700000000000000000e+02 3.469301009317860007e-05
4.710000000000000000e+02 3.397955879336223006e-05
4.720000000000000000e+02 3.079671660088934004e-05
4.730000000000000000e+02 3.504873166093602777e-05
4.740000000000000000e+02 4.393122799228876829e-05
4.750000000000000000e+02 4.866758536081761122e-05
4.760000000000000000e+02 5.949722981313243508e-05
4.770000000000000000e+02 7.944151002448052168e-05
4.780000000000000000e+02 1.061602379195392132e-04
4.790000000000000000e+02 1.433325669495388865e-04
4.800000000000000000e+02 1.986825227504596114e-04
4.810000000000000000e+02 2.806335396599024534e-04
4.820000000000000000e+02 3.818427212536334991e-04
4.830000000000000000e+02 5.018255324102938175e-04
4.840000000000000000e+02 6.219553761184215546e-04
4.850000000000000000e+02 7.125632255338132381e-04
4.860000000000000000e+02 7.098973728716373444e-04
4.870000000000000000e+02 6.201628129929304123e-04
4.880000000000000000e+02 4.576376231852918863e-04
4.890000000000000000e+02 3.386408207006752491e-04
4.900000000000000000e+02 3.198854974471032619e-04
4.910000000000000000e+02 3.915259731002151966e-04
4.920000000000000000e+02 4.515863838605582714e-04
4.930000000000000000e+02 4.274867824278771877e-04
4.940000000000000000e+02 3.348554600961506367e-04
4.950000000000000000e+02 2.259218308608978987e-04
4.960000000000000000e+02 2.013912599068135023e-04
4.970000000000000000e+02 2.648787631187587976e-04
4.980000000000000000e+02 3.127696109004318714e-04
4.990000000000000000e+02 2.538590924814343452e-04
5.000000000000000000e+02 1.220797857968136668e-04
5.010000000000000000e+02 5.132750447955913842e-05
5.020000000000000000e+02 2.817363201756961644e-05
5.030000000000000000e+02 4.015616286778822541e-05
5.040000000000000000e+02 2.485678487573750317e-05
5.050000000000000000e+02 3.007964551215991378e-05
5.060000000000000000e+02 2.304218287463299930e-05
5.070000000000000000e+02 2.239463719888590276e-05
5.080000000000000000e+02 2.096874050039332360e-05
5.090000000000000000e+02 1.711743971100077033e-05
5.100000000000000000e+02 1.824391620175447315e-05
5.110000000000000000e+02 1.377620446874061599e-05
5.120000000000000000e+02 1.508813784312224016e-05
5.130000000000000000e+02 1.166522088169585913e-05
5.140000000000000000e+02 1.198756854137172922e-05
5.150000000000000000e+02 1.025830260914517567e-05
5.160000000000000000e+02 9.382358257425948977e-06
5.170000000000000000e+02 9.045605111168697476e-06
5.180000000000000000e+02 7.415366781060583889e-06
5.190000000000000000e+02 7.853439456084743142e-06
5.200000000000000000e+02 5.962980139884166420e-06
5.210000000000000000e+02 6.686658252874622121e-06
5.220000000000000000e+02 4.945976797898765653e-06
5.230000000000000000e+02 5.587557097896933556e-06
5.240000000000000000e+02 4.207116944598965347e-06
5.250000000000000000e+02 4.617528247763402760e-06
5.260000000000000000e+02 3.624667670010239817e-06
5.270000000000000000e+02 3.808846940955845639e-06
5.280000000000000000e+02 3.149631311316625215e-06
5.290000000000000000e+02 3.167793693137355149e-06
5.300000000000000000e+02 2.730232381509267725e-06
5.310000000000000000e+02 2.652385092005715705e-06
5.320000000000000000e+02 2.347612280573230237e-06
5.330000000000000000e+02 2.257218511658720672e-06
5.340000000000000000e+02 2.010631305893184617e-06
5.350000000000000000e+02 1.945288204296957701e-06
5.360000000000000000e+02 1.715006646918482147e-06
5.370000000000000000e+02 1.693760395937715657e-06
5.380000000000000000e+02 1.466075673306477256e-06
5.390000000000000000e+02 1.481613708165241405e-06
5.400000000000000000e+02 1.260021917914855294e-06
5.410000000000000000e+02 1.298542997574259061e-06
5.420000000000000000e+02 1.094586991712276358e-06
5.430000000000000000e+02 1.134501189881120808e-06
5.440000000000000000e+02 9.626855899114161730e-07
5.450000000000000000e+02 9.892092975860578008e-07
5.460000000000000000e+02 8.576627124057267793e-07
5.470000000000000000e+02 8.606829737800580915e-07
5.480000000000000000e+02 7.711846592428628355e-07
5.490000000000000000e+02 7.505628900617011823e-07
5.500000000000000000e+02 6.991160717007005587e-07
5.510000000000000000e+02 6.555391109941410832e-07
5.520000000000000000e+02 6.353836283778946381e-07
5.530000000000000000e+02 5.761477268606540747e-07
5.540000000000000000e+02 5.778325657956884243e-07
5.550000000000000000e+02 5.109233143230085261e-07
5.560000000000000000e+02 5.253911012914613821e-07
5.570000000000000000e+02 4.581021926242101472e-07
5.580000000000000000e+02 4.771302428707713261e-07
5.590000000000000000e+02 4.138923372920544352e-07
5.600000000000000000e+02 4.325568170315818861e-07
5.610000000000000000e+02 3.771882006731175352e-07
5.620000000000000000e+02 3.922809810319449753e-07
5.630000000000000000e+02 3.461996129772160202e-07
5.640000000000000000e+02 3.560086270226747729e-07
5.650000000000000000e+02 3.191838118254963774e-07
5.660000000000000000e+02 3.239761099393945187e-07
5.670000000000000000e+02 2.951093165393103845e-07
5.680000000000000000e+02 2.957920628432475496e-07
5.690000000000000000e+02 2.730811274886946194e-07
5.700000000000000000e+02 2.712016566874808632e-07
5.710000000000000000e+02 2.529774008053209400e-07
5.720000000000000000e+02 2.495942794666916598e-07
5.730000000000000000e+02 2.344353902117291000e-07
5.740000000000000000e+02 2.305212660758115817e-07
5.750000000000000000e+02 2.174153337364259642e-07
5.760000000000000000e+02 2.134845971113463747e-07
5.770000000000000000e+02 2.019145597387250746e-07
5.780000000000000000e+02 1.982090509500267217e-07
5.790000000000000000e+02 1.877412927342447801e-07
5.800000000000000000e+02 1.843210668539541075e-07
5.810000000000000000e+02 1.747875160162948305e-07
5.820000000000000000e+02 1.716708908361397334e-07
5.830000000000000000e+02 1.629550183679384645e-07
5.840000000000000000e+02 1.600587324901425745e-07
5.850000000000000000e+02 1.521454464636917692e-07
5.860000000000000000e+02 1.494109085342643084e-07
5.870000000000000000e+02 1.422142759111011401e-07
5.880000000000000000e+02 1.395657704961195122e-07
5.890000000000000000e+02 1.330628265350242145e-07
5.900000000000000000e+02 1.304752856867708033e-07
5.910000000000000000e+02 1.246185945547040319e-07
5.920000000000000000e+02 1.220782337441050913e-07
5.930000000000000000e+02 1.168141778862263891e-07
5.940000000000000000e+02 1.142796222097786085e-07
5.950000000000000000e+02 1.095768169534494518e-07
5.960000000000000000e+02 1.070532817948333104e-07
5.970000000000000000e+02 1.028617049314561882e-07
5.980000000000000000e+02 1.003374663355316443e-07
5.990000000000000000e+02 9.661801669835767825e-08
6.000000000000000000e+02 9.408509527020214591e-08
6.010000000000000000e+02 9.079053597815800458e-08
6.020000000000000000e+02 8.826604869227594463e-08
6.030000000000000000e+02 8.535002393728063907e-08
6.040000000000000000e+02 8.285189778689527884e-08
6.050000000000000000e+02 8.025936892863683170e-08
6.060000000000000000e+02 7.781133604112255853e-08
6.070000000000000000e+02 7.548517544364585774e-08
6.080000000000000000e+02 7.311993499570235144e-08
6.090000000000000000e+02 7.100500454271241324e-08
6.100000000000000000e+02 6.874526548017456662e-08
6.110000000000000000e+02 6.679790232055893284e-08
6.120000000000000000e+02 6.466150637152168201e-08
6.130000000000000000e+02 6.284975029302586336e-08
6.140000000000000000e+02 6.084349024604307488e-08
6.150000000000000000e+02 5.914351675073703518e-08
6.160000000000000000e+02 5.727036977987154387e-08
6.170000000000000000e+02 5.566475635987444548e-08
6.180000000000000000e+02 5.392023183503624750e-08
6.190000000000000000e+02 5.240191569555463502e-08
6.200000000000000000e+02 5.077606601844308898e-08
6.210000000000000000e+02 4.933816200036744704e-08
6.220000000000000000e+02 4.782224394261902489e-08
6.230000000000000000e+02 4.646284779141751642e-08
6.240000000000000000e+02 4.504632045154721709e-08
6.250000000000000000e+02 4.376270013040084450e-08
6.260000000000000000e+02 4.243739581966110563e-08
6.270000000000000000e+02 4.122586005905759521e-08
6.280000000000000000e+02 3.998342634758955683e-08
6.290000000000000000e+02 3.884062138581612089e-08
6.300000000000000000e+02 3.767612710703360790e-08
6.310000000000000000e+02 3.659711467207671376e-08
6.320000000000000000e+02 3.550709237742921687e-08
6.330000000000000000e+02 3.448648300263812416e-08
6.340000000000000000e+02 3.346664811942900997e-08
6.350000000000000000e+02 3.250168845170264831e-08
6.360000000000000000e+02 3.154568872787422151e-08
6.370000000000000000e+02 3.063426490257370460e-08
6.380000000000000000e+02 2.973714252618719911e-08
6.390000000000000000e+02 2.887748529190048430e-08
6.400000000000000000e+02 2.803444232313268003e-08
6.410000000000000000e+02 2.722484637729394308e-08
6.420000000000000000e+02 2.643180252448473766e-08
6.430000000000000000e+02 2.566916279533870693e-08
6.440000000000000000e+02 2.492283890376256750e-08
6.450000000000000000e+02 2.420396860713935894e-08
6.460000000000000000e+02 2.350181205201806733e-08
6.470000000000000000e+02 2.282422428834252059e-08
6.480000000000000000e+02 2.216372330110516486e-08
6.490000000000000000e+02 2.152492228901792259e-08
6.500000000000000000e+02 2.090266093546233606e-08
6.510000000000000000e+02 2.030019174981134711e-08
6.520000000000000000e+02 1.971483243323746137e-08
6.530000000000000000e+02 1.914687075554866169e-08
6.540000000000000000e+02 1.859531195691488392e-08
6.550000000000000000e+02 1.805961957757062919e-08
6.560000000000000000e+02 1.754049350211062119e-08
6.570000000000000000e+02 1.703443786027492024e-08
6.580000000000000000e+02 1.654466785794284078e-08
6.590000000000000000e+02 1.606783328611527395e-08
6.600000000000000000e+02 1.560637130637587688e-08
6.610000000000000000e+02 1.515742908964057278e-08
6.620000000000000000e+02 1.472204935737408960e-08
6.630000000000000000e+02 1.429902951599615335e-08
6.640000000000000000e+02 1.388805692670302960e-08
6.650000000000000000e+02 1.348963518665868833e-08
6.660000000000000000e+02 1.310198349813163077e-08
6.670000000000000000e+02 1.272610639091453777e-08
6.680000000000000000e+02 1.236091407008643728e-08
6.690000000000000000e+02 1.200623955810442567e-08
6.700000000000000000e+02 1.166216456738311535e-08
6.710000000000000000e+02 1.132765881095565419e-08
6.720000000000000000e+02 1.100278446131142118e-08
6.730000000000000000e+02 1.068752908395254053e-08
6.740000000000000000e+02 1.038123542684843414e-08
6.750000000000000000e+02 1.008358552212484938e-08
6.760000000000000000e+02 9.794915101224432874e-09
6.770000000000000000e+02 9.514423915391034825e-09
6.780000000000000000e+02 9.241716725227888674e-09
6.790000000000000000e+02 8.977608878524279135e-09
6.800000000000000000e+02 8.720160593611581135e-09
6.810000000000000000e+02 8.470861345699631784e-09
6.820000000000000000e+02 8.228605352655904426e-09
6.830000000000000000e+02 7.993352646451512555e-09
6.840000000000000000e+02 7.764377585317561170e-09
6.850000000000000000e+02 7.542648283731523406e-09
6.860000000000000000e+02 7.327086493091883312e-09
6.870000000000000000e+02 7.117439082549026352e-09
6.880000000000000000e+02 6.914328665175162314e-09
6.890000000000000000e+02 6.716489586722218519e-09
6.900000000000000000e+02 6.524726536838443280e-09
6.910000000000000000e+02 6.338108704539990867e-09
6.920000000000000000e+02 6.157566900810707011e-09
6.930000000000000000e+02 5.981517503528266388e-09
6.940000000000000000e+02 5.810875336464960128e-09
6.950000000000000000e+02 5.644909428781375027e-09
6.960000000000000000e+02 5.483649978543780890e-09
6.970000000000000000e+02 5.327073893113265513e-09
6.980000000000000000e+02 5.175142092639362090e-09
6.990000000000000000e+02 5.027418925607207711e-09
7.000000000000000000e+02 4.883864423987915870e-09
7.010000000000000000e+02 4.744530102129829174e-09
7.020000000000000000e+02 4.609211234907206745e-09
7.030000000000000000e+02 4.477495707533307723e-09
7.040000000000000000e+02 4.349982596352219844e-09
7.050000000000000000e+02 4.225826799597598438e-09
7.060000000000000000e+02 4.105294770795353543e-09
7.070000000000000000e+02 3.988437580204617916e-09
7.080000000000000000e+02 3.874699228134659279e-09
7.090000000000000000e+02 3.764109024473327736e-09
7.100000000000000000e+02 3.656758451597852400e-09
7.110000000000000000e+02 3.552500960068982749e-09
7.120000000000000000e+02 3.451208874238886892e-09
7.130000000000000000e+02 3.352853106264319649e-09
7.140000000000000000e+02 3.257133229794817453e-09
7.150000000000000000e+02 3.164409845268778554e-09
7.160000000000000000e+02 3.074161813998443904e-09
7.170000000000000000e+02 2.986655145420513691e-09
7.180000000000000000e+02 2.901454188020125002e-09
7.190000000000000000e+02 2.818802968818090449e-09
7.200000000000000000e+02 2.738607118857316891e-09
7.210000000000000000e+02 2.660414555322176966e-09
7.220000000000000000e+02 2.584525926607739166e-09
7.230000000000000000e+02 2.510888830187241183e-09
7.240000000000000000e+02 2.439479951377165889e-09
7.250000000000000000e+02 2.369966445314730663e-09
7.260000000000000000e+02 2.302401824749722437e-09
7.270000000000000000e+02 2.236699048197010598e-09
7.280000000000000000e+02 2.173032864760671146e-09
7.290000000000000000e+02 2.111019359318788702e-09
7.300000000000000000e+02 2.050977609968640536e-09
7.310000000000000000e+02 1.992459974786697785e-09
7.320000000000000000e+02 1.935570814737275214e-09
7.330000000000000000e+02 1.880558819777888857e-09
7.340000000000000000e+02 1.826939266535987372e-09
7.350000000000000000e+02 1.774757896200185314e-09
7.360000000000000000e+02 1.724280718207182872e-09
7.370000000000000000e+02 1.675007910151293800e-09
7.380000000000000000e+02 1.627404877524440963e-09
7.390000000000000000e+02 1.580953368218729338e-09
7.400000000000000000e+02 1.535918614514741876e-09
7.410000000000000000e+02 1.492077461584528919e-09
7.420000000000000000e+02 1.449637743178300298e-09
7.430000000000000000e+02 1.408244854061990736e-09
7.440000000000000000e+02 1.368132718226888755e-09
7.450000000000000000e+02 1.329039545083787743e-09
7.460000000000000000e+02 1.291161844108046353e-09
7.470000000000000000e+02 1.254353065860414063e-09
7.480000000000000000e+02 1.218542045045012401e-09
7.490000000000000000e+02 1.183768305601518023e-09
7.500000000000000000e+02 1.149935591193695927e-09
7.510000000000000000e+02 1.117245851389725431e-09
7.520000000000000000e+02 1.085293743763315888e-09
7.530000000000000000e+02 1.054409670686595746e-09
7.540000000000000000e+02 1.024306528485396939e-09
7.550000000000000000e+02 9.950416046677901249e-10
7.560000000000000000e+02 9.666445421885327960e-10
7.570000000000000000e+02 9.390732635949916585e-10
7.580000000000000000e+02 9.122522737214922017e-10
7.590000000000000000e+02 8.862676703635941067e-10
7.600000000000000000e+02 8.608994628289678985e-10
7.610000000000000000e+02 8.363415515688643609e-10
7.620000000000000000e+02 8.124003136877888664e-10
7.630000000000000000e+02 7.892787534657941251e-10
7.640000000000000000e+02 7.667355084173266278e-10
7.650000000000000000e+02 7.447983896291532346e-10
7.660000000000000000e+02 7.235724797105547168e-10
7.670000000000000000e+02 7.029236082090051241e-10
7.680000000000000000e+02 6.828049792240165061e-10
7.690000000000000000e+02 6.632738802636595210e-10
7.700000000000000000e+02 6.443096611796761408e-10
7.710000000000000000e+02 6.259004425857028764e-10
7.720000000000000000e+02 6.079404757386441815e-10
7.730000000000000000e+02 5.906549693790452693e-10
7.740000000000000000e+02 5.737127994898116867e-10
7.750000000000000000e+02 5.572968753142504283e-10
7.760000000000000000e+02 5.413511861007691550e-10
7.770000000000000000e+02 5.259142010771711284e-10
7.780000000000000000e+02 5.108389267149959778e-10
7.790000000000000000e+02 4.962264488206358237e-10
7.800000000000000000e+02 4.820363552759943104e-10
7.810000000000000000e+02 4.682295662306046324e-10
7.820000000000000000e+02 4.548608434351564256e-10
7.830000000000000000e+02 4.418075350010042257e-10
7.840000000000000000e+02 4.291604571715623706e-10
7.850000000000000000e+02 4.168967671080991977e-10
7.860000000000000000e+02 4.049178214948767618e-10
7.870000000000000000e+02 3.933812164902406039e-10
7.880000000000000000e+02 3.820877503279973553e-10
7.890000000000000000e+02 3.711438933962085684e-10
7.900000000000000000e+02 3.604989085026488738e-10
7.910000000000000000e+02 3.501831880026173849e-10
7.920000000000000000e+02 3.401099402111640302e-10
7.930000000000000000e+02 3.303637363671896310e-10
7.940000000000000000e+02 3.209286170147152006e-10
7.950000000000000000e+02 3.117334723690134979e-10
7.960000000000000000e+02 3.027282591272495438e-10
7.970000000000000000e+02 2.940762633407700832e-10
7.980000000000000000e+02 2.856472836043622010e-10
7.990000000000000000e+02 2.774564744623120305e-10
8.000000000000000000e+02 2.695140222108705075e-10
8.010000000000000000e+02 2.617873695598404993e-10
8.020000000000000000e+02 2.542759891532853089e-10
8.030000000000000000e+02 2.469563442630828831e-10
8.040000000000000000e+02 2.398904408451585368e-10
8.050000000000000000e+02 2.329954007507240021e-10
8.060000000000000000e+02 2.262892234705660144e-10
8.070000000000000000e+02 2.198155407695523422e-10
8.080000000000000000e+02 2.135286392146440448e-10
8.090000000000000000e+02 2.073946014924388237e-10
8.100000000000000000e+02 2.014121508464583599e-10
8.110000000000000000e+02 1.956617923237757850e-10
8.120000000000000000e+02 1.900382906594444421e-10
8.130000000000000000e+02 1.845663483157622409e-10
8.140000000000000000e+02 1.792918036258583925e-10
8.150000000000000000e+02 1.741319588521861306e-10
8.160000000000000000e+02 1.691178308504959205e-10
8.170000000000000000e+02 1.642382202460268559e-10
8.180000000000000000e+02 1.595332754789069440e-10
8.190000000000000000e+02 1.549509687226446886e-10
8.200000000000000000e+02 1.504820018594088538e-10
8.210000000000000000e+02 1.461705201322160974e-10
8.220000000000000000e+02 1.419392381407647008e-10
8.230000000000000000e+02 1.378953201625066072e-10
8.240000000000000000e+02 1.339434535507777468e-10
8.250000000000000000e+02 1.300568264195334223e-10
8.260000000000000000e+02 1.263325555278527190e-10
8.270000000000000000e+02 1.226865276038324737e-10
8.280000000000000000e+02 1.191672455158609978e-10
8.290000000000000000e+02 1.157044182686917111e-10
8.300000000000000000e+02 1.124132037455538580e-10
8.310000000000000000e+02 1.091660026264484884e-10
8.320000000000000000e+02 1.060100271454977872e-10
8.330000000000000000e+02 1.029452079137627152e-10
8.340000000000000000e+02 9.999777395020004178e-11
8.350000000000000000e+02 9.712092935432181662e-11
8.360000000000000000e+02 9.432721270741240005e-11
8.370000000000000000e+02 9.158991620683565316e-11
8.380000000000000000e+02 8.895831293820322117e-11
8.390000000000000000e+02 8.639314957870070089e-11
8.400000000000000000e+02 8.391579098265822267e-11
8.410000000000000000e+02 8.149968200310553357e-11
8.420000000000000000e+02 7.915374605760305826e-11
8.430000000000000000e+02 7.689164582824759009e-11
8.440000000000000000e+02 7.466634255326454195e-11
8.450000000000000000e+02 7.251217681858435071e-11
8.460000000000000000e+02 7.039424598787036302e-11
8.470000000000000000e+02 6.839566413230357966e-11
8.480000000000000000e+02 6.642981303928152670e-11
8.490000000000000000e+02 6.450963374593499111e-11
8.500000000000000000e+02 6.264012225587478611e-11
8.510000000000000000e+02 6.083369918918890562e-11
8.520000000000000000e+02 5.909100986301041303e-11
8.530000000000000000e+02 5.738820529899157918e-11
8.540000000000000000e+02 5.571451286434658812e-11
8.550000000000000000e+02 5.411290859846928925e-11
8.560000000000000000e+02 5.255366974932229596e-11
8.570000000000000000e+02 5.103758388136370172e-11
8.580000000000000000e+02 4.954973237270010600e-11
8.590000000000000000e+02 4.812240189666638912e-11
8.600000000000000000e+02 4.673627457263407337e-11
8.610000000000000000e+02 4.538849504576170091e-11
8.620000000000000000e+02 4.408886450368854071e-11
8.630000000000000000e+02 4.280268500744810467e-11
8.640000000000000000e+02 4.156688535039698706e-11
8.650000000000000000e+02 4.037255252331561906e-11
8.660000000000000000e+02 3.920113539335190467e-11
8.670000000000000000e+02 3.806916587523190287e-11
8.680000000000000000e+02 3.696824443788493397e-11
8.690000000000000000e+02 3.589699718031802433e-11
8.700000000000000000e+02 3.486274810504674804e-11
8.710000000000000000e+02 3.385820790402505054e-11
8.720000000000000000e+02 3.287604216639650190e-11
8.730000000000000000e+02 3.194373932036143060e-11
8.740000000000000000e+02 3.100461901106577045e-11
8.750000000000000000e+02 3.011135091268712927e-11
8.760000000000000000e+02 2.924960620931393862e-11
8.770000000000000000e+02 2.840018845096103917e-11
8.780000000000000000e+02 2.757720787838202625e-11
8.790000000000000000e+02 2.680042125724479973e-11
8.800000000000000000e+02 2.600998930124553965e-11
8.810000000000000000e+02 2.527194425949730316e-11
8.820000000000000000e+02 2.453234143606763951e-11
8.830000000000000000e+02 2.382222891172958157e-11
8.840000000000000000e+02 2.313896990679964460e-11
8.850000000000000000e+02 2.247165301061393450e-11
8.860000000000000000e+02 2.180441417698464335e-11
8.870000000000000000e+02 2.119970171632346023e-11
8.880000000000000000e+02 2.057511105935105888e-11
8.890000000000000000e+02 1.998689061477598727e-11
8.900000000000000000e+02 1.941092946100564376e-11
8.910000000000000000e+02 1.882889850979285740e-11
8.920000000000000000e+02 1.830124940482846796e-11
8.930000000000000000e+02 1.777818343928760925e-11
8.940000000000000000e+02 1.725674464436721678e-11
8.950000000000000000e+02 1.677549765766173095e-11
8.960000000000000000e+02 1.627882550980785936e-11
8.970000000000000000e+02 1.580821237801011137e-11
8.980000000000000000e+02 1.535835521260242587e-11
8.990000000000000000e+02 1.490545534221787705e-11
9.000000000000000000e+02 1.448380304580609845e-11
9.010000000000000000e+02 1.406439721629570982e-11
9.020000000000000000e+02 1.366094216914692794e-11
9.030000000000000000e+02 1.325272183660963776e-11
9.040000000000000000e+02 1.287130124705271328e-11
9.050000000000000000e+02 1.250573082589578888e-11
9.060000000000000000e+02 1.214561264062385959e-11
9.070000000000000000e+02 1.179180190991058197e-11
9.080000000000000000e+02 1.146128504603272091e-11
9.090000000000000000e+02 1.112543477482796916e-11
9.100000000000000000e+02 1.080154108518138756e-11
9.110000000000000000e+02 1.049713614642566739e-11
9.120000000000000000e+02 1.018614099318471133e-11
9.130000000000000000e+02 9.891181623755684882e-12
9.140000000000000000e+02 9.615832435860838245e-12
9.150000000000000000e+02 9.340760803722147898e-12
9.160000000000000000e+02 9.073216136745720917e-12
9.170000000000000000e+02 8.812003210456609281e-12
9.180000000000000000e+02 8.558515007806022368e-12
9.190000000000000000e+02 8.319474449625108292e-12
9.200000000000000000e+02 8.075089208414709674e-12
9.210000000000000000e+02 7.849047800601027802e-12
9.220000000000000000e+02 7.623058434491625235e-12
9.230000000000000000e+02 7.395662207643205477e-12
9.240000000000000000e+02 7.189989922884443274e-12
9.250000000000000000e+02 6.985499852174559265e-12
9.260000000000000000e+02 6.785602028186454859e-12
9.270000000000000000e+02 6.589289443942325519e-12
9.280000000000000000e+02 6.401454887006163830e-12
9.290000000000000000e+02 6.211126231392416486e-12
9.300000000000000000e+02 6.047302415768118777e-12
9.310000000000000000e+02 5.869508438310910847e-12
9.320000000000000000e+02 5.703537468704222846e-12
9.330000000000000000e+02 5.541291817762195038e-12
9.340000000000000000e+02 5.382436250173094905e-12
9.350000000000000000e+02 5.231343570138990984e-12
9.360000000000000000e+02 5.079555699671889357e-12
9.370000000000000000e+02 4.947810824246223760e-12
9.380000000000000000e+02 4.802294412825647285e-12
9.390000000000000000e+02 4.661678161543836296e-12
9.400000000000000000e+02 4.537164914608649013e-12
9.410000000000000000e+02 4.404119430256869805e-12
9.420000000000000000e+02 4.277392676166336116e-12
9.430000000000000000e+02 4.161632843890927802e-12
9.440000000000000000e+02 4.043477792176064511e-12
9.450000000000000000e+02 3.934868056387763602e-12
9.460000000000000000e+02 3.825439097437932645e-12
9.470000000000000000e+02 3.717751800857982403e-12
9.480000000000000000e+02 3.616057106525794040e-12
9.490000000000000000e+02 3.513173909772127068e-12
9.500000000000000000e+02 3.412070972985681294e-12
9.510000000000000000e+02 3.324683410521611648e-12
9.520000000000000000e+02 3.226903119712964951e-12
9.530000000000000000e+02 3.141208430521014172e-12
9.540000000000000000e+02 3.056463285591726198e-12
9.550000000000000000e+02 2.970591220924356790e-12
9.560000000000000000e+02 2.893620239252658877e-12
9.570000000000000000e+02 2.807218867084682046e-12
9.580000000000000000e+02 2.727652522252488332e-12
9.590000000000000000e+02 2.661833210446107323e-12
9.600000000000000000e+02 2.582429712780220932e-12
9.610000000000000000e+02 2.522172141278256063e-12
9.620000000000000000e+02 2.447251385914728239e-12
9.630000000000000000e+02 2.375776225055359347e-12
9.640000000000000000e+02 2.318208992824200010e-12
9.650000000000000000e+02 2.260969406489565792e-12
9.660000000000000000e+02 2.194670660482511693e-12
9.670000000000000000e+02 2.136429054500066371e-12
9.680000000000000000e+02 2.074641240051855462e-12
9.690000000000000000e+02 2.022609727272972613e-12
9.700000000000000000e+02 1.967614005754514395e-12
9.710000000000000000e+02 1.916373526880676970e-12
9.720000000000000000e+02 1.866232862690608840e-12
9.730000000000000000e+02 1.817044236428200232e-12
9.740000000000000000e+02 1.766642821615649339e-12
9.750000000000000000e+02 1.721718796178495214e-12
9.760000000000000000e+02 1.674246895636000154e-12
9.770000000000000000e+02 1.633566220661519797e-12
9.780000000000000000e+02 1.589263226228765369e-12
9.790000000000000000e+02 1.550010770776100166e-12
9.800000000000000000e+02 1.508828435456410766e-12
9.810000000000000000e+02 1.466694387469713590e-12
9.820000000000000000e+02 1.431166925421056835e-12
9.830000000000000000e+02 1.393934230195514878e-12
9.840000000000000000e+02 1.360330793322150900e-12
9.850000000000000000e+02 1.330118740844321579e-12
9.860000000000000000e+02 1.291271234903079712e-12
9.870000000000000000e+02 1.261057556121991663e-12
9.880000000000000000e+02 1.224604944359553027e-12
9.890000000000000000e+02 1.196688906822396259e-12
9.900000000000000000e+02 1.170486233978418333e-12
9.910000000000000000e+02 1.136956197592131623e-12
9.920000000000000000e+02 1.108579157291234019e-12
9.930000000000000000e+02 1.079875121615114786e-12
9.940000000000000000e+02 1.054818667307888536e-12
9.950000000000000000e+02 1.030299760437780598e-12
9.960000000000000000e+02 1.007921068656159047e-12
9.970000000000000000e+02 9.791234663325543153e-13
9.980000000000000000e+02 9.604419039591083340e-13
9.990000000000000000e+02 9.350814393627171484e-13
1.000000000000000000e+03 9.128519338000296024e-13
1.001000000000000000e+03 8.935081949497380993e-13
1.002000000000000000e+03 8.737540855771608328e-13
1.003000000000000000e+03 8.527111850821500472e-13
1.004000000000000000e+03 8.400307901536285815e-13
1.005000000000000000e+03 8.285797178583798051e-13
1.006000000000000000e+03 8.205655664499100777e-13
1.007000000000000000e+03 8.086600508140640020e-13
1.008000000000000000e+03 8.014311870391255255e-13
1.009000000000000000e+03 7.916839926680463435e-13
1.010000000000000000e+03 7.868812480944786802e-13
1.011000000000000000e+03 7.790599762524941241e-13
1.012000000000000000e+03 7.690757752865096109e-13
1.013000000000000000e+03 7.624662077924948544e-13
1.014000000000000000e+03 7.532866474688204583e-13
1.015000000000000000e+03 7.459690417460640433e-13
1.016000000000000000e+03 7.401706201073943170e-13
1.017000000000000000e+03 7.331904181007153909e-13
1.018000000000000000e+03 7.253795003894780713e-13
1.019000000000000000e+03 7.177695395509109400e-13
1.020000000000000000e+03 7.112490934754744920e-13
1.021000000000000000e+03 7.078181357006441132e-13
1.022000000000000000e+03 6.992927829678474705e-13
1.023000000000000000e+03 6.948289599933987759e-13
1.024000000000000000e+03 6.894482814517877145e-13
1.025000000000000000e+03 6.855574593254976090e-13
1.026000000000000000e+03 6.798504901400770351e-13
1.027000000000000000e+03 6.705497702236273838e-13
1.028000000000000000e+03 6.659096559759325462e-13
1.029000000000000000e+03 6.613406111806441334e-13
1.030000000000000000e+03 6.550854693768148884e-13
1.031000000000000000e+03 6.484703182416118317e-13
1.032000000000000000e+03 6.454953759005288561e-13
1.033000000000000000e+03 6.405127079764372233e-13
1.034000000000000000e+03 6.337936902731100552e-13
1.035000000000000000e+03 6.309336733623105431e-13
1.036000000000000000e+03 6.234549009866141578e-13
1.037000000000000000e+03 6.196300525625197952e-13
1.038000000000000000e+03 6.138337451180864157e-13
1.039000000000000000e+03 6.088019086254725654e-13
1.040000000000000000e+03 6.053337085060173095e-13
1.041000000000000000e+03 5.994168919901121662e-13
1.042000000000000000e+03 5.965055923165540896e-13
1.043000000000000000e+03 5.895060373010962973e-13
1.044000000000000000e+03 5.855099391438578493e-13
1.045000000000000000e+03 5.806612786082854250e-13
1.046000000000000000e+03 5.752005859463449333e-13
1.047000000000000000e+03 5.716177856572579596e-13
1.048000000000000000e+03 5.688472154256885016e-13
1.049000000000000000e+03 5.648252590466362744e-13
1.050000000000000000e+03 5.585792245410559076e-13
1.051000000000000000e+03 5.549525682740918953e-13
1.052000000000000000e+03 5.514549320656536580e-13
1.053000000000000000e+03 5.466468749014408157e-13
1.054000000000000000e+03 5.427459154848379708e-13
1.055000000000000000e+03 5.403645738331908088e-13
1.056000000000000000e+03 5.340840074884167787e-13
1.057000000000000000e+03 5.313958908320648433e-13
1.058000000000000000e+03 5.257239413768155512e-13
1.059000000000000000e+03 5.233811431124002489e-13
1.060000000000000000e+03 5.207276667154592253e-13
1.061000000000000000e+03 5.128729472364534914e-13
1.062000000000000000e+03 5.114704775162348671e-13
1.063000000000000000e+03 5.084617080673703438e-13
1.064000000000000000e+03 5.045284936361360550e-13
1.065000000000000000e+03 5.014103281880677443e-13
1.066000000000000000e+03 4.985982330132920914e-13
1.067000000000000000e+03 4.943614961838704858e-13
1.068000000000000000e+03 4.901650374651567166e-13
1.069000000000000000e+03 4.858589116966960386e-13
1.070000000000000000e+03 4.836107642819387209e-13
1.071000000000000000e+03 4.797053596364286854e-13
1.072000000000000000e+03 4.734016997853807140e-13
1.073000000000000000e+03 4.705651016415068888e-13
1.074000000000000000e+03 4.692402065867296024e-13
1.075000000000000000e+03 4.646556577003746469e-13
1.076000000000000000e+03 4.626561178437682553e-13
1.077000000000000000e+03 4.587759208987685078e-13
1.078000000000000000e+03 4.559448521859743586e-13
1.079000000000000000e+03 4.525761276158446478e-13
1.080000000000000000e+03 4.491686970281572044e-13
1.081000000000000000e+03 4.460937370366624410e-13
1.082000000000000000e+03 4.425745523100460543e-13
1.083000000000000000e+03 4.378393264267699259e-13
1.084000000000000000e+03 4.351857416096116538e-13
1.085000000000000000e+03 4.344222735448016737e-13
1.086000000000000000e+03 4.290013711025914001e-13
1.087000000000000000e+03 4.269849176920942346e-13
1.088000000000000000e+03 4.245814312110740563e-13
1.089000000000000000e+03 4.210021003689390362e-13
1.090000000000000000e+03 4.191674676627676899e-13
1.091000000000000000e+03 4.149421691662658063e-13
1.092000000000000000e+03 4.121630879476423370e-13
1.093000000000000000e+03 4.081845809706524664e-13
1.094000000000000000e+03 4.058485318647608864e-13
1.095000000000000000e+03 4.036398765141363532e-13
1.096000000000000000e+03 4.013590132988242853e-13
1.097000000000000000e+03 3.966542263915406874e-13
1.098000000000000000e+03 3.946318098690948517e-13
1.099000000000000000e+03 3.937134093138366930e-13
1.100000000000000000e+03 3.908548831810243485e-13
1.101000000000000000e+03 3.876537220566522723e-13
1.102000000000000000e+03 3.851373430244220408e-13
1.103000000000000000e+03 3.843409423186228135e-13
1.104000000000000000e+03 3.811465303527744597e-13
1.105000000000000000e+03 3.795749521987024089e-13
1.106000000000000000e+03 3.771823077394070856e-13
1.107000000000000000e+03 3.743863942820557789e-13
1.108000000000000000e+03 3.711608386088027789e-13
1.109000000000000000e+03 3.691402923351044807e-13
1.110000000000000000e+03 3.666569543640807449e-13
1.111000000000000000e+03 3.649178127642510594e-13
1.112000000000000000e+03 3.609419078724751540e-13
1.113000000000000000e+03 3.581821796626305510e-13
1.114000000000000000e+03 3.567424675977870496e-13
1.115000000000000000e+03 3.533093143135573877e-13
1.116000000000000000e+03 3.539175788373760678e-13
1.117000000000000000e+03 3.483580611474135225e-13
1.118000000000000000e+03 3.466486808972185640e-13
1.119000000000000000e+03 3.441792207140026427e-13
1.120000000000000000e+03 3.417165096893104437e-13
1.121000000000000000e+03 3.387134865119600935e-13
1.122000000000000000e+03 3.389356124320480612e-13
1.123000000000000000e+03 3.354518811164719505e-13
1.124000000000000000e+03 3.345528606750469702e-13
1.125000000000000000e+03 3.328483051245195723e-13
1.126000000000000000e+03 3.294963856880633868e-13
1.127000000000000000e+03 3.279506386507508031e-13
1.128000000000000000e+03 3.240179392155484450e-13
1.129000000000000000e+03 3.248506606941259367e-13
1.130000000000000000e+03 3.212598102039082582e-13
1.131000000000000000e+03 3.194919914566163310e-13
1.132000000000000000e+03 3.178423236410710118e-13
1.133000000000000000e+03 3.151094294349954250e-13
1.134000000000000000e+03 3.143114837411004059e-13
1.135000000000000000e+03 3.095968848041558141e-13
1.136000000000000000e+03 3.089482879595206732e-13
1.137000000000000000e+03 3.083381260819001435e-13
1.138000000000000000e+03 3.062945405120365283e-13
1.139000000000000000e+03 3.042851886257691429e-13
1.140000000000000000e+03 3.028633658967716524e-13
1.141000000000000000e+03 3.016016256185416466e-13
1.142000000000000000e+03 2.997178243438480827e-13
1.143000000000000000e+03 2.964808574427296728e-13
1.144000000000000000e+03 2.946822202486848452e-13
1.145000000000000000e+03 2.932185202107751021e-13
1.146000000000000000e+03 2.920721932538061782e-13
1.147000000000000000e+03 2.905092074019510751e-13
1.148000000000000000e+03 2.878689040614057504e-13
1.149000000000000000e+03 2.864544810122354734e-13
1.150000000000000000e+03 2.850548844277739358e-13
1.151000000000000000e+03 2.825624933686099460e-13
1.152000000000000000e+03 2.813141700922644484e-13
1.153000000000000000e+03 2.806609111782876198e-13
1.154000000000000000e+03 2.788726281149900288e-13
1.155000000000000000e+03 2.756804387635952702e-13
1.156000000000000000e+03 2.753028924620815054e-13
1.157000000000000000e+03 2.747022444585245360e-13
1.158000000000000000e+03 2.720497438435387494e-13
1.159000000000000000e+03 2.700707767231552703e-13
1.160000000000000000e+03 2.691740331062925096e-13
1.161000000000000000e+03 2.669325264298416656e-13
1.162000000000000000e+03 2.666374337035454234e-13
1.163000000000000000e+03 2.643757066565777247e-13
1.164000000000000000e+03 2.623215230104780638e-13
1.165000000000000000e+03 2.630557176166309352e-13
1.166000000000000000e+03 2.576029396305495878e-13
1.167000000000000000e+03 2.597111707549476511e-13
1.168000000000000000e+03 2.560471366180872010e-13
1.169000000000000000e+03 2.565499082705230416e-13
1.170000000000000000e+03 2.548288186368652397e-13
1.171000000000000000e+03 2.533667177971599127e-13
1.172000000000000000e+03 2.494383551706474966e-13
1.173000000000000000e+03 2.486459931179407779e-13
1.174000000000000000e+03 2.472013479332124675e-13
1.175000000000000000e+03 2.455427083446898306e-13
1.176000000000000000e+03 2.461956419980149136e-13
1.177000000000000000e+03 2.453875319087528428e-13
1.178000000000000000e+03 2.433280356720080029e-13
1.179000000000000000e+03 2.423562110547006210e-13
1.180000000000000000e+03 2.415626563796041681e-13
1.181000000000000000e+03 2.397814748405363572e-13
1.182000000000000000e+03 2.364585036020855346e-13
1.183000000000000000e+03 2.358833072445276624e-13
1.184000000000000000e+03 2.348338808567246305e-13
1.185000000000000000e+03 2.342516642900999146e-13
1.186000000000000000e+03 2.333158622899733636e-13
1.187000000000000000e+03 2.313861179482207264e-13
1.188000000000000000e+03 2.297015659277756860e-13
1.189000000000000000e+03 2.293685803355510755e-13
1.190000000000000000e+03 2.270960519244399900e-13
1.191000000000000000e+03 2.250112260144404575e-13
1.192000000000000000e+03 2.248764325793461971e-13
1.193000000000000000e+03 2.238504114059416961e-13
1.194000000000000000e+03 2.219147175047675447e-13
1.195000000000000000e+03 2.208053211842989083e-13
1.196000000000000000e+03 2.186633713723365458e-13
1.197000000000000000e+03 2.189716507075556429e-13
1.198000000000000000e+03 2.169972101312422907e-13
1.199000000000000000e+03 2.154688509862709433e-13
1.200000000000000000e+03 2.159195402768460115e-13
1.201000000000000000e+03 2.158913510203613884e-13
1.202000000000000000e+03 2.119945928871769247e-13
1.203000000000000000e+03 2.112451110303920077e-13
1.204000000000000000e+03 2.101669939425995781e-13
1.205000000000000000e+03 2.091454586556837358e-13
1.206000000000000000e+03 2.104512581996981213e-13
1.207000000000000000e+03 2.081690397316704466e-13
1.208000000000000000e+03 2.069585822161990052e-13
1.209000000000000000e+03 2.048563142037496121e-13
1.210000000000000000e+03 2.046506817092105801e-13
1.211000000000000000e+03 2.046626756957437010e-13
1.212000000000000000e+03 2.034183910724907118e-13
1.213000000000000000e+03 2.014633983726463184e-13
1.214000000000000000e+03 2.006345664693626185e-13
1.215000000000000000e+03 1.985602166628547272e-13
1.216000000000000000e+03 2.000083041894806790e-13
1.217000000000000000e+03 1.977565924600813152e-13
1.218000000000000000e+03 1.974694550672256854e-13
1.219000000000000000e+03 1.962041640268807896e-13
1.220000000000000000e+03 1.965181760810869038e-13
1.221000000000000000e+03 1.946675784979257084e-13
1.222000000000000000e+03 1.924889148898975555e-13
1.223000000000000000e+03 1.916124594061874298e-13
1.224000000000000000e+03 1.905061530619103771e-13
1.225000000000000000e+03 1.897454632651673911e-13
1.226000000000000000e+03 1.890756296104786904e-13
1.227000000000000000e+03 1.886172831420604434e-13
1.228000000000000000e+03 1.869575457988381650e-13
1.229000000000000000e+03 1.874828959615160162e-13
1.230000000000000000e+03 1.875168856996234368e-13
1.231000000000000000e+03 1.874563194557629653e-13
1.232000000000000000e+03 1.867722285425060802e-13
1.233000000000000000e+03 1.853862115902549235e-13
1.234000000000000000e+03 1.832672197592949415e-13
1.235000000000000000e+03 1.819930518136628206e-13
1.236000000000000000e+03 1.814856858545210727e-13
1.237000000000000000e+03 1.796307243576156232e-13
1.238000000000000000e+03 1.804473047763502369e-13
1.239000000000000000e+03 1.796611633336081537e-13
1.240000000000000000e+03 1.801576195083892662e-13
1.241000000000000000e+03 1.772408175088058258e-13
1.242000000000000000e+03 1.774033665195157150e-13
1.243000000000000000e+03 1.773043246510591642e-13
1.244000000000000000e+03 1.744845180883317082e-13
1.245000000000000000e+03 1.753864794281495554e-13
1.246000000000000000e+03 1.724509613885635839e-13
1.247000000000000000e+03 1.720068721787135213e-13
1.248000000000000000e+03 1.729410072179998759e-13
1.249000000000000000e+03 1.719515914204439166e-13
1.250000000000000000e+03 1.703410361982710119e-13
1.251000000000000000e+03 1.700730214212325953e-13
1.252000000000000000e+03 1.678213096918332314e-13
1.253000000000000000e+03 1.686156368609775802e-13
1.254000000000000000e+03 1.673224547197454948e-13
1.255000000000000000e+03 1.673207064437423619e-13
1.256000000000000000e+03 1.657199768037576071e-13
1.257000000000000000e+03 1.654490888909621038e-13
1.258000000000000000e+03 1.640799583875474088e-13
1.259000000000000000e+03 1.651216462823443254e-13
1.260000000000000000e+03 1.649513045685196966e-13
1.261000000000000000e+03 1.641531013766087121e-13
1.262000000000000000e+03 1.641080663288690955e-13
1.263000000000000000e+03 1.630339065790062381e-13
1.264000000000000000e+03 1.611560955213156565e-13
1.265000000000000000e+03 1.605392522478071848e-13
1.266000000000000000e+03 1.599175436170496845e-13
1.267000000000000000e+03 1.609599091382044045e-13
1.268000000000000000e+03 1.582868357869957054e-13
1.269000000000000000e+03 1.593332941713515583e-13
1.270000000000000000e+03 1.569409207625993563e-13
1.271000000000000000e+03 1.568264019081305749e-13
1.272000000000000000e+03 1.569174342330378891e-13
1.273000000000000000e+03 1.568371490621653375e-13
1.274000000000000000e+03 1.555855596267752272e-13
1.275000000000000000e+03 1.568830379191157864e-13
1.276000000000000000e+03 1.560042649532619730e-13
1.277000000000000000e+03 1.558193271676902580e-13
1.278000000000000000e+03 1.521521759495839121e-13
1.279000000000000000e+03 1.530519688850567883e-13
1.280000000000000000e+03 1.518280130525379024e-13
1.281000000000000000e+03 1.499945729687562901e-13
1.282000000000000000e+03 1.504585301834171496e-13
1.283000000000000000e+03 1.508794852294118027e-13
1.284000000000000000e+03 1.511163156414641051e-13
1.285000000000000000e+03 1.489680774569013266e-13
1.286000000000000000e+03 1.474486087697443604e-13
1.287000000000000000e+03 1.468297732747439466e-13
1.288000000000000000e+03 1.473419774860804110e-13
1.289000000000000000e+03 1.455214529606785323e-13
1.290000000000000000e+03 1.451485687285064552e-13
1.291000000000000000e+03 1.455641976313287733e-13
1.292000000000000000e+03 1.454252977805062241e-13
1.293000000000000000e+03 1.428999469752986751e-13
1.294000000000000000e+03 1.431782074628670798e-13
1.295000000000000000e+03 1.427025544172705329e-13
1.296000000000000000e+03 1.436911164056156598e-13
1.297000000000000000e+03 1.424378057992767288e-13
1.298000000000000000e+03 1.415738728506588107e-13
1.299000000000000000e+03 1.409834841101589853e-13
1.300000000000000000e+03 1.397366245067463431e-13
1.301000000000000000e+03 1.395726524806850666e-13
1.302000000000000000e+03 1.401001439426535766e-13
1.303000000000000000e+03 1.391028134692384732e-13
1.304000000000000000e+03 1.384157003424257848e-13
1.305000000000000000e+03 1.390497417728953078e-13
1.306000000000000000e+03 1.393026319296275517e-13
1.307000000000000000e+03 1.389897040775939230e-13
1.308000000000000000e+03 1.366474072566833953e-13
1.309000000000000000e+03 1.380763450624378219e-13
1.310000000000000000e+03 1.363444676171637893e-13
1.311000000000000000e+03 1.369624764080076829e-13
1.312000000000000000e+03 1.360529527580367493e-13
1.313000000000000000e+03 1.350889208438441069e-13
1.314000000000000000e+03 1.356483285072651590e-13
1.315000000000000000e+03 1.336861665205552052e-13
1.316000000000000000e+03 1.335109594494815477e-13
1.317000000000000000e+03 1.335798604975430015e-13
1.318000000000000000e+03 1.349431227566991187e-13
1.319000000000000000e+03 1.328393233086810898e-13
1.320000000000000000e+03 1.338371687781281238e-13
1.321000000000000000e+03 1.321618324761492103e-13
1.322000000000000000e+03 1.314857375539144058e-13
1.323000000000000000e+03 1.314933676267032725e-13
1.324000000000000000e+03 1.315193207162071443e-13
1.325000000000000000e+03 1.298867832949870960e-13
1.326000000000000000e+03 1.295105786936617820e-13
1.327000000000000000e+03 1.298125425512261510e-13
1.328000000000000000e+03 1.300874691171141628e-13
1.329000000000000000e+03 1.297146797526321782e-13
1.330000000000000000e+03 1.292836280739062538e-13
1.331000000000000000e+03 1.280017080827408615e-13
1.332000000000000000e+03 1.281085697593664641e-13
1.333000000000000000e+03 1.282378202108538923e-13
1.334000000000000000e+03 1.260422430489349654e-13
1.335000000000000000e+03 1.266039546419725492e-13
1.336000000000000000e+03 1.252168128299674388e-13
1.337000000000000000e+03 1.272068117074559579e-13
1.338000000000000000e+03 1.272387143563813439e-13
1.339000000000000000e+03 1.261050996698848126e-13
1.340000000000000000e+03 1.251398886858295922e-13
1.341000000000000000e+03 1.250208161822363717e-13
1.342000000000000000e+03 1.254038648097755004e-13
1.343000000000000000e+03 1.228564775954121835e-13
1.344000000000000000e+03 1.250863290985088083e-13
1.345000000000000000e+03 1.239813644544202065e-13
1.346000000000000000e+03 1.244545915976558170e-13
1.347000000000000000e+03 1.240682903635992318e-13
1.348000000000000000e+03 1.228784055843507028e-13
1.349000000000000000e+03 1.220654843479482277e-13
1.350000000000000000e+03 1.221686055270787552e-13
1.351000000000000000e+03 1.216028010708400386e-13
1.352000000000000000e+03 1.206955271403770125e-13
1.353000000000000000e+03 1.215104134932171176e-13
1.354000000000000000e+03 1.201938261375865014e-13
1.355000000000000000e+03 1.199773787263769265e-13
1.356000000000000000e+03 1.194148404291828225e-13
1.357000000000000000e+03 1.190155287690564112e-13
1.358000000000000000e+03 1.189394855391837091e-13
1.359000000000000000e+03 1.185847752459279203e-13
1.360000000000000000e+03 1.171974708035969370e-13
1.361000000000000000e+03 1.188247362917532746e-13
1.362000000000000000e+03 1.181080244456317319e-13
1.363000000000000000e+03 1.164734541453382732e-13
1.364000000000000000e+03 1.166837351566918368e-13
1.365000000000000000e+03 1.165674815787470786e-13
1.366000000000000000e+03 1.170342306140020883e-13
1.367000000000000000e+03 1.159421815282932200e-13
1.368000000000000000e+03 1.170184012622837999e-13
1.369000000000000000e+03 1.171208448150565240e-13
1.370000000000000000e+03 1.159587427164779361e-13
1.371000000000000000e+03 1.166735707613247852e-13
1.372000000000000000e+03 1.158460534531752240e-13
1.373000000000000000e+03 1.156087758077267713e-13
1.374000000000000000e+03 1.154807721887377014e-13
1.375000000000000000e+03 1.154454407504418301e-13
1.376000000000000000e+03 1.161301279748935822e-13
1.377000000000000000e+03 1.144852577539615113e-13
1.378000000000000000e+03 1.147556577757793961e-13
1.379000000000000000e+03 1.147718801507852104e-13
1.380000000000000000e+03 1.143218413815136336e-13
1.381000000000000000e+03 1.134886049069042113e-13
1.382000000000000000e+03 1.138343976372913069e-13
1.383000000000000000e+03 1.131462951759962254e-13
1.384000000000000000e+03 1.122173846359285354e-13
1.385000000000000000e+03 1.126957617394834521e-13
1.386000000000000000e+03 1.118471499228154697e-13
1.387000000000000000e+03 1.123429691288202470e-13
1.388000000000000000e+03 1.116096147793510518e-13
1.389000000000000000e+03 1.120150792868063183e-13
1.390000000000000000e+03 1.117402882461898672e-13
1.391000000000000000e+03 1.116199079237260861e-13
1.392000000000000000e+03 1.096514101305706701e-13
1.393000000000000000e+03 1.104049712980295639e-13
1.394000000000000000e+03 1.113400956717983115e-13
1.395000000000000000e+03 1.099389405467138259e-13
1.396000000000000000e+03 1.109030605523329827e-13
1.397000000000000000e+03 1.104948990919736584e-13
1.398000000000000000e+03 1.093580453514868267e-13
1.399000000000000000e+03 1.091250503046196918e-13
1.400000000000000000e+03 1.098559855279915287e-13
1.401000000000000000e+03 1.087725151919724520e-13
1.402000000000000000e+03 1.074803833715949619e-13
1.403000000000000000e+03 1.079469087901518964e-13
1.404000000000000000e+03 1.080238193817625869e-13
1.405000000000000000e+03 1.070509376673370316e-13
1.406000000000000000e+03 1.097967135504744618e-13
1.407000000000000000e+03 1.080211156525949512e-13
1.408000000000000000e+03 1.070738549907579440e-13
1.409000000000000000e+03 1.085712940450227204e-13
1.410000000000000000e+03 1.069151277927060661e-13
1.411000000000000000e+03 1.069477216205164116e-13
1.412000000000000000e+03 1.067624517980293730e-13
1.413000000000000000e+03 1.072223906883884581e-13
1.414000000000000000e+03 1.056057097239410103e-13
1.415000000000000000e+03 1.067070558432789418e-13
1.416000000000000000e+03 1.062258869191298749e-13
1.417000000000000000e+03 1.056168634537904549e-13
1.418000000000000000e+03 1.057353667512431206e-13
1.419000000000000000e+03 1.046871058807755106e-13
1.420000000000000000e+03 1.051387506245150816e-13
1.421000000000000000e+03 1.047480583716599301e-13
1.422000000000000000e+03 1.044361876167444747e-13
1.423000000000000000e+03 1.050389023806927447e-13
1.424000000000000000e+03 1.049853292408448047e-13
1.425000000000000000e+03 1.063256741765800095e-13
1.426000000000000000e+03 1.058387115470717232e-13
1.427000000000000000e+03 1.065293618834721456e-13
1.428000000000000000e+03 1.050385635675138429e-13
1.429000000000000000e+03 1.041309847051898052e-13
1.430000000000000000e+03 1.031987266909145662e-13
1.431000000000000000e+03 1.017687182355148101e-13
1.432000000000000000e+03 1.022726079714410263e-13
1.433000000000000000e+03 1.026037978538174578e-13
1.434000000000000000e+03 1.031024834193157436e-13
1.435000000000000000e+03 1.034282929484112157e-13
1.436000000000000000e+03 1.035621512591317073e-13
1.437000000000000000e+03 1.020736094389448900e-13
1.438000000000000000e+03 1.019789721418140616e-13
1.439000000000000000e+03 1.023372874072933647e-13
1.440000000000000000e+03 1.026601492617323919e-13
1.441000000000000000e+03 1.029879916699012743e-13
1.442000000000000000e+03 1.021101538284212296e-13
1.443000000000000000e+03 1.013951021668763053e-13
1.444000000000000000e+03 1.014927549012993591e-13
1.445000000000000000e+03 1.012584520355616635e-13
1.446000000000000000e+03 1.008096058886798208e-13
1.447000000000000000e+03 1.004782330471867824e-13
1.448000000000000000e+03 1.005693195822027208e-13
1.449000000000000000e+03 1.017360769738594184e-13
1.450000000000000000e+03 1.008159281425981268e-13
1.451000000000000000e+03 1.013955290714817215e-13
1.452000000000000000e+03 1.006948701937765422e-13
1.453000000000000000e+03 9.919906421903407212e-14
1.454000000000000000e+03 1.009071976367306722e-13
1.455000000000000000e+03 1.004253239811694898e-13
1.456000000000000000e+03 1.011718649395615399e-13
1.457000000000000000e+03 1.003983883334468030e-13
1.458000000000000000e+03 1.019274860911481562e-13
1.459000000000000000e+03 1.017060920075266162e-13
1.460000000000000000e+03 1.005830889497932867e-13
1.461000000000000000e+03 9.982323940973397702e-14
1.462000000000000000e+03 9.936440505033811155e-14
1.463000000000000000e+03 1.009255748635543015e-13
1.464000000000000000e+03 1.017450013129916897e-13
1.465000000000000000e+03 9.978690508442855656e-14
1.466000000000000000e+03 1.006978788548051895e-13
1.467000000000000000e+03 9.971053659390410884e-14
1.468000000000000000e+03 9.964479328467001906e-14
1.469000000000000000e+03 9.968687388148961270e-14
1.470000000000000000e+03 9.957950398509565759e-14
1.471000000000000000e+03 9.969423290373535806e-14
1.472000000000000000e+03 9.993986568217552713e-14
1.473000000000000000e+03 9.954205157629986145e-14
1.474000000000000000e+03 9.996915946962336985e-14
1.475000000000000000e+03 9.947489880424154052e-14
1.476000000000000000e+03 9.884843323645225999e-14
1.477000000000000000e+03 9.853417046049375849e-14
1.478000000000000000e+03 9.821402588774952314e-14
1.479000000000000000e+03 9.851505462094012344e-14
1.480000000000000000e+03 9.823166450184314669e-14
1.481000000000000000e+03 9.822005676233397375e-14
1.482000000000000000e+03 9.793907899307077725e-14
1.483000000000000000e+03 9.773336518336880885e-14
1.484000000000000000e+03 9.755979119181745762e-14
1.485000000000000000e+03 9.840799643267075791e-14
1.486000000000000000e+03 9.636564414277834500e-14
1.487000000000000000e+03 9.660180370473642197e-14
1.488000000000000000e+03 9.762210571168106199e-14
1.489000000000000000e+03 9.818818799472647796e-14
1.490000000000000000e+03 9.737559879523932649e-14
1.491000000000000000e+03 9.710572054571695033e-14
1.492000000000000000e+03 9.802124118895444438e-14
1.493000000000000000e+03 9.627585187410581113e-14
1.494000000000000000e+03 9.646373733433397102e-14
1.495000000000000000e+03 9.669076249298885761e-14
1.496000000000000000e+03 9.656175598699023865e-14
1.497000000000000000e+03 9.791040862187211369e-14
1.498000000000000000e+03 9.788405573281713790e-14
1.499000000000000000e+03 9.593704547146766903e-14
1.500000000000000000e+03 9.535478147099790691e-14
1.501000000000000000e+03 9.679097665504440839e-14


==> untrained/unet/unet_noisy_img.dat <==
x y
1.000000000000000000e+00 6.019133329391479492e-01
2.000000000000000000e+00 7.940269112586975098e-01
3.000000000000000000e+00 5.822878479957580566e-01
4.000000000000000000e+00 3.423862457275390625e-01
5.000000000000000000e+00 2.956800460815429688e-01
6.000000000000000000e+00 2.422131299972534180e-01
7.000000000000000000e+00 1.952634453773498535e-01
8.000000000000000000e+00 1.563118547201156616e-01
9.000000000000000000e+00 1.221100389957427979e-01
1.000000000000000000e+01 9.791086614131927490e-02
1.100000000000000000e+01 1.320027410984039307e-01
1.200000000000000000e+01 7.715865969657897949e-02
1.300000000000000000e+01 7.151732593774795532e-02
1.400000000000000000e+01 6.608197838068008423e-02
1.500000000000000000e+01 6.585116684436798096e-02
1.600000000000000000e+01 6.192667037248611450e-02
1.700000000000000000e+01 5.964173004031181335e-02
1.800000000000000000e+01 5.803767591714859009e-02
1.900000000000000000e+01 5.518544837832450867e-02
2.000000000000000000e+01 5.224984139204025269e-02
2.100000000000000000e+01 5.040173977613449097e-02
2.200000000000000000e+01 4.595277458429336548e-02
2.300000000000000000e+01 4.248847067356109619e-02
2.400000000000000000e+01 3.993673250079154968e-02
2.500000000000000000e+01 3.820370882749557495e-02
2.600000000000000000e+01 3.630722314119338989e-02
2.700000000000000000e+01 3.471245616674423218e-02
2.800000000000000000e+01 3.350003808736801147e-02
2.900000000000000000e+01 3.224221616983413696e-02
3.000000000000000000e+01 3.092773631215095520e-02
3.100000000000000000e+01 3.001025691628456116e-02
3.200000000000000000e+01 2.886294946074485779e-02
3.300000000000000000e+01 2.794560790061950684e-02
3.400000000000000000e+01 2.704854309558868408e-02
3.500000000000000000e+01 2.603708207607269287e-02
3.600000000000000000e+01 2.514692582190036774e-02
3.700000000000000000e+01 2.443381771445274353e-02
3.800000000000000000e+01 2.399893105030059814e-02
3.900000000000000000e+01 2.341977320611476898e-02
4.000000000000000000e+01 2.285586297512054443e-02
4.100000000000000000e+01 2.229168824851512909e-02
4.200000000000000000e+01 2.186091430485248566e-02
4.300000000000000000e+01 2.143597230315208435e-02
4.400000000000000000e+01 2.113573066890239716e-02
4.500000000000000000e+01 2.090375870466232300e-02
4.600000000000000000e+01 2.044006437063217163e-02
4.700000000000000000e+01 2.002330496907234192e-02
4.800000000000000000e+01 1.968684047460556030e-02
4.900000000000000000e+01 1.930914819240570068e-02
5.000000000000000000e+01 1.905858330428600311e-02
5.100000000000000000e+01 1.871101930737495422e-02
5.200000000000000000e+01 1.840250939130783081e-02
5.300000000000000000e+01 1.815314777195453644e-02
5.400000000000000000e+01 1.796572282910346985e-02
5.500000000000000000e+01 1.791495084762573242e-02
5.600000000000000000e+01 1.895508542656898499e-02
5.700000000000000000e+01 2.296129055321216583e-02
5.800000000000000000e+01 1.923471875488758087e-02
5.900000000000000000e+01 1.964134164154529572e-02
6.000000000000000000e+01 1.924953982234001160e-02
6.100000000000000000e+01 1.920793950557708740e-02
6.200000000000000000e+01 1.800859719514846802e-02
6.300000000000000000e+01 1.830896921455860138e-02
6.400000000000000000e+01 1.755171269178390503e-02
6.500000000000000000e+01 1.758179068565368652e-02
6.600000000000000000e+01 1.700334623456001282e-02
6.700000000000000000e+01 1.674761995673179626e-02
6.800000000000000000e+01 1.673040352761745453e-02
6.900000000000000000e+01 1.655582897365093231e-02
7.000000000000000000e+01 1.603171229362487793e-02
7.100000000000000000e+01 1.586211286485195160e-02
7.200000000000000000e+01 1.573628559708595276e-02
7.300000000000000000e+01 1.565256156027317047e-02
7.400000000000000000e+01 1.557043008506298065e-02
7.500000000000000000e+01 1.507201232016086578e-02
7.600000000000000000e+01 1.517049968242645264e-02
7.700000000000000000e+01 1.479369495064020157e-02
7.800000000000000000e+01 1.485478691756725311e-02
7.900000000000000000e+01 1.463859714567661285e-02
8.000000000000000000e+01 1.443423423916101456e-02
8.100000000000000000e+01 1.437225379049777985e-02
8.200000000000000000e+01 1.407823897898197174e-02
8.300000000000000000e+01 1.410899683833122253e-02
8.400000000000000000e+01 1.384684257209300995e-02
8.500000000000000000e+01 1.365783624351024628e-02
8.600000000000000000e+01 1.364890020340681076e-02
8.700000000000000000e+01 1.341584511101245880e-02
8.800000000000000000e+01 1.324635650962591171e-02
8.900000000000000000e+01 1.321495603770017624e-02
9.000000000000000000e+01 1.305504143238067627e-02
9.100000000000000000e+01 1.303456816822290421e-02
9.200000000000000000e+01 1.278400328010320663e-02
9.300000000000000000e+01 1.268421579152345657e-02
9.400000000000000000e+01 1.263776049017906189e-02
9.500000000000000000e+01 1.251044310629367828e-02
9.600000000000000000e+01 1.261502504348754883e-02
9.700000000000000000e+01 1.301619876176118851e-02
9.800000000000000000e+01 1.548061706125736237e-02
9.900000000000000000e+01 1.569089293479919434e-02
1.000000000000000000e+02 1.478683948516845703e-02
1.010000000000000000e+02 1.284759771078824997e-02
1.020000000000000000e+02 1.477877888828516006e-02
1.030000000000000000e+02 1.278114691376686096e-02
1.040000000000000000e+02 1.354739535599946976e-02
1.050000000000000000e+02 1.255319919437170029e-02
1.060000000000000000e+02 1.258222758769989014e-02
1.070000000000000000e+02 1.272723264992237091e-02
1.080000000000000000e+02 1.211831532418727875e-02
1.090000000000000000e+02 1.243384927511215210e-02
1.100000000000000000e+02 1.170456781983375549e-02
1.110000000000000000e+02 1.225685141980648041e-02
1.120000000000000000e+02 1.137389056384563446e-02
1.130000000000000000e+02 1.194278523325920105e-02
1.140000000000000000e+02 1.120501384139060974e-02
1.150000000000000000e+02 1.157533936202526093e-02
1.160000000000000000e+02 1.113752834498882294e-02
1.170000000000000000e+02 1.115543860942125320e-02
1.180000000000000000e+02 1.103729102760553360e-02
1.190000000000000000e+02 1.084744930267333984e-02
1.200000000000000000e+02 1.097243465483188629e-02
1.210000000000000000e+02 1.053260639309883118e-02
1.220000000000000000e+02 1.070117391645908356e-02
1.230000000000000000e+02 1.057812198996543884e-02
1.240000000000000000e+02 1.037876866757869720e-02
1.250000000000000000e+02 1.096231583505868912e-02
1.260000000000000000e+02 1.277145650237798691e-02
1.270000000000000000e+02 1.771006360650062561e-02
1.280000000000000000e+02 1.165840122848749161e-02
1.290000000000000000e+02 1.316734775900840759e-02
1.300000000000000000e+02 1.164547353982925415e-02
1.310000000000000000e+02 1.285218074917793274e-02
1.320000000000000000e+02 1.091466378420591354e-02
1.330000000000000000e+02 1.190859917551279068e-02
1.340000000000000000e+02 1.075506024062633514e-02
1.350000000000000000e+02 1.125083491206169128e-02
1.360000000000000000e+02 1.119166240096092224e-02
1.370000000000000000e+02 1.043642405420541763e-02
1.380000000000000000e+02 1.116943731904029846e-02
1.390000000000000000e+02 1.017871499061584473e-02
1.400000000000000000e+02 1.063966937363147736e-02
1.410000000000000000e+02 1.022892445325851440e-02
1.420000000000000000e+02 9.980183094739913940e-03
1.430000000000000000e+02 9.991277009248733521e-03
1.440000000000000000e+02 9.806184098124504089e-03
1.450000000000000000e+02 9.956521913409233093e-03
1.460000000000000000e+02 9.719172492623329163e-03
1.470000000000000000e+02 9.765511378645896912e-03
1.480000000000000000e+02 9.725350886583328247e-03
1.490000000000000000e+02 9.738288819789886475e-03
1.500000000000000000e+02 9.586362168192863464e-03
1.510000000000000000e+02 9.665910154581069946e-03
1.520000000000000000e+02 9.541718289256095886e-03
1.530000000000000000e+02 9.664630517363548279e-03
1.540000000000000000e+02 9.984325617551803589e-03
1.550000000000000000e+02 1.077363453805446625e-02
1.560000000000000000e+02 1.104504894465208054e-02
1.570000000000000000e+02 1.087649166584014893e-02
1.580000000000000000e+02 9.114491753280162811e-03
1.590000000000000000e+02 9.712708182632923126e-03
1.600000000000000000e+02 1.050961762666702271e-02
1.610000000000000000e+02 9.167261421680450439e-03
1.620000000000000000e+02 9.854308329522609711e-03
1.630000000000000000e+02 9.983262047171592712e-03
1.640000000000000000e+02 9.192002937197685242e-03
1.650000000000000000e+02 1.015545986592769623e-02
1.660000000000000000e+02 9.676727466285228729e-03
1.670000000000000000e+02 9.332448244094848633e-03
1.680000000000000000e+02 9.997874498367309570e-03
1.690000000000000000e+02 9.481312707066535950e-03
1.700000000000000000e+02 9.711300022900104523e-03
1.710000000000000000e+02 9.781188331544399261e-03
1.720000000000000000e+02 9.358685463666915894e-03
1.730000000000000000e+02 9.706583805382251740e-03
1.740000000000000000e+02 1.023114286363124847e-02
1.750000000000000000e+02 1.109049096703529358e-02
1.760000000000000000e+02 1.288189459592103958e-02
1.770000000000000000e+02 1.054308004677295685e-02
1.780000000000000000e+02 9.387746453285217285e-03
1.790000000000000000e+02 1.049597561359405518e-02
1.800000000000000000e+02 9.524908848106861115e-03
1.810000000000000000e+02 1.025546155869960785e-02
1.820000000000000000e+02 9.684767574071884155e-03
1.830000000000000000e+02 1.061686594039201736e-02
1.840000000000000000e+02 1.010678708553314209e-02
1.850000000000000000e+02 1.036450453102588654e-02
1.860000000000000000e+02 1.003656908869743347e-02
1.870000000000000000e+02 1.018315646797418594e-02
1.880000000000000000e+02 9.835088625550270081e-03
1.890000000000000000e+02 1.003114879131317139e-02
1.900000000000000000e+02 1.020700298249721527e-02
1.910000000000000000e+02 1.033174712210893631e-02
1.920000000000000000e+02 1.036436762660741806e-02
1.930000000000000000e+02 1.036494970321655273e-02
1.940000000000000000e+02 1.034920662641525269e-02
1.950000000000000000e+02 1.027449779212474823e-02
1.960000000000000000e+02 1.046721264719963074e-02
1.970000000000000000e+02 1.040578447282314301e-02
1.980000000000000000e+02 1.077346689999103546e-02
1.990000000000000000e+02 1.144592836499214172e-02
2.000000000000000000e+02 1.365649793297052383e-02
2.010000000000000000e+02 1.563220284879207611e-02
2.020000000000000000e+02 1.052093133330345154e-02
2.030000000000000000e+02 1.179961860179901123e-02
2.040000000000000000e+02 1.018793135881423950e-02
2.050000000000000000e+02 1.150974072515964508e-02
2.060000000000000000e+02 1.153484173119068146e-02
2.070000000000000000e+02 1.197615079581737518e-02
2.080000000000000000e+02 1.143176108598709106e-02
2.090000000000000000e+02 1.170734316110610962e-02
2.100000000000000000e+02 1.134698279201984406e-02
2.110000000000000000e+02 1.120411511510610580e-02
2.120000000000000000e+02 1.156896725296974182e-02
2.130000000000000000e+02 1.149657927453517914e-02
2.140000000000000000e+02 1.251092553138732910e-02
2.150000000000000000e+02 1.227187458425760269e-02
2.160000000000000000e+02 1.271237153559923172e-02
2.170000000000000000e+02 1.243882067501544952e-02
2.180000000000000000e+02 1.227923482656478882e-02
2.190000000000000000e+02 1.191784162074327469e-02
2.200000000000000000e+02 1.242982968688011169e-02
2.210000000000000000e+02 1.235191896557807922e-02
2.220000000000000000e+02 1.260390598326921463e-02
2.230000000000000000e+02 1.341123133897781372e-02
2.240000000000000000e+02 1.333465334028005600e-02
2.250000000000000000e+02 1.392332091927528381e-02
2.260000000000000000e+02 1.429612748324871063e-02
2.270000000000000000e+02 1.562101952731609344e-02
2.280000000000000000e+02 1.310267485678195953e-02
2.290000000000000000e+02 1.248446945101022720e-02
2.300000000000000000e+02 1.449172291904687881e-02
2.310000000000000000e+02 1.371147111058235168e-02
2.320000000000000000e+02 1.414222270250320435e-02
2.330000000000000000e+02 1.544652227312326431e-02
2.340000000000000000e+02 1.362128555774688721e-02
2.350000000000000000e+02 1.375791151076555252e-02
2.360000000000000000e+02 1.591209694743156433e-02
2.370000000000000000e+02 1.444661244750022888e-02
2.380000000000000000e+02 1.518809795379638672e-02
2.390000000000000000e+02 1.666743680834770203e-02
2.400000000000000000e+02 1.569057628512382507e-02
2.410000000000000000e+02 1.559309475123882294e-02
2.420000000000000000e+02 1.447563152760267258e-02
2.430000000000000000e+02 1.566452905535697937e-02
2.440000000000000000e+02 1.617749407887458801e-02
2.450000000000000000e+02 1.596357673406600952e-02
2.460000000000000000e+02 1.582781970500946045e-02
2.470000000000000000e+02 1.658932305872440338e-02
2.480000000000000000e+02 1.655789278447628021e-02
2.490000000000000000e+02 1.751111075282096863e-02
2.500000000000000000e+02 1.759642362594604492e-02
2.510000000000000000e+02 1.936788484454154968e-02
2.520000000000000000e+02 1.809308305382728577e-02
2.530000000000000000e+02 1.683779433369636536e-02
2.540000000000000000e+02 1.902464032173156738e-02
2.550000000000000000e+02 1.827605254948139191e-02
2.560000000000000000e+02 1.848490163683891296e-02
2.570000000000000000e+02 1.960626803338527679e-02
2.580000000000000000e+02 1.966781169176101685e-02
2.590000000000000000e+02 1.889656297862529755e-02
2.600000000000000000e+02 1.996270939707756042e-02
2.610000000000000000e+02 2.070949971675872803e-02
2.620000000000000000e+02 2.049233578145503998e-02
2.630000000000000000e+02 2.113891020417213440e-02
2.640000000000000000e+02 2.129478380084037781e-02
2.650000000000000000e+02 2.187132276594638824e-02
2.660000000000000000e+02 2.257936075329780579e-02
2.670000000000000000e+02 2.459605410695075989e-02
2.680000000000000000e+02 2.448821067810058594e-02
2.690000000000000000e+02 2.773952856659889221e-02
2.700000000000000000e+02 2.322250977158546448e-02
2.710000000000000000e+02 2.490998432040214539e-02
2.720000000000000000e+02 2.627466619014739990e-02
2.730000000000000000e+02 2.517908997833728790e-02
2.740000000000000000e+02 2.192636951804161072e-02
2.750000000000000000e+02 2.369298413395881653e-02
2.760000000000000000e+02 2.711517736315727234e-02
2.770000000000000000e+02 2.576026692986488342e-02
2.780000000000000000e+02 2.529068104922771454e-02
2.790000000000000000e+02 2.699283882975578308e-02
2.800000000000000000e+02 2.675003744661808014e-02
2.810000000000000000e+02 2.715902589261531830e-02
2.820000000000000000e+02 2.877282723784446716e-02
2.830000000000000000e+02 2.919253334403038025e-02
2.840000000000000000e+02 3.104694001376628876e-02
2.850000000000000000e+02 3.029732778668403625e-02
2.860000000000000000e+02 3.156613558530807495e-02
2.870000000000000000e+02 3.207158297300338745e-02
2.880000000000000000e+02 3.341984376311302185e-02
2.890000000000000000e+02 3.247801959514617920e-02
2.900000000000000000e+02 3.401267528533935547e-02
2.910000000000000000e+02 3.300303220748901367e-02
2.920000000000000000e+02 3.524693101644515991e-02
2.930000000000000000e+02 3.654906898736953735e-02
2.940000000000000000e+02 3.747121244668960571e-02
2.950000000000000000e+02 3.803633153438568115e-02
2.960000000000000000e+02 4.076846316456794739e-02
2.970000000000000000e+02 4.083572328090667725e-02
2.980000000000000000e+02 4.434299468994140625e-02
2.990000000000000000e+02 3.815094381570816040e-02
3.000000000000000000e+02 4.483091458678245544e-02
3.010000000000000000e+02 4.058460891246795654e-02
3.020000000000000000e+02 3.810209035873413086e-02
3.030000000000000000e+02 3.659119084477424622e-02
3.040000000000000000e+02 4.238413274288177490e-02
3.050000000000000000e+02 4.453651607036590576e-02
3.060000000000000000e+02 4.104753583669662476e-02
3.070000000000000000e+02 4.244174063205718994e-02
3.080000000000000000e+02 4.769629985094070435e-02
3.090000000000000000e+02 4.892115294933319092e-02
3.100000000000000000e+02 4.775139689445495605e-02
3.110000000000000000e+02 4.906013607978820801e-02
3.120000000000000000e+02 4.888666421175003052e-02
3.130000000000000000e+02 5.520727485418319702e-02
3.140000000000000000e+02 5.480778589844703674e-02
3.150000000000000000e+02 5.530103296041488647e-02
3.160000000000000000e+02 5.288645625114440918e-02
3.170000000000000000e+02 4.721777141094207764e-02
3.180000000000000000e+02 5.056999623775482178e-02
3.190000000000000000e+02 5.451753363013267517e-02
3.200000000000000000e+02 6.044384837150573730e-02
3.210000000000000000e+02 5.778424441814422607e-02
3.220000000000000000e+02 5.647642165422439575e-02
3.230000000000000000e+02 5.648517981171607971e-02
3.240000000000000000e+02 6.054502725601196289e-02
3.250000000000000000e+02 6.062846630811691284e-02
3.260000000000000000e+02 6.314772367477416992e-02
3.270000000000000000e+02 6.028696894645690918e-02
3.280000000000000000e+02 6.550443172454833984e-02
3.290000000000000000e+02 6.315235048532485962e-02
3.300000000000000000e+02 6.832322478294372559e-02
3.310000000000000000e+02 6.687964498996734619e-02
3.320000000000000000e+02 6.457814574241638184e-02
3.330000000000000000e+02 6.519898772239685059e-02
3.340000000000000000e+02 6.595373898744583130e-02
3.350000000000000000e+02 6.746904551982879639e-02
3.360000000000000000e+02 6.984259188175201416e-02
3.370000000000000000e+02 7.067775726318359375e-02
3.380000000000000000e+02 6.761362403631210327e-02
3.390000000000000000e+02 6.580103933811187744e-02
3.400000000000000000e+02 6.834054738283157349e-02
3.410000000000000000e+02 7.387727499008178711e-02
3.420000000000000000e+02 7.288713008165359497e-02
3.430000000000000000e+02 7.381759583950042725e-02
3.440000000000000000e+02 7.642347365617752075e-02
3.450000000000000000e+02 7.320727407932281494e-02
3.460000000000000000e+02 7.775028795003890991e-02
3.470000000000000000e+02 7.657735794782638550e-02
3.480000000000000000e+02 7.721903920173645020e-02
3.490000000000000000e+02 7.279890775680541992e-02
3.500000000000000000e+02 7.746650278568267822e-02
3.510000000000000000e+02 7.563886046409606934e-02
3.520000000000000000e+02 7.772243022918701172e-02
3.530000000000000000e+02 7.598284631967544556e-02
3.540000000000000000e+02 7.708846032619476318e-02
3.550000000000000000e+02 7.947625219821929932e-02
3.560000000000000000e+02 7.767029106616973877e-02
3.570000000000000000e+02 7.903970777988433838e-02
3.580000000000000000e+02 7.895923405885696411e-02
3.590000000000000000e+02 8.024036139249801636e-02
3.600000000000000000e+02 8.074315637350082397e-02
3.610000000000000000e+02 8.003581315279006958e-02
3.620000000000000000e+02 8.329632878303527832e-02
3.630000000000000000e+02 8.062534779310226440e-02
3.640000000000000000e+02 8.074623346328735352e-02
3.650000000000000000e+02 7.718535512685775757e-02
3.660000000000000000e+02 8.055791258811950684e-02
3.670000000000000000e+02 8.194134384393692017e-02
3.680000000000000000e+02 8.362694829702377319e-02
3.690000000000000000e+02 8.259523659944534302e-02
3.700000000000000000e+02 8.274678885936737061e-02
3.710000000000000000e+02 8.337303996086120605e-02
3.720000000000000000e+02 8.243156969547271729e-02
3.730000000000000000e+02 8.299393951892852783e-02
3.740000000000000000e+02 8.415383100509643555e-02
3.750000000000000000e+02 8.315179497003555298e-02
3.760000000000000000e+02 8.461172878742218018e-02
3.770000000000000000e+02 8.348999917507171631e-02
3.780000000000000000e+02 8.368760347366333008e-02
3.790000000000000000e+02 8.301562070846557617e-02
3.800000000000000000e+02 8.397634327411651611e-02
3.810000000000000000e+02 8.483015000820159912e-02
3.820000000000000000e+02 8.515090495347976685e-02
3.830000000000000000e+02 8.467084169387817383e-02
3.840000000000000000e+02 8.621302247047424316e-02
3.850000000000000000e+02 8.458941429853439331e-02
3.860000000000000000e+02 8.664987236261367798e-02
3.870000000000000000e+02 8.495846390724182129e-02
3.880000000000000000e+02 8.768726885318756104e-02
3.890000000000000000e+02 8.395289629697799683e-02
3.900000000000000000e+02 8.938209712505340576e-02
3.910000000000000000e+02 8.274952322244644165e-02
3.920000000000000000e+02 8.948378264904022217e-02
3.930000000000000000e+02 8.284398168325424194e-02
3.940000000000000000e+02 8.611955493688583374e-02
3.950000000000000000e+02 8.759532868862152100e-02
3.960000000000000000e+02 8.276134729385375977e-02
3.970000000000000000e+02 8.872149884700775146e-02
3.980000000000000000e+02 8.540917932987213135e-02
3.990000000000000000e+02 8.641508966684341431e-02
4.000000000000000000e+02 8.664277195930480957e-02
4.010000000000000000e+02 8.675593882799148560e-02
4.020000000000000000e+02 8.577221632003784180e-02
4.030000000000000000e+02 8.724281191825866699e-02
4.040000000000000000e+02 8.728005737066268921e-02
4.050000000000000000e+02 8.609536290168762207e-02
4.060000000000000000e+02 8.739362657070159912e-02
4.070000000000000000e+02 8.698616921901702881e-02
4.080000000000000000e+02 8.710579574108123779e-02
4.090000000000000000e+02 8.816712349653244019e-02
4.100000000000000000e+02 8.674298226833343506e-02
4.110000000000000000e+02 8.842092752456665039e-02
4.120000000000000000e+02 8.624783158302307129e-02
4.130000000000000000e+02 8.741249144077301025e-02
4.140000000000000000e+02 8.567535877227783203e-02
4.150000000000000000e+02 8.573052287101745605e-02
4.160000000000000000e+02 8.702363818883895874e-02
4.170000000000000000e+02 8.751609921455383301e-02
4.180000000000000000e+02 8.808089792728424072e-02
4.190000000000000000e+02 8.736664056777954102e-02
4.200000000000000000e+02 8.666801452636718750e-02
4.210000000000000000e+02 8.732043206691741943e-02
4.220000000000000000e+02 8.753393590450286865e-02
4.230000000000000000e+02 8.765224367380142212e-02
4.240000000000000000e+02 8.807890117168426514e-02
4.250000000000000000e+02 8.716109395027160645e-02
4.260000000000000000e+02 8.819156885147094727e-02
4.270000000000000000e+02 8.759872615337371826e-02
4.280000000000000000e+02 8.774902671575546265e-02
4.290000000000000000e+02 8.793744444847106934e-02
4.300000000000000000e+02 8.802473545074462891e-02
4.310000000000000000e+02 8.780340850353240967e-02
4.320000000000000000e+02 8.848222345113754272e-02
4.330000000000000000e+02 8.753234148025512695e-02
4.340000000000000000e+02 8.846268057823181152e-02
4.350000000000000000e+02 8.747962117195129395e-02
4.360000000000000000e+02 8.890578150749206543e-02
4.370000000000000000e+02 8.741229772567749023e-02
4.380000000000000000e+02 8.899287879467010498e-02
4.390000000000000000e+02 8.693814277648925781e-02
4.400000000000000000e+02 8.945814520120620728e-02
4.410000000000000000e+02 8.621174097061157227e-02
4.420000000000000000e+02 8.886845409870147705e-02
4.430000000000000000e+02 8.673753589391708374e-02
4.440000000000000000e+02 8.810419589281082153e-02
4.450000000000000000e+02 8.887080848217010498e-02
4.460000000000000000e+02 8.717120438814163208e-02
4.470000000000000000e+02 8.871649950742721558e-02
4.480000000000000000e+02 8.709440380334854126e-02
4.490000000000000000e+02 8.787816762924194336e-02
4.500000000000000000e+02 8.889093995094299316e-02
4.510000000000000000e+02 8.701336383819580078e-02
4.520000000000000000e+02 8.868241310119628906e-02
4.530000000000000000e+02 8.738671243190765381e-02
4.540000000000000000e+02 8.788073062896728516e-02
4.550000000000000000e+02 8.884149789810180664e-02
4.560000000000000000e+02 8.753246068954467773e-02
4.570000000000000000e+02 8.850467205047607422e-02
4.580000000000000000e+02 8.808852732181549072e-02
4.590000000000000000e+02 8.785437047481536865e-02
4.600000000000000000e+02 8.836138248443603516e-02
4.610000000000000000e+02 8.820910751819610596e-02
4.620000000000000000e+02 8.788298815488815308e-02
4.630000000000000000e+02 8.853136003017425537e-02
4.640000000000000000e+02 8.792054653167724609e-02
4.650000000000000000e+02 8.813804388046264648e-02
4.660000000000000000e+02 8.855038881301879883e-02
4.670000000000000000e+02 8.786949515342712402e-02
4.680000000000000000e+02 8.858051896095275879e-02
4.690000000000000000e+02 8.817306905984878540e-02
4.700000000000000000e+02 8.826088905334472656e-02
4.710000000000000000e+02 8.846231549978256226e-02
4.720000000000000000e+02 8.816637098789215088e-02
4.730000000000000000e+02 8.856409788131713867e-02
4.740000000000000000e+02 8.806300908327102661e-02
4.750000000000000000e+02 8.852748572826385498e-02
4.760000000000000000e+02 8.811710774898529053e-02
4.770000000000000000e+02 8.849211037158966064e-02
4.780000000000000000e+02 8.835651725530624390e-02
4.790000000000000000e+02 8.831472694873809814e-02
4.800000000000000000e+02 8.842848986387252808e-02
4.810000000000000000e+02 8.832575380802154541e-02
4.820000000000000000e+02 8.837224543094635010e-02
4.830000000000000000e+02 8.840394020080566406e-02
4.840000000000000000e+02 8.833524584770202637e-02
4.850000000000000000e+02 8.829588443040847778e-02
4.860000000000000000e+02 8.846233785152435303e-02
4.870000000000000000e+02 8.815334737300872803e-02
4.880000000000000000e+02 8.839642256498336792e-02
4.890000000000000000e+02 8.823674172163009644e-02
4.900000000000000000e+02 8.798249810934066772e-02
4.910000000000000000e+02 8.851929008960723877e-02
4.920000000000000000e+02 8.740498125553131104e-02
4.930000000000000000e+02 8.884239196777343750e-02
4.940000000000000000e+02 8.723464608192443848e-02
4.950000000000000000e+02 8.903059363365173340e-02
4.960000000000000000e+02 8.751301467418670654e-02
4.970000000000000000e+02 8.871944993734359741e-02
4.980000000000000000e+02 8.768387138843536377e-02
4.990000000000000000e+02 8.822549879550933838e-02
5.000000000000000000e+02 8.807270973920822144e-02
5.010000000000000000e+02 8.831064403057098389e-02
5.020000000000000000e+02 8.819331228733062744e-02
5.030000000000000000e+02 8.828173577785491943e-02
5.040000000000000000e+02 8.816053718328475952e-02
5.050000000000000000e+02 8.830019831657409668e-02
5.060000000000000000e+02 8.824809640645980835e-02
5.070000000000000000e+02 8.834743499755859375e-02
5.080000000000000000e+02 8.834125101566314697e-02
5.090000000000000000e+02 8.841945976018905640e-02
5.100000000000000000e+02 8.833532035350799561e-02
5.110000000000000000e+02 8.832070231437683105e-02
5.120000000000000000e+02 8.833208680152893066e-02
5.130000000000000000e+02 8.840528130531311035e-02
5.140000000000000000e+02 8.838254213333129883e-02
5.150000000000000000e+02 8.835771679878234863e-02
5.160000000000000000e+02 8.838146924972534180e-02
5.170000000000000000e+02 8.844025433063507080e-02
5.180000000000000000e+02 8.842821419239044189e-02
5.190000000000000000e+02 8.837841451168060303e-02
5.200000000000000000e+02 8.838790655136108398e-02
5.210000000000000000e+02 8.844089508056640625e-02
5.220000000000000000e+02 8.844718337059020996e-02
5.230000000000000000e+02 8.839687705039978027e-02
5.240000000000000000e+02 8.838959038257598877e-02
5.250000000000000000e+02 8.843099325895309448e-02
5.260000000000000000e+02 8.845342695713043213e-02
5.270000000000000000e+02 8.842246234416961670e-02
5.280000000000000000e+02 8.841007202863693237e-02
5.290000000000000000e+02 8.843164891004562378e-02
5.300000000000000000e+02 8.844725787639617920e-02
5.310000000000000000e+02 8.842639625072479248e-02
5.320000000000000000e+02 8.841980993747711182e-02
5.330000000000000000e+02 8.843751251697540283e-02
5.340000000000000000e+02 8.844881504774093628e-02
5.350000000000000000e+02 8.843240141868591309e-02
5.360000000000000000e+02 8.842708915472030640e-02
5.370000000000000000e+02 8.844153583049774170e-02
5.380000000000000000e+02 8.845071494579315186e-02
5.390000000000000000e+02 8.843800425529479980e-02
5.400000000000000000e+02 8.843328058719635010e-02
5.410000000000000000e+02 8.844287693500518799e-02
5.420000000000000000e+02 8.844858407974243164e-02
5.430000000000000000e+02 8.843843638896942139e-02
5.440000000000000000e+02 8.843466639518737793e-02
5.450000000000000000e+02 8.844295144081115723e-02
5.460000000000000000e+02 8.845026791095733643e-02
5.470000000000000000e+02 8.844669908285140991e-02
5.480000000000000000e+02 8.844390511512756348e-02
5.490000000000000000e+02 8.844602108001708984e-02
5.500000000000000000e+02 8.844738453626632690e-02
5.510000000000000000e+02 8.844445645809173584e-02
5.520000000000000000e+02 8.844327181577682495e-02
5.530000000000000000e+02 8.844502270221710205e-02
5.540000000000000000e+02 8.844688534736633301e-02
5.550000000000000000e+02 8.844757825136184692e-02
5.560000000000000000e+02 8.844860643148422241e-02
5.570000000000000000e+02 8.844869583845138550e-02
5.580000000000000000e+02 8.844831585884094238e-02
5.590000000000000000e+02 8.844907581806182861e-02
5.600000000000000000e+02 8.844996243715286255e-02
5.610000000000000000e+02 8.844812959432601929e-02
5.620000000000000000e+02 8.844699710607528687e-02
5.630000000000000000e+02 8.844992518424987793e-02
5.640000000000000000e+02 8.845275640487670898e-02
5.650000000000000000e+02 8.845060318708419800e-02
5.660000000000000000e+02 8.844846487045288086e-02
5.670000000000000000e+02 8.845137059688568115e-02
5.680000000000000000e+02 8.845414966344833374e-02
5.690000000000000000e+02 8.845150470733642578e-02
5.700000000000000000e+02 8.844920992851257324e-02
5.710000000000000000e+02 8.845190703868865967e-02
5.720000000000000000e+02 8.845405280590057373e-02
5.730000000000000000e+02 8.845138549804687500e-02
5.740000000000000000e+02 8.844999223947525024e-02
5.750000000000000000e+02 8.845308423042297363e-02
5.760000000000000000e+02 8.845455944538116455e-02
5.770000000000000000e+02 8.845178037881851196e-02
5.780000000000000000e+02 8.845151960849761963e-02
5.790000000000000000e+02 8.845505863428115845e-02
5.800000000000000000e+02 8.845546841621398926e-02
5.810000000000000000e+02 8.845198154449462891e-02
5.820000000000000000e+02 8.845189213752746582e-02
5.830000000000000000e+02 8.845536410808563232e-02
5.840000000000000000e+02 8.845528960227966309e-02
5.850000000000000000e+02 8.845213055610656738e-02
5.860000000000000000e+02 8.845277130603790283e-02
5.870000000000000000e+02 8.845610916614532471e-02
5.880000000000000000e+02 8.845571428537368774e-02
5.890000000000000000e+02 8.845305442810058594e-02
5.900000000000000000e+02 8.845394849777221680e-02
5.910000000000000000e+02 8.845640718936920166e-02
5.920000000000000000e+02 8.845539391040802002e-02
5.930000000000000000e+02 8.845338970422744751e-02
5.940000000000000000e+02 8.845482766628265381e-02
5.950000000000000000e+02 8.845691382884979248e-02
5.960000000000000000e+02 8.845600485801696777e-02
5.970000000000000000e+02 8.845477551221847534e-02
5.980000000000000000e+02 8.845590054988861084e-02
5.990000000000000000e+02 8.845670521259307861e-02
6.000000000000000000e+02 8.845549076795578003e-02
6.010000000000000000e+02 8.845515549182891846e-02
6.020000000000000000e+02 8.845655620098114014e-02
6.030000000000000000e+02 8.845683932304382324e-02
6.040000000000000000e+02 8.845578134059906006e-02
6.050000000000000000e+02 8.845600485801696777e-02
6.060000000000000000e+02 8.845715224742889404e-02
6.070000000000000000e+02 8.845686912536621094e-02
6.080000000000000000e+02 8.845607191324234009e-02
6.090000000000000000e+02 8.845678716897964478e-02
6.100000000000000000e+02 8.845760673284530640e-02
6.110000000000000000e+02 8.845697343349456787e-02
6.120000000000000000e+02 8.845656365156173706e-02
6.130000000000000000e+02 8.845743536949157715e-02
6.140000000000000000e+02 8.845780789852142334e-02
6.150000000000000000e+02 8.845697343349456787e-02
6.160000000000000000e+02 8.845683187246322632e-02
6.170000000000000000e+02 8.845780044794082642e-02
6.180000000000000000e+02 8.845797181129455566e-02
6.190000000000000000e+02 8.845724165439605713e-02
6.200000000000000000e+02 8.845740556716918945e-02
6.210000000000000000e+02 8.845815062522888184e-02
6.220000000000000000e+02 8.845795691013336182e-02
6.230000000000000000e+02 8.845742046833038330e-02
6.240000000000000000e+02 8.845789730548858643e-02
6.250000000000000000e+02 8.845855295658111572e-02
6.260000000000000000e+02 8.845826238393783569e-02
6.270000000000000000e+02 8.845784515142440796e-02
6.280000000000000000e+02 8.845824748277664185e-02
6.290000000000000000e+02 8.845853805541992188e-02
6.300000000000000000e+02 8.845819532871246338e-02
6.310000000000000000e+02 8.845812082290649414e-02
6.320000000000000000e+02 8.845864981412887573e-02
6.330000000000000000e+02 8.845879137516021729e-02
6.340000000000000000e+02 8.845846354961395264e-02
6.350000000000000000e+02 8.845849335193634033e-02
6.360000000000000000e+02 8.845890313386917114e-02
6.370000000000000000e+02 8.845880627632141113e-02
6.380000000000000000e+02 8.845850825309753418e-02
6.390000000000000000e+02 8.845884352922439575e-02
6.400000000000000000e+02 8.845919370651245117e-02
6.410000000000000000e+02 8.845894038677215576e-02
6.420000000000000000e+02 8.845877647399902344e-02
6.430000000000000000e+02 8.845908939838409424e-02
6.440000000000000000e+02 8.845920860767364502e-02
6.450000000000000000e+02 8.845902979373931885e-02
6.460000000000000000e+02 8.845913410186767578e-02
6.470000000000000000e+02 8.845932781696319580e-02
6.480000000000000000e+02 8.845916390419006348e-02
6.490000000000000000e+02 8.845914155244827271e-02
6.500000000000000000e+02 8.845944702625274658e-02
6.510000000000000000e+02 8.845960348844528198e-02
6.520000000000000000e+02 8.845940977334976196e-02
6.530000000000000000e+02 8.845937252044677734e-02
6.540000000000000000e+02 8.845955133438110352e-02
6.550000000000000000e+02 8.845952153205871582e-02
6.560000000000000000e+02 8.845941722393035889e-02
6.570000000000000000e+02 8.845962584018707275e-02
6.580000000000000000e+02 8.845984935760498047e-02
6.590000000000000000e+02 8.845973759889602661e-02
6.600000000000000000e+02 8.845957368612289429e-02
6.610000000000000000e+02 8.845978230237960815e-02
6.620000000000000000e+02 8.845992386341094971e-02
6.630000000000000000e+02 8.845980465412139893e-02
6.640000000000000000e+02 8.845980465412139893e-02
6.650000000000000000e+02 8.845996856689453125e-02
6.660000000000000000e+02 8.845993876457214355e-02
6.670000000000000000e+02 8.845990896224975586e-02
6.680000000000000000e+02 8.846003562211990356e-02
6.690000000000000000e+02 8.846011757850646973e-02
6.700000000000000000e+02 8.846005797386169434e-02
6.710000000000000000e+02 8.846004307270050049e-02
6.720000000000000000e+02 8.846018463373184204e-02
6.730000000000000000e+02 8.846016228199005127e-02
6.740000000000000000e+02 8.846011757850646973e-02
6.750000000000000000e+02 8.846020698547363281e-02
6.760000000000000000e+02 8.846029639244079590e-02
6.770000000000000000e+02 8.846027404069900513e-02
6.780000000000000000e+02 8.846028149127960205e-02
6.790000000000000000e+02 8.846033364534378052e-02
6.800000000000000000e+02 8.846035599708557129e-02
6.810000000000000000e+02 8.846037089824676514e-02
6.820000000000000000e+02 8.846040070056915283e-02
6.830000000000000000e+02 8.846044540405273438e-02
6.840000000000000000e+02 8.846048265695571899e-02
6.850000000000000000e+02 8.846047520637512207e-02
6.860000000000000000e+02 8.846047520637512207e-02
6.870000000000000000e+02 8.846051245927810669e-02
6.880000000000000000e+02 8.846055716276168823e-02
6.890000000000000000e+02 8.846056461334228516e-02
6.900000000000000000e+02 8.846060931682586670e-02
6.910000000000000000e+02 8.846069127321243286e-02
6.920000000000000000e+02 8.846069127321243286e-02
6.930000000000000000e+02 8.846062421798706055e-02
6.940000000000000000e+02 8.846071362495422363e-02
6.950000000000000000e+02 8.846071362495422363e-02
6.960000000000000000e+02 8.846069127321243286e-02
6.970000000000000000e+02 8.846075087785720825e-02
6.980000000000000000e+02 8.846081793308258057e-02
6.990000000000000000e+02 8.846080303192138672e-02
7.000000000000000000e+02 8.846081793308258057e-02
7.010000000000000000e+02 8.846084773540496826e-02
7.020000000000000000e+02 8.846084028482437134e-02
7.030000000000000000e+02 8.846084028482437134e-02
7.040000000000000000e+02 8.846089243888854980e-02
7.050000000000000000e+02 8.846093714237213135e-02
7.060000000000000000e+02 8.846095949411392212e-02
7.070000000000000000e+02 8.846095204353332520e-02
7.080000000000000000e+02 8.846093714237213135e-02
7.090000000000000000e+02 8.846096694469451904e-02
7.100000000000000000e+02 8.846101164817810059e-02
7.110000000000000000e+02 8.846101164817810059e-02
7.120000000000000000e+02 8.846101164817810059e-02
7.130000000000000000e+02 8.846105635166168213e-02
7.140000000000000000e+02 8.846107125282287598e-02
7.150000000000000000e+02 8.846107125282287598e-02
7.160000000000000000e+02 8.846107125282287598e-02
7.170000000000000000e+02 8.846107125282287598e-02
7.180000000000000000e+02 8.846113085746765137e-02
7.190000000000000000e+02 8.846116811037063599e-02
7.200000000000000000e+02 8.846114575862884521e-02
7.210000000000000000e+02 8.846116811037063599e-02
7.220000000000000000e+02 8.846119046211242676e-02
7.230000000000000000e+02 8.846117556095123291e-02
7.240000000000000000e+02 8.846117556095123291e-02
7.250000000000000000e+02 8.846125006675720215e-02
7.260000000000000000e+02 8.846126496791839600e-02
7.270000000000000000e+02 8.846123516559600830e-02
7.280000000000000000e+02 8.846127986907958984e-02
7.290000000000000000e+02 8.846130222082138062e-02
7.300000000000000000e+02 8.846125751733779907e-02
7.310000000000000000e+02 8.846126496791839600e-02
7.320000000000000000e+02 8.846132457256317139e-02
7.330000000000000000e+02 8.846131712198257446e-02
7.340000000000000000e+02 8.846131712198257446e-02
7.350000000000000000e+02 8.846132457256317139e-02
7.360000000000000000e+02 8.846132457256317139e-02
7.370000000000000000e+02 8.846135437488555908e-02
7.380000000000000000e+02 8.846138417720794678e-02
7.390000000000000000e+02 8.846138417720794678e-02
7.400000000000000000e+02 8.846139907836914062e-02
7.410000000000000000e+02 8.846139907836914062e-02
7.420000000000000000e+02 8.846139907836914062e-02
7.430000000000000000e+02 8.846140652894973755e-02
7.440000000000000000e+02 8.846142888069152832e-02
7.450000000000000000e+02 8.846145123243331909e-02
7.460000000000000000e+02 8.846145123243331909e-02
7.470000000000000000e+02 8.846145868301391602e-02
7.480000000000000000e+02 8.846148848533630371e-02
7.490000000000000000e+02 8.846146613359451294e-02
7.500000000000000000e+02 8.846150338649749756e-02
7.510000000000000000e+02 8.846148848533630371e-02
7.520000000000000000e+02 8.846148103475570679e-02
7.530000000000000000e+02 8.846154808998107910e-02
7.540000000000000000e+02 8.846154808998107910e-02
7.550000000000000000e+02 8.846151828765869141e-02
7.560000000000000000e+02 8.846153318881988525e-02
7.570000000000000000e+02 8.846154808998107910e-02
7.580000000000000000e+02 8.846153318881988525e-02
7.590000000000000000e+02 8.846154808998107910e-02
7.600000000000000000e+02 8.846159279346466064e-02
7.610000000000000000e+02 8.846159279346466064e-02
7.620000000000000000e+02 8.846159279346466064e-02
7.630000000000000000e+02 8.846159279346466064e-02
7.640000000000000000e+02 8.846157789230346680e-02
7.650000000000000000e+02 8.846159279346466064e-02
7.660000000000000000e+02 8.846160769462585449e-02
7.670000000000000000e+02 8.846164494752883911e-02
7.680000000000000000e+02 8.846165984869003296e-02
7.690000000000000000e+02 8.846163749694824219e-02
7.700000000000000000e+02 8.846162259578704834e-02
7.710000000000000000e+02 8.846164494752883911e-02
7.720000000000000000e+02 8.846166729927062988e-02
7.730000000000000000e+02 8.846167474985122681e-02
7.740000000000000000e+02 8.846165984869003296e-02
7.750000000000000000e+02 8.846168965101242065e-02
7.760000000000000000e+02 8.846169710159301758e-02
7.770000000000000000e+02 8.846167474985122681e-02
7.780000000000000000e+02 8.846169710159301758e-02
7.790000000000000000e+02 8.846171200275421143e-02
7.800000000000000000e+02 8.846171200275421143e-02
7.810000000000000000e+02 8.846171945333480835e-02
7.820000000000000000e+02 8.846172690391540527e-02
7.830000000000000000e+02 8.846171945333480835e-02
7.840000000000000000e+02 8.846172690391540527e-02
7.850000000000000000e+02 8.846174180507659912e-02
7.860000000000000000e+02 8.846174180507659912e-02
7.870000000000000000e+02 8.846174180507659912e-02
7.880000000000000000e+02 8.846177160739898682e-02
7.890000000000000000e+02 8.846177160739898682e-02
7.900000000000000000e+02 8.846174925565719604e-02
7.910000000000000000e+02 8.846177160739898682e-02
7.920000000000000000e+02 8.846178650856018066e-02
7.930000000000000000e+02 8.846177160739898682e-02
7.940000000000000000e+02 8.846178650856018066e-02
7.950000000000000000e+02 8.846180140972137451e-02
7.960000000000000000e+02 8.846180140972137451e-02
7.970000000000000000e+02 8.846179395914077759e-02
7.980000000000000000e+02 8.846181631088256836e-02
7.990000000000000000e+02 8.846181631088256836e-02
8.000000000000000000e+02 8.846181631088256836e-02
8.010000000000000000e+02 8.846181631088256836e-02
8.020000000000000000e+02 8.846182376146316528e-02
8.030000000000000000e+02 8.846183121204376221e-02
8.040000000000000000e+02 8.846181631088256836e-02
8.050000000000000000e+02 8.846182376146316528e-02
8.060000000000000000e+02 8.846183121204376221e-02
8.070000000000000000e+02 8.846183866262435913e-02
8.080000000000000000e+02 8.846184611320495605e-02
8.090000000000000000e+02 8.846184611320495605e-02
8.100000000000000000e+02 8.846185356378555298e-02
8.110000000000000000e+02 8.846186846494674683e-02
8.120000000000000000e+02 8.846186101436614990e-02
8.130000000000000000e+02 8.846185356378555298e-02
8.140000000000000000e+02 8.846186101436614990e-02
8.150000000000000000e+02 8.846188336610794067e-02
8.160000000000000000e+02 8.846187591552734375e-02
8.170000000000000000e+02 8.846187591552734375e-02
8.180000000000000000e+02 8.846189081668853760e-02
8.190000000000000000e+02 8.846187591552734375e-02
8.200000000000000000e+02 8.846188336610794067e-02
8.210000000000000000e+02 8.846189826726913452e-02
8.220000000000000000e+02 8.846188336610794067e-02
8.230000000000000000e+02 8.846189826726913452e-02
8.240000000000000000e+02 8.846191316843032837e-02
8.250000000000000000e+02 8.846189081668853760e-02
8.260000000000000000e+02 8.846189826726913452e-02
8.270000000000000000e+02 8.846191316843032837e-02
8.280000000000000000e+02 8.846191316843032837e-02
8.290000000000000000e+02 8.846192061901092529e-02
8.300000000000000000e+02 8.846192061901092529e-02
8.310000000000000000e+02 8.846190571784973145e-02
8.320000000000000000e+02 8.846192806959152222e-02
8.330000000000000000e+02 8.846193552017211914e-02
8.340000000000000000e+02 8.846193552017211914e-02
8.350000000000000000e+02 8.846193552017211914e-02
8.360000000000000000e+02 8.846194297075271606e-02
8.370000000000000000e+02 8.846193552017211914e-02
8.380000000000000000e+02 8.846192806959152222e-02
8.390000000000000000e+02 8.846195042133331299e-02
8.400000000000000000e+02 8.846195042133331299e-02
8.410000000000000000e+02 8.846193552017211914e-02
8.420000000000000000e+02 8.846195042133331299e-02
8.430000000000000000e+02 8.846195042133331299e-02
8.440000000000000000e+02 8.846196532249450684e-02
8.450000000000000000e+02 8.846195042133331299e-02
8.460000000000000000e+02 8.846196532249450684e-02
8.470000000000000000e+02 8.846195787191390991e-02
8.480000000000000000e+02 8.846195787191390991e-02
8.490000000000000000e+02 8.846196532249450684e-02
8.500000000000000000e+02 8.846196532249450684e-02
8.510000000000000000e+02 8.846196532249450684e-02
8.520000000000000000e+02 8.846196532249450684e-02
8.530000000000000000e+02 8.846198022365570068e-02
8.540000000000000000e+02 8.846196532249450684e-02
8.550000000000000000e+02 8.846198022365570068e-02
8.560000000000000000e+02 8.846198022365570068e-02
8.570000000000000000e+02 8.846198022365570068e-02
8.580000000000000000e+02 8.846199512481689453e-02
8.590000000000000000e+02 8.846198767423629761e-02
8.600000000000000000e+02 8.846198022365570068e-02
8.610000000000000000e+02 8.846199512481689453e-02
8.620000000000000000e+02 8.846199512481689453e-02
8.630000000000000000e+02 8.846199512481689453e-02
8.640000000000000000e+02 8.846199512481689453e-02
8.650000000000000000e+02 8.846199512481689453e-02
8.660000000000000000e+02 8.846199512481689453e-02
8.670000000000000000e+02 8.846199512481689453e-02
8.680000000000000000e+02 8.846201002597808838e-02
8.690000000000000000e+02 8.846199512481689453e-02
8.700000000000000000e+02 8.846199512481689453e-02
8.710000000000000000e+02 8.846201002597808838e-02
8.720000000000000000e+02 8.846200257539749146e-02
8.730000000000000000e+02 8.846201747655868530e-02
8.740000000000000000e+02 8.846201002597808838e-02
8.750000000000000000e+02 8.846201002597808838e-02
8.760000000000000000e+02 8.846201002597808838e-02
8.770000000000000000e+02 8.846201002597808838e-02
8.780000000000000000e+02 8.846202492713928223e-02
8.790000000000000000e+02 8.846202492713928223e-02
8.800000000000000000e+02 8.846201002597808838e-02
8.810000000000000000e+02 8.846201747655868530e-02
8.820000000000000000e+02 8.846202492713928223e-02
8.830000000000000000e+02 8.846201002597808838e-02
8.840000000000000000e+02 8.846201747655868530e-02
8.850000000000000000e+02 8.846203982830047607e-02
8.860000000000000000e+02 8.846202492713928223e-02
8.870000000000000000e+02 8.846201002597808838e-02
8.880000000000000000e+02 8.846203237771987915e-02
8.890000000000000000e+02 8.846203237771987915e-02
8.900000000000000000e+02 8.846203982830047607e-02
8.910000000000000000e+02 8.846203237771987915e-02
8.920000000000000000e+02 8.846201747655868530e-02
8.930000000000000000e+02 8.846203237771987915e-02
8.940000000000000000e+02 8.846204727888107300e-02
8.950000000000000000e+02 8.846203982830047607e-02
8.960000000000000000e+02 8.846203982830047607e-02
8.970000000000000000e+02 8.846202492713928223e-02
8.980000000000000000e+02 8.846205472946166992e-02
8.990000000000000000e+02 8.846204727888107300e-02
9.000000000000000000e+02 8.846204727888107300e-02
9.010000000000000000e+02 8.846203237771987915e-02
9.020000000000000000e+02 8.846204727888107300e-02
9.030000000000000000e+02 8.846204727888107300e-02
9.040000000000000000e+02 8.846204727888107300e-02
9.050000000000000000e+02 8.846205472946166992e-02
9.060000000000000000e+02 8.846204727888107300e-02
9.070000000000000000e+02 8.846204727888107300e-02
9.080000000000000000e+02 8.846204727888107300e-02
9.090000000000000000e+02 8.846204727888107300e-02
9.100000000000000000e+02 8.846206218004226685e-02
9.110000000000000000e+02 8.846204727888107300e-02
9.120000000000000000e+02 8.846206218004226685e-02
9.130000000000000000e+02 8.846205472946166992e-02
9.140000000000000000e+02 8.846204727888107300e-02
9.150000000000000000e+02 8.846205472946166992e-02
9.160000000000000000e+02 8.846204727888107300e-02
9.170000000000000000e+02 8.846206963062286377e-02
9.180000000000000000e+02 8.846206218004226685e-02
9.190000000000000000e+02 8.846205472946166992e-02
9.200000000000000000e+02 8.846205472946166992e-02
9.210000000000000000e+02 8.846206218004226685e-02
9.220000000000000000e+02 8.846205472946166992e-02
9.230000000000000000e+02 8.846206963062286377e-02
9.240000000000000000e+02 8.846206963062286377e-02
9.250000000000000000e+02 8.846204727888107300e-02
9.260000000000000000e+02 8.846206963062286377e-02
9.270000000000000000e+02 8.846206218004226685e-02
9.280000000000000000e+02 8.846206218004226685e-02
9.290000000000000000e+02 8.846206963062286377e-02
9.300000000000000000e+02 8.846207708120346069e-02
9.310000000000000000e+02 8.846206963062286377e-02
9.320000000000000000e+02 8.846205472946166992e-02
9.330000000000000000e+02 8.846206963062286377e-02
9.340000000000000000e+02 8.846207708120346069e-02
9.350000000000000000e+02 8.846206218004226685e-02
9.360000000000000000e+02 8.846206963062286377e-02
9.370000000000000000e+02 8.846206218004226685e-02
9.380000000000000000e+02 8.846206963062286377e-02
9.390000000000000000e+02 8.846208453178405762e-02
9.400000000000000000e+02 8.846206963062286377e-02
9.410000000000000000e+02 8.846206963062286377e-02
9.420000000000000000e+02 8.846207708120346069e-02
9.430000000000000000e+02 8.846206218004226685e-02
9.440000000000000000e+02 8.846207708120346069e-02
9.450000000000000000e+02 8.846208453178405762e-02
9.460000000000000000e+02 8.846208453178405762e-02
9.470000000000000000e+02 8.846206963062286377e-02
9.480000000000000000e+02 8.846206963062286377e-02
9.490000000000000000e+02 8.846206963062286377e-02
9.500000000000000000e+02 8.846206963062286377e-02
9.510000000000000000e+02 8.846208453178405762e-02
9.520000000000000000e+02 8.846206963062286377e-02
9.530000000000000000e+02 8.846206963062286377e-02
9.540000000000000000e+02 8.846208453178405762e-02
9.550000000000000000e+02 8.846206963062286377e-02
9.560000000000000000e+02 8.846206963062286377e-02
9.570000000000000000e+02 8.846208453178405762e-02
9.580000000000000000e+02 8.846207708120346069e-02
9.590000000000000000e+02 8.846208453178405762e-02
9.600000000000000000e+02 8.846209198236465454e-02
9.610000000000000000e+02 8.846206963062286377e-02
9.620000000000000000e+02 8.846207708120346069e-02
9.630000000000000000e+02 8.846208453178405762e-02
9.640000000000000000e+02 8.846208453178405762e-02
9.650000000000000000e+02 8.846208453178405762e-02
9.660000000000000000e+02 8.846208453178405762e-02
9.670000000000000000e+02 8.846207708120346069e-02
9.680000000000000000e+02 8.846208453178405762e-02
9.690000000000000000e+02 8.846209198236465454e-02
9.700000000000000000e+02 8.846208453178405762e-02
9.710000000000000000e+02 8.846208453178405762e-02
9.720000000000000000e+02 8.846208453178405762e-02
9.730000000000000000e+02 8.846208453178405762e-02
9.740000000000000000e+02 8.846208453178405762e-02
9.750000000000000000e+02 8.846208453178405762e-02
9.760000000000000000e+02 8.846208453178405762e-02
9.770000000000000000e+02 8.846209943294525146e-02
9.780000000000000000e+02 8.846208453178405762e-02
9.790000000000000000e+02 8.846209198236465454e-02
9.800000000000000000e+02 8.846208453178405762e-02
9.810000000000000000e+02 8.846207708120346069e-02
9.820000000000000000e+02 8.846208453178405762e-02
9.830000000000000000e+02 8.846209943294525146e-02
9.840000000000000000e+02 8.846209198236465454e-02
9.850000000000000000e+02 8.846209943294525146e-02
9.860000000000000000e+02 8.846208453178405762e-02
9.870000000000000000e+02 8.846208453178405762e-02
9.880000000000000000e+02 8.846208453178405762e-02
9.890000000000000000e+02 8.846209198236465454e-02
9.900000000000000000e+02 8.846209943294525146e-02
9.910000000000000000e+02 8.846208453178405762e-02
9.920000000000000000e+02 8.846209198236465454e-02
9.930000000000000000e+02 8.846209198236465454e-02
9.940000000000000000e+02 8.846208453178405762e-02
9.950000000000000000e+02 8.846209943294525146e-02
9.960000000000000000e+02 8.846209198236465454e-02
9.970000000000000000e+02 8.846209943294525146e-02
9.980000000000000000e+02 8.846209943294525146e-02
9.990000000000000000e+02 8.846208453178405762e-02
1.000000000000000000e+03 8.846209943294525146e-02
1.001000000000000000e+03 8.846209943294525146e-02
1.002000000000000000e+03 8.846208453178405762e-02
1.003000000000000000e+03 8.846209943294525146e-02
1.004000000000000000e+03 8.846209943294525146e-02
1.005000000000000000e+03 8.846209943294525146e-02
1.006000000000000000e+03 8.846209943294525146e-02
1.007000000000000000e+03 8.846209943294525146e-02
1.008000000000000000e+03 8.846209198236465454e-02
1.009000000000000000e+03 8.846209943294525146e-02
1.010000000000000000e+03 8.846209943294525146e-02
1.011000000000000000e+03 8.846208453178405762e-02
1.012000000000000000e+03 8.846209943294525146e-02
1.013000000000000000e+03 8.846209198236465454e-02
1.014000000000000000e+03 8.846209943294525146e-02
1.015000000000000000e+03 8.846209943294525146e-02
1.016000000000000000e+03 8.846209198236465454e-02
1.017000000000000000e+03 8.846208453178405762e-02
1.018000000000000000e+03 8.846209943294525146e-02
1.019000000000000000e+03 8.846209943294525146e-02
1.020000000000000000e+03 8.846209943294525146e-02
1.021000000000000000e+03 8.846208453178405762e-02
1.022000000000000000e+03 8.846208453178405762e-02
1.023000000000000000e+03 8.846209198236465454e-02
1.024000000000000000e+03 8.846209943294525146e-02
1.025000000000000000e+03 8.846209943294525146e-02
1.026000000000000000e+03 8.846209943294525146e-02
1.027000000000000000e+03 8.846209943294525146e-02
1.028000000000000000e+03 8.846209198236465454e-02
1.029000000000000000e+03 8.846209943294525146e-02
1.030000000000000000e+03 8.846209943294525146e-02
1.031000000000000000e+03 8.846209198236465454e-02
1.032000000000000000e+03 8.846209943294525146e-02
1.033000000000000000e+03 8.846209943294525146e-02
1.034000000000000000e+03 8.846209198236465454e-02
1.035000000000000000e+03 8.846209198236465454e-02
1.036000000000000000e+03 8.846209943294525146e-02
1.037000000000000000e+03 8.846209943294525146e-02
1.038000000000000000e+03 8.846208453178405762e-02
1.039000000000000000e+03 8.846208453178405762e-02
1.040000000000000000e+03 8.846208453178405762e-02
1.041000000000000000e+03 8.846209943294525146e-02
1.042000000000000000e+03 8.846209943294525146e-02
1.043000000000000000e+03 8.846209943294525146e-02
1.044000000000000000e+03 8.846209198236465454e-02
1.045000000000000000e+03 8.846209943294525146e-02
1.046000000000000000e+03 8.846209943294525146e-02
1.047000000000000000e+03 8.846209943294525146e-02
1.048000000000000000e+03 8.846209943294525146e-02
1.049000000000000000e+03 8.846209943294525146e-02
1.050000000000000000e+03 8.846209943294525146e-02
1.051000000000000000e+03 8.846209943294525146e-02
1.052000000000000000e+03 8.846209943294525146e-02
1.053000000000000000e+03 8.846209943294525146e-02
1.054000000000000000e+03 8.846209943294525146e-02
1.055000000000000000e+03 8.846209943294525146e-02
1.056000000000000000e+03 8.846209943294525146e-02
1.057000000000000000e+03 8.846209198236465454e-02
1.058000000000000000e+03 8.846209198236465454e-02
1.059000000000000000e+03 8.846209943294525146e-02
1.060000000000000000e+03 8.846209943294525146e-02
1.061000000000000000e+03 8.846209943294525146e-02
1.062000000000000000e+03 8.846209943294525146e-02
1.063000000000000000e+03 8.846209943294525146e-02
1.064000000000000000e+03 8.846209943294525146e-02
1.065000000000000000e+03 8.846209943294525146e-02
1.066000000000000000e+03 8.846208453178405762e-02
1.067000000000000000e+03 8.846208453178405762e-02
1.068000000000000000e+03 8.846209943294525146e-02
1.069000000000000000e+03 8.846209943294525146e-02
1.070000000000000000e+03 8.846209943294525146e-02
1.071000000000000000e+03 8.846209943294525146e-02
1.072000000000000000e+03 8.846209943294525146e-02
1.073000000000000000e+03 8.846209943294525146e-02
1.074000000000000000e+03 8.846209943294525146e-02
1.075000000000000000e+03 8.846209198236465454e-02
1.076000000000000000e+03 8.846209943294525146e-02
1.077000000000000000e+03 8.846209943294525146e-02
1.078000000000000000e+03 8.846209943294525146e-02
1.079000000000000000e+03 8.846209943294525146e-02
1.080000000000000000e+03 8.846209943294525146e-02
1.081000000000000000e+03 8.846209943294525146e-02
1.082000000000000000e+03 8.846209943294525146e-02
1.083000000000000000e+03 8.846209943294525146e-02
1.084000000000000000e+03 8.846209943294525146e-02
1.085000000000000000e+03 8.846209943294525146e-02
1.086000000000000000e+03 8.846209943294525146e-02
1.087000000000000000e+03 8.846209943294525146e-02
1.088000000000000000e+03 8.846209943294525146e-02
1.089000000000000000e+03 8.846209943294525146e-02
1.090000000000000000e+03 8.846209943294525146e-02
1.091000000000000000e+03 8.846209943294525146e-02
1.092000000000000000e+03 8.846209943294525146e-02
1.093000000000000000e+03 8.846209943294525146e-02
1.094000000000000000e+03 8.846209943294525146e-02
1.095000000000000000e+03 8.846209943294525146e-02
1.096000000000000000e+03 8.846209943294525146e-02
1.097000000000000000e+03 8.846209943294525146e-02
1.098000000000000000e+03 8.846209943294525146e-02
1.099000000000000000e+03 8.846209943294525146e-02
1.100000000000000000e+03 8.846209943294525146e-02
1.101000000000000000e+03 8.846209943294525146e-02
1.102000000000000000e+03 8.846209943294525146e-02
1.103000000000000000e+03 8.846209943294525146e-02
1.104000000000000000e+03 8.846209943294525146e-02
1.105000000000000000e+03 8.846209943294525146e-02
1.106000000000000000e+03 8.846209943294525146e-02
1.107000000000000000e+03 8.846209943294525146e-02
1.108000000000000000e+03 8.846209943294525146e-02
1.109000000000000000e+03 8.846209943294525146e-02
1.110000000000000000e+03 8.846209943294525146e-02
1.111000000000000000e+03 8.846209943294525146e-02
1.112000000000000000e+03 8.846209943294525146e-02
1.113000000000000000e+03 8.846209943294525146e-02
1.114000000000000000e+03 8.846209943294525146e-02
1.115000000000000000e+03 8.846209943294525146e-02
1.116000000000000000e+03 8.846209943294525146e-02
1.117000000000000000e+03 8.846209943294525146e-02
1.118000000000000000e+03 8.846209943294525146e-02
1.119000000000000000e+03 8.846209943294525146e-02
1.120000000000000000e+03 8.846209198236465454e-02
1.121000000000000000e+03 8.846209943294525146e-02
1.122000000000000000e+03 8.846209943294525146e-02
1.123000000000000000e+03 8.846209943294525146e-02
1.124000000000000000e+03 8.846210688352584839e-02
1.125000000000000000e+03 8.846209943294525146e-02
1.126000000000000000e+03 8.846209943294525146e-02
1.127000000000000000e+03 8.846209943294525146e-02
1.128000000000000000e+03 8.846209943294525146e-02
1.129000000000000000e+03 8.846209943294525146e-02
1.130000000000000000e+03 8.846209943294525146e-02
1.131000000000000000e+03 8.846209943294525146e-02
1.132000000000000000e+03 8.846209943294525146e-02
1.133000000000000000e+03 8.846209943294525146e-02
1.134000000000000000e+03 8.846209943294525146e-02
1.135000000000000000e+03 8.846209943294525146e-02
1.136000000000000000e+03 8.846209943294525146e-02
1.137000000000000000e+03 8.846209943294525146e-02
1.138000000000000000e+03 8.846211433410644531e-02
1.139000000000000000e+03 8.846209943294525146e-02
1.140000000000000000e+03 8.846209943294525146e-02
1.141000000000000000e+03 8.846209198236465454e-02
1.142000000000000000e+03 8.846209943294525146e-02
1.143000000000000000e+03 8.846209943294525146e-02
1.144000000000000000e+03 8.846210688352584839e-02
1.145000000000000000e+03 8.846210688352584839e-02
1.146000000000000000e+03 8.846209943294525146e-02
1.147000000000000000e+03 8.846209943294525146e-02
1.148000000000000000e+03 8.846210688352584839e-02
1.149000000000000000e+03 8.846210688352584839e-02
1.150000000000000000e+03 8.846209943294525146e-02
1.151000000000000000e+03 8.846209943294525146e-02
1.152000000000000000e+03 8.846209943294525146e-02
1.153000000000000000e+03 8.846209943294525146e-02
1.154000000000000000e+03 8.846210688352584839e-02
1.155000000000000000e+03 8.846210688352584839e-02
1.156000000000000000e+03 8.846209943294525146e-02
1.157000000000000000e+03 8.846209943294525146e-02
1.158000000000000000e+03 8.846210688352584839e-02
1.159000000000000000e+03 8.846209943294525146e-02
1.160000000000000000e+03 8.846210688352584839e-02
1.161000000000000000e+03 8.846209943294525146e-02
1.162000000000000000e+03 8.846209943294525146e-02
1.163000000000000000e+03 8.846210688352584839e-02
1.164000000000000000e+03 8.846209943294525146e-02
1.165000000000000000e+03 8.846209943294525146e-02
1.166000000000000000e+03 8.846209943294525146e-02
1.167000000000000000e+03 8.846209943294525146e-02
1.168000000000000000e+03 8.846209943294525146e-02
1.169000000000000000e+03 8.846209943294525146e-02
1.170000000000000000e+03 8.846209943294525146e-02
1.171000000000000000e+03 8.846209943294525146e-02
1.172000000000000000e+03 8.846210688352584839e-02
1.173000000000000000e+03 8.846209943294525146e-02
1.174000000000000000e+03 8.846209943294525146e-02
1.175000000000000000e+03 8.846209943294525146e-02
1.176000000000000000e+03 8.846209943294525146e-02
1.177000000000000000e+03 8.846210688352584839e-02
1.178000000000000000e+03 8.846209943294525146e-02
1.179000000000000000e+03 8.846209943294525146e-02
1.180000000000000000e+03 8.846209943294525146e-02
1.181000000000000000e+03 8.846209943294525146e-02
1.182000000000000000e+03 8.846209943294525146e-02
1.183000000000000000e+03 8.846210688352584839e-02
1.184000000000000000e+03 8.846210688352584839e-02
1.185000000000000000e+03 8.846209943294525146e-02
1.186000000000000000e+03 8.846210688352584839e-02
1.187000000000000000e+03 8.846211433410644531e-02
1.188000000000000000e+03 8.846209943294525146e-02
1.189000000000000000e+03 8.846209943294525146e-02
1.190000000000000000e+03 8.846209943294525146e-02
1.191000000000000000e+03 8.846209943294525146e-02
1.192000000000000000e+03 8.846209943294525146e-02
1.193000000000000000e+03 8.846209943294525146e-02
1.194000000000000000e+03 8.846209943294525146e-02
1.195000000000000000e+03 8.846209943294525146e-02
1.196000000000000000e+03 8.846209943294525146e-02
1.197000000000000000e+03 8.846209943294525146e-02
1.198000000000000000e+03 8.846209943294525146e-02
1.199000000000000000e+03 8.846209943294525146e-02
1.200000000000000000e+03 8.846209943294525146e-02
1.201000000000000000e+03 8.846211433410644531e-02
1.202000000000000000e+03 8.846210688352584839e-02
1.203000000000000000e+03 8.846210688352584839e-02
1.204000000000000000e+03 8.846210688352584839e-02
1.205000000000000000e+03 8.846209943294525146e-02
1.206000000000000000e+03 8.846209943294525146e-02
1.207000000000000000e+03 8.846209943294525146e-02
1.208000000000000000e+03 8.846209943294525146e-02
1.209000000000000000e+03 8.846210688352584839e-02
1.210000000000000000e+03 8.846209943294525146e-02
1.211000000000000000e+03 8.846209943294525146e-02
1.212000000000000000e+03 8.846209943294525146e-02
1.213000000000000000e+03 8.846209943294525146e-02
1.214000000000000000e+03 8.846211433410644531e-02
1.215000000000000000e+03 8.846210688352584839e-02
1.216000000000000000e+03 8.846209943294525146e-02
1.217000000000000000e+03 8.846209943294525146e-02
1.218000000000000000e+03 8.846209943294525146e-02
1.219000000000000000e+03 8.846210688352584839e-02
1.220000000000000000e+03 8.846209943294525146e-02
1.221000000000000000e+03 8.846209943294525146e-02
1.222000000000000000e+03 8.846210688352584839e-02
1.223000000000000000e+03 8.846209943294525146e-02
1.224000000000000000e+03 8.846209943294525146e-02
1.225000000000000000e+03 8.846210688352584839e-02
1.226000000000000000e+03 8.846209943294525146e-02
1.227000000000000000e+03 8.846209943294525146e-02
1.228000000000000000e+03 8.846209943294525146e-02
1.229000000000000000e+03 8.846210688352584839e-02
1.230000000000000000e+03 8.846209943294525146e-02
1.231000000000000000e+03 8.846211433410644531e-02
1.232000000000000000e+03 8.846209943294525146e-02
1.233000000000000000e+03 8.846209943294525146e-02
1.234000000000000000e+03 8.846209943294525146e-02
1.235000000000000000e+03 8.846209943294525146e-02
1.236000000000000000e+03 8.846211433410644531e-02
1.237000000000000000e+03 8.846209943294525146e-02
1.238000000000000000e+03 8.846209943294525146e-02
1.239000000000000000e+03 8.846209943294525146e-02
1.240000000000000000e+03 8.846209943294525146e-02
1.241000000000000000e+03 8.846210688352584839e-02
1.242000000000000000e+03 8.846210688352584839e-02
1.243000000000000000e+03 8.846209943294525146e-02
1.244000000000000000e+03 8.846209943294525146e-02
1.245000000000000000e+03 8.846211433410644531e-02
1.246000000000000000e+03 8.846211433410644531e-02
1.247000000000000000e+03 8.846209943294525146e-02
1.248000000000000000e+03 8.846209943294525146e-02
1.249000000000000000e+03 8.846209943294525146e-02
1.250000000000000000e+03 8.846209943294525146e-02
1.251000000000000000e+03 8.846210688352584839e-02
1.252000000000000000e+03 8.846209943294525146e-02
1.253000000000000000e+03 8.846210688352584839e-02
1.254000000000000000e+03 8.846209943294525146e-02
1.255000000000000000e+03 8.846209943294525146e-02
1.256000000000000000e+03 8.846209943294525146e-02
1.257000000000000000e+03 8.846210688352584839e-02
1.258000000000000000e+03 8.846209943294525146e-02
1.259000000000000000e+03 8.846209943294525146e-02
1.260000000000000000e+03 8.846209943294525146e-02
1.261000000000000000e+03 8.846211433410644531e-02
1.262000000000000000e+03 8.846209943294525146e-02
1.263000000000000000e+03 8.846209943294525146e-02
1.264000000000000000e+03 8.846209943294525146e-02
1.265000000000000000e+03 8.846209943294525146e-02
1.266000000000000000e+03 8.846209943294525146e-02
1.267000000000000000e+03 8.846210688352584839e-02
1.268000000000000000e+03 8.846209943294525146e-02
1.269000000000000000e+03 8.846210688352584839e-02
1.270000000000000000e+03 8.846209943294525146e-02
1.271000000000000000e+03 8.846209943294525146e-02
1.272000000000000000e+03 8.846209943294525146e-02
1.273000000000000000e+03 8.846211433410644531e-02
1.274000000000000000e+03 8.846209943294525146e-02
1.275000000000000000e+03 8.846209943294525146e-02
1.276000000000000000e+03 8.846209943294525146e-02
1.277000000000000000e+03 8.846211433410644531e-02
1.278000000000000000e+03 8.846209943294525146e-02
1.279000000000000000e+03 8.846211433410644531e-02
1.280000000000000000e+03 8.846209943294525146e-02
1.281000000000000000e+03 8.846211433410644531e-02
1.282000000000000000e+03 8.846211433410644531e-02
1.283000000000000000e+03 8.846211433410644531e-02
1.284000000000000000e+03 8.846210688352584839e-02
1.285000000000000000e+03 8.846209943294525146e-02
1.286000000000000000e+03 8.846209943294525146e-02
1.287000000000000000e+03 8.846209943294525146e-02
1.288000000000000000e+03 8.846210688352584839e-02
1.289000000000000000e+03 8.846211433410644531e-02
1.290000000000000000e+03 8.846211433410644531e-02
1.291000000000000000e+03 8.846211433410644531e-02
1.292000000000000000e+03 8.846209943294525146e-02
1.293000000000000000e+03 8.846209943294525146e-02
1.294000000000000000e+03 8.846209943294525146e-02
1.295000000000000000e+03 8.846210688352584839e-02
1.296000000000000000e+03 8.846210688352584839e-02
1.297000000000000000e+03 8.846210688352584839e-02
1.298000000000000000e+03 8.846211433410644531e-02
1.299000000000000000e+03 8.846210688352584839e-02
1.300000000000000000e+03 8.846209943294525146e-02
1.301000000000000000e+03 8.846209943294525146e-02
1.302000000000000000e+03 8.846210688352584839e-02
1.303000000000000000e+03 8.846211433410644531e-02
1.304000000000000000e+03 8.846211433410644531e-02
1.305000000000000000e+03 8.846210688352584839e-02
1.306000000000000000e+03 8.846209943294525146e-02
1.307000000000000000e+03 8.846209943294525146e-02
1.308000000000000000e+03 8.846209943294525146e-02
1.309000000000000000e+03 8.846210688352584839e-02
1.310000000000000000e+03 8.846211433410644531e-02
1.311000000000000000e+03 8.846209943294525146e-02
1.312000000000000000e+03 8.846211433410644531e-02
1.313000000000000000e+03 8.846209943294525146e-02
1.314000000000000000e+03 8.846209943294525146e-02
1.315000000000000000e+03 8.846209943294525146e-02
1.316000000000000000e+03 8.846209943294525146e-02
1.317000000000000000e+03 8.846210688352584839e-02
1.318000000000000000e+03 8.846210688352584839e-02
1.319000000000000000e+03 8.846211433410644531e-02
1.320000000000000000e+03 8.846210688352584839e-02
1.321000000000000000e+03 8.846209943294525146e-02
1.322000000000000000e+03 8.846209943294525146e-02
1.323000000000000000e+03 8.846209943294525146e-02
1.324000000000000000e+03 8.846209943294525146e-02
1.325000000000000000e+03 8.846210688352584839e-02
1.326000000000000000e+03 8.846209943294525146e-02
1.327000000000000000e+03 8.846211433410644531e-02
1.328000000000000000e+03 8.846209943294525146e-02
1.329000000000000000e+03 8.846209943294525146e-02
1.330000000000000000e+03 8.846211433410644531e-02
1.331000000000000000e+03 8.846209943294525146e-02
1.332000000000000000e+03 8.846209943294525146e-02
1.333000000000000000e+03 8.846209943294525146e-02
1.334000000000000000e+03 8.846209943294525146e-02
1.335000000000000000e+03 8.846211433410644531e-02
1.336000000000000000e+03 8.846211433410644531e-02
1.337000000000000000e+03 8.846210688352584839e-02
1.338000000000000000e+03 8.846210688352584839e-02
1.339000000000000000e+03 8.846210688352584839e-02
1.340000000000000000e+03 8.846209943294525146e-02
1.341000000000000000e+03 8.846209943294525146e-02
1.342000000000000000e+03 8.846211433410644531e-02
1.343000000000000000e+03 8.846211433410644531e-02
1.344000000000000000e+03 8.846209943294525146e-02
1.345000000000000000e+03 8.846210688352584839e-02
1.346000000000000000e+03 8.846209943294525146e-02
1.347000000000000000e+03 8.846209943294525146e-02
1.348000000000000000e+03 8.846211433410644531e-02
1.349000000000000000e+03 8.846211433410644531e-02
1.350000000000000000e+03 8.846211433410644531e-02
1.351000000000000000e+03 8.846211433410644531e-02
1.352000000000000000e+03 8.846210688352584839e-02
1.353000000000000000e+03 8.846210688352584839e-02
1.354000000000000000e+03 8.846209943294525146e-02
1.355000000000000000e+03 8.846209943294525146e-02
1.356000000000000000e+03 8.846209943294525146e-02
1.357000000000000000e+03 8.846210688352584839e-02
1.358000000000000000e+03 8.846209943294525146e-02
1.359000000000000000e+03 8.846209943294525146e-02
1.360000000000000000e+03 8.846210688352584839e-02
1.361000000000000000e+03 8.846210688352584839e-02
1.362000000000000000e+03 8.846210688352584839e-02
1.363000000000000000e+03 8.846210688352584839e-02
1.364000000000000000e+03 8.846209943294525146e-02
1.365000000000000000e+03 8.846209943294525146e-02
1.366000000000000000e+03 8.846210688352584839e-02
1.367000000000000000e+03 8.846210688352584839e-02
1.368000000000000000e+03 8.846210688352584839e-02
1.369000000000000000e+03 8.846210688352584839e-02
1.370000000000000000e+03 8.846210688352584839e-02
1.371000000000000000e+03 8.846210688352584839e-02
1.372000000000000000e+03 8.846211433410644531e-02
1.373000000000000000e+03 8.846211433410644531e-02
1.374000000000000000e+03 8.846210688352584839e-02
1.375000000000000000e+03 8.846210688352584839e-02
1.376000000000000000e+03 8.846210688352584839e-02
1.377000000000000000e+03 8.846210688352584839e-02
1.378000000000000000e+03 8.846210688352584839e-02
1.379000000000000000e+03 8.846211433410644531e-02
1.380000000000000000e+03 8.846210688352584839e-02
1.381000000000000000e+03 8.846210688352584839e-02
1.382000000000000000e+03 8.846210688352584839e-02
1.383000000000000000e+03 8.846210688352584839e-02
1.384000000000000000e+03 8.846210688352584839e-02
1.385000000000000000e+03 8.846210688352584839e-02
1.386000000000000000e+03 8.846210688352584839e-02
1.387000000000000000e+03 8.846209943294525146e-02
1.388000000000000000e+03 8.846210688352584839e-02
1.389000000000000000e+03 8.846209943294525146e-02
1.390000000000000000e+03 8.846211433410644531e-02
1.391000000000000000e+03 8.846209943294525146e-02
1.392000000000000000e+03 8.846211433410644531e-02
1.393000000000000000e+03 8.846211433410644531e-02
1.394000000000000000e+03 8.846211433410644531e-02
1.395000000000000000e+03 8.846210688352584839e-02
1.396000000000000000e+03 8.846210688352584839e-02
1.397000000000000000e+03 8.846209943294525146e-02
1.398000000000000000e+03 8.846210688352584839e-02
1.399000000000000000e+03 8.846210688352584839e-02
1.400000000000000000e+03 8.846211433410644531e-02
1.401000000000000000e+03 8.846210688352584839e-02
1.402000000000000000e+03 8.846210688352584839e-02
1.403000000000000000e+03 8.846210688352584839e-02
1.404000000000000000e+03 8.846210688352584839e-02
1.405000000000000000e+03 8.846211433410644531e-02
1.406000000000000000e+03 8.846209943294525146e-02
1.407000000000000000e+03 8.846210688352584839e-02
1.408000000000000000e+03 8.846210688352584839e-02
1.409000000000000000e+03 8.846210688352584839e-02
1.410000000000000000e+03 8.846209943294525146e-02
1.411000000000000000e+03 8.846210688352584839e-02
1.412000000000000000e+03 8.846209943294525146e-02
1.413000000000000000e+03 8.846210688352584839e-02
1.414000000000000000e+03 8.846210688352584839e-02
1.415000000000000000e+03 8.846211433410644531e-02
1.416000000000000000e+03 8.846210688352584839e-02
1.417000000000000000e+03 8.846211433410644531e-02
1.418000000000000000e+03 8.846209943294525146e-02
1.419000000000000000e+03 8.846209943294525146e-02
1.420000000000000000e+03 8.846209943294525146e-02
1.421000000000000000e+03 8.846210688352584839e-02
1.422000000000000000e+03 8.846211433410644531e-02
1.423000000000000000e+03 8.846210688352584839e-02
1.424000000000000000e+03 8.846210688352584839e-02
1.425000000000000000e+03 8.846209943294525146e-02
1.426000000000000000e+03 8.846211433410644531e-02
1.427000000000000000e+03 8.846210688352584839e-02
1.428000000000000000e+03 8.846210688352584839e-02
1.429000000000000000e+03 8.846210688352584839e-02
1.430000000000000000e+03 8.846210688352584839e-02
1.431000000000000000e+03 8.846209943294525146e-02
1.432000000000000000e+03 8.846210688352584839e-02
1.433000000000000000e+03 8.846211433410644531e-02
1.434000000000000000e+03 8.846210688352584839e-02
1.435000000000000000e+03 8.846209943294525146e-02
1.436000000000000000e+03 8.846210688352584839e-02
1.437000000000000000e+03 8.846210688352584839e-02
1.438000000000000000e+03 8.846210688352584839e-02
1.439000000000000000e+03 8.846210688352584839e-02
1.440000000000000000e+03 8.846211433410644531e-02
1.441000000000000000e+03 8.846211433410644531e-02
1.442000000000000000e+03 8.846210688352584839e-02
1.443000000000000000e+03 8.846209943294525146e-02
1.444000000000000000e+03 8.846210688352584839e-02
1.445000000000000000e+03 8.846211433410644531e-02
1.446000000000000000e+03 8.846209943294525146e-02
1.447000000000000000e+03 8.846211433410644531e-02
1.448000000000000000e+03 8.846210688352584839e-02
1.449000000000000000e+03 8.846210688352584839e-02
1.450000000000000000e+03 8.846211433410644531e-02
1.451000000000000000e+03 8.846210688352584839e-02
1.452000000000000000e+03 8.846211433410644531e-02
1.453000000000000000e+03 8.846210688352584839e-02
1.454000000000000000e+03 8.846210688352584839e-02
1.455000000000000000e+03 8.846210688352584839e-02
1.456000000000000000e+03 8.846210688352584839e-02
1.457000000000000000e+03 8.846210688352584839e-02
1.458000000000000000e+03 8.846210688352584839e-02
1.459000000000000000e+03 8.846210688352584839e-02
1.460000000000000000e+03 8.846210688352584839e-02
1.461000000000000000e+03 8.846211433410644531e-02
1.462000000000000000e+03 8.846210688352584839e-02
1.463000000000000000e+03 8.846210688352584839e-02
1.464000000000000000e+03 8.846211433410644531e-02
1.465000000000000000e+03 8.846211433410644531e-02
1.466000000000000000e+03 8.846211433410644531e-02
1.467000000000000000e+03 8.846210688352584839e-02
1.468000000000000000e+03 8.846210688352584839e-02
1.469000000000000000e+03 8.846211433410644531e-02
1.470000000000000000e+03 8.846211433410644531e-02
1.471000000000000000e+03 8.846211433410644531e-02
1.472000000000000000e+03 8.846210688352584839e-02
1.473000000000000000e+03 8.846211433410644531e-02
1.474000000000000000e+03 8.846210688352584839e-02
1.475000000000000000e+03 8.846210688352584839e-02
1.476000000000000000e+03 8.846210688352584839e-02
1.477000000000000000e+03 8.846209943294525146e-02
1.478000000000000000e+03 8.846209943294525146e-02
1.479000000000000000e+03 8.846211433410644531e-02
1.480000000000000000e+03 8.846211433410644531e-02
1.481000000000000000e+03 8.846211433410644531e-02
1.482000000000000000e+03 8.846209943294525146e-02
1.483000000000000000e+03 8.846209943294525146e-02
1.484000000000000000e+03 8.846209943294525146e-02
1.485000000000000000e+03 8.846211433410644531e-02
1.486000000000000000e+03 8.846210688352584839e-02
1.487000000000000000e+03 8.846210688352584839e-02
1.488000000000000000e+03 8.846211433410644531e-02
1.489000000000000000e+03 8.846211433410644531e-02
1.490000000000000000e+03 8.846210688352584839e-02
1.491000000000000000e+03 8.846210688352584839e-02
1.492000000000000000e+03 8.846211433410644531e-02
1.493000000000000000e+03 8.846210688352584839e-02
1.494000000000000000e+03 8.846211433410644531e-02
1.495000000000000000e+03 8.846210688352584839e-02
1.496000000000000000e+03 8.846211433410644531e-02
1.497000000000000000e+03 8.846211433410644531e-02
1.498000000000000000e+03 8.846209943294525146e-02
1.499000000000000000e+03 8.846210688352584839e-02
1.500000000000000000e+03 8.846211433410644531e-02
1.501000000000000000e+03 8.846210688352584839e-02


==> untrained/vit/vit_clean.dat <==
x y
1.000000000000000000e+00 7.056131362915039062e-01
2.000000000000000000e+00 6.562044620513916016e-01
3.000000000000000000e+00 5.041486620903015137e-01
4.000000000000000000e+00 1.974686980247497559e-01
5.000000000000000000e+00 1.685262322425842285e-01
6.000000000000000000e+00 1.442881524562835693e-01
7.000000000000000000e+00 1.362476348876953125e-01
8.000000000000000000e+00 1.353104412555694580e-01
9.000000000000000000e+00 1.341952681541442871e-01
1.000000000000000000e+01 1.320849061012268066e-01
1.100000000000000000e+01 1.299848258495330811e-01
1.200000000000000000e+01 1.278730630874633789e-01
1.300000000000000000e+01 1.251713186502456665e-01
1.400000000000000000e+01 1.220807433128356934e-01
1.500000000000000000e+01 1.195825934410095215e-01
1.600000000000000000e+01 1.184109374880790710e-01
1.700000000000000000e+01 1.184295266866683960e-01
1.800000000000000000e+01 1.188316419720649719e-01
1.900000000000000000e+01 1.187409758567810059e-01
2.000000000000000000e+01 1.177561730146408081e-01
2.100000000000000000e+01 1.161233186721801758e-01
2.200000000000000000e+01 1.145092397928237915e-01
2.300000000000000000e+01 1.135359406471252441e-01
2.400000000000000000e+01 1.133751869201660156e-01
2.500000000000000000e+01 1.136904284358024597e-01
2.600000000000000000e+01 1.139336079359054565e-01
2.700000000000000000e+01 1.137398928403854370e-01
2.800000000000000000e+01 1.131220459938049316e-01
2.900000000000000000e+01 1.123628169298171997e-01
3.000000000000000000e+01 1.117626801133155823e-01
3.100000000000000000e+01 1.114642173051834106e-01
3.200000000000000000e+01 1.114329397678375244e-01
3.300000000000000000e+01 1.115287318825721741e-01
3.400000000000000000e+01 1.115861088037490845e-01
3.500000000000000000e+01 1.114840954542160034e-01
3.600000000000000000e+01 1.112063080072402954e-01
3.700000000000000000e+01 1.108550727367401123e-01
3.800000000000000000e+01 1.105835884809494019e-01
3.900000000000000000e+01 1.104834377765655518e-01
4.000000000000000000e+01 1.105224043130874634e-01
4.100000000000000000e+01 1.105853617191314697e-01
4.200000000000000000e+01 1.105728223919868469e-01
4.300000000000000000e+01 1.104652360081672668e-01
4.400000000000000000e+01 1.103116944432258606e-01
4.500000000000000000e+01 1.101766452193260193e-01
4.600000000000000000e+01 1.100986748933792114e-01
4.700000000000000000e+01 1.100791692733764648e-01
4.800000000000000000e+01 1.100911200046539307e-01
4.900000000000000000e+01 1.100976169109344482e-01
5.000000000000000000e+01 1.100733727216720581e-01
5.100000000000000000e+01 1.100177019834518433e-01
5.200000000000000000e+01 1.099501773715019226e-01
5.300000000000000000e+01 1.098947227001190186e-01
5.400000000000000000e+01 1.098659187555313110e-01
5.500000000000000000e+01 1.098636165261268616e-01
5.600000000000000000e+01 1.098735779523849487e-01
5.700000000000000000e+01 1.098743975162506104e-01
5.800000000000000000e+01 1.098518222570419312e-01
5.900000000000000000e+01 1.098113507032394409e-01
6.000000000000000000e+01 1.097746342420578003e-01
6.100000000000000000e+01 1.097595989704132080e-01
6.200000000000000000e+01 1.097640767693519592e-01
6.300000000000000000e+01 1.097704321146011353e-01
6.400000000000000000e+01 1.097643822431564331e-01
6.500000000000000000e+01 1.097466126084327698e-01
6.600000000000000000e+01 1.097274571657180786e-01
6.700000000000000000e+01 1.097149550914764404e-01
6.800000000000000000e+01 1.097097173333168030e-01
6.900000000000000000e+01 1.097078993916511536e-01
7.000000000000000000e+01 1.097053363919258118e-01
7.100000000000000000e+01 1.096996515989303589e-01
7.200000000000000000e+01 1.096911579370498657e-01
7.300000000000000000e+01 1.096825972199440002e-01
7.400000000000000000e+01 1.096767932176589966e-01
7.500000000000000000e+01 1.096737161278724670e-01
7.600000000000000000e+01 1.096707731485366821e-01
7.700000000000000000e+01 1.096661239862442017e-01
7.800000000000000000e+01 1.096605956554412842e-01
7.900000000000000000e+01 1.096559837460517883e-01
8.000000000000000000e+01 1.096527352929115295e-01
8.100000000000000000e+01 1.096498146653175354e-01
8.200000000000000000e+01 1.096461415290832520e-01
8.300000000000000000e+01 1.096415892243385315e-01
8.400000000000000000e+01 1.096369996666908264e-01
8.500000000000000000e+01 1.096334457397460938e-01
8.600000000000000000e+01 1.096311360597610474e-01
8.700000000000000000e+01 1.096288561820983887e-01
8.800000000000000000e+01 1.096252501010894775e-01
8.900000000000000000e+01 1.096205636858940125e-01
9.000000000000000000e+01 1.096163168549537659e-01
9.100000000000000000e+01 1.096133142709732056e-01
9.200000000000000000e+01 1.096108257770538330e-01
9.300000000000000000e+01 1.096077859401702881e-01
9.400000000000000000e+01 1.096040084958076477e-01
9.500000000000000000e+01 1.095999926328659058e-01
9.600000000000000000e+01 1.095961183309555054e-01
9.700000000000000000e+01 1.095924228429794312e-01
9.800000000000000000e+01 1.095887720584869385e-01
9.900000000000000000e+01 1.095850318670272827e-01
1.000000000000000000e+02 1.095811128616333008e-01
1.010000000000000000e+02 1.095769032835960388e-01
1.020000000000000000e+02 1.095723509788513184e-01
1.030000000000000000e+02 1.095674559473991394e-01
1.040000000000000000e+02 1.095624417066574097e-01
1.050000000000000000e+02 1.095574349164962769e-01
1.060000000000000000e+02 1.095521450042724609e-01
1.070000000000000000e+02 1.095461249351501465e-01
1.080000000000000000e+02 1.095391586422920227e-01
1.090000000000000000e+02 1.095313429832458496e-01
1.100000000000000000e+02 1.095226109027862549e-01
1.110000000000000000e+02 1.095124185085296631e-01
1.120000000000000000e+02 1.094997152686119080e-01
1.130000000000000000e+02 1.094830185174942017e-01
1.140000000000000000e+02 1.094607934355735779e-01
1.150000000000000000e+02 1.094325184822082520e-01
1.160000000000000000e+02 1.094009354710578918e-01
1.170000000000000000e+02 1.093713417649269104e-01
1.180000000000000000e+02 1.093446016311645508e-01
1.190000000000000000e+02 1.093153506517410278e-01
1.200000000000000000e+02 1.092775687575340271e-01
1.210000000000000000e+02 1.092274412512779236e-01
1.220000000000000000e+02 1.091641411185264587e-01
1.230000000000000000e+02 1.090896874666213989e-01
1.240000000000000000e+02 1.090071797370910645e-01
1.250000000000000000e+02 1.089167967438697815e-01
1.260000000000000000e+02 1.088097989559173584e-01
1.270000000000000000e+02 1.086710095405578613e-01
1.280000000000000000e+02 1.084917932748794556e-01
1.290000000000000000e+02 1.082779616117477417e-01
1.300000000000000000e+02 1.080338507890701294e-01
1.310000000000000000e+02 1.077348962426185608e-01
1.320000000000000000e+02 1.073573082685470581e-01
1.330000000000000000e+02 1.069019436836242676e-01
1.340000000000000000e+02 1.063364595174789429e-01
1.350000000000000000e+02 1.056133061647415161e-01
1.360000000000000000e+02 1.047186702489852905e-01
1.370000000000000000e+02 1.035912036895751953e-01
1.380000000000000000e+02 1.021499335765838623e-01
1.390000000000000000e+02 1.002231910824775696e-01
1.400000000000000000e+02 9.767241775989532471e-02
1.410000000000000000e+02 9.440825879573822021e-02
1.420000000000000000e+02 9.025073051452636719e-02
1.430000000000000000e+02 8.496346324682235718e-02
1.440000000000000000e+02 7.822207361459732056e-02
1.450000000000000000e+02 7.137998193502426147e-02
1.460000000000000000e+02 6.655627489089965820e-02
1.470000000000000000e+02 5.666336417198181152e-02
1.480000000000000000e+02 5.644221231341362000e-02
1.490000000000000000e+02 4.737709462642669678e-02
1.500000000000000000e+02 4.488609731197357178e-02
1.510000000000000000e+02 3.969484195113182068e-02
1.520000000000000000e+02 3.539733588695526123e-02
1.530000000000000000e+02 3.404733166098594666e-02
1.540000000000000000e+02 3.145608305931091309e-02
1.550000000000000000e+02 3.077015094459056854e-02
1.560000000000000000e+02 3.060559369623661041e-02
1.570000000000000000e+02 2.974604442715644836e-02
1.580000000000000000e+02 2.870629169046878815e-02
1.590000000000000000e+02 2.756017260253429413e-02
1.600000000000000000e+02 2.683103829622268677e-02
1.610000000000000000e+02 2.619679830968379974e-02
1.620000000000000000e+02 2.557326480746269226e-02
1.630000000000000000e+02 2.510183677077293396e-02
1.640000000000000000e+02 2.454381622374057770e-02
1.650000000000000000e+02 2.415222674608230591e-02
1.660000000000000000e+02 2.386214584112167358e-02
1.670000000000000000e+02 2.358501031994819641e-02
1.680000000000000000e+02 2.324797213077545166e-02
1.690000000000000000e+02 2.295460179448127747e-02
1.700000000000000000e+02 2.278504334390163422e-02
1.710000000000000000e+02 2.268892154097557068e-02
1.720000000000000000e+02 2.257069945335388184e-02
1.730000000000000000e+02 2.245308831334114075e-02
1.740000000000000000e+02 2.235252596437931061e-02
1.750000000000000000e+02 2.228035777807235718e-02
1.760000000000000000e+02 2.221729420125484467e-02
1.770000000000000000e+02 2.214894816279411316e-02
1.780000000000000000e+02 2.205538377165794373e-02
1.790000000000000000e+02 2.195858582854270935e-02
1.800000000000000000e+02 2.186855301260948181e-02
1.810000000000000000e+02 2.178588882088661194e-02
1.820000000000000000e+02 2.171456255018711090e-02
1.830000000000000000e+02 2.164016664028167725e-02
1.840000000000000000e+02 2.156394161283969879e-02
1.850000000000000000e+02 2.150440588593482971e-02
1.860000000000000000e+02 2.146420627832412720e-02
1.870000000000000000e+02 2.142422273755073547e-02
1.880000000000000000e+02 2.138052508234977722e-02
1.890000000000000000e+02 2.133509889245033264e-02
1.900000000000000000e+02 2.127811126410961151e-02
1.910000000000000000e+02 2.122191712260246277e-02
1.920000000000000000e+02 2.117890492081642151e-02
1.930000000000000000e+02 2.114206366240978241e-02
1.940000000000000000e+02 2.110487967729568481e-02
1.950000000000000000e+02 2.107202075421810150e-02
1.960000000000000000e+02 2.104135602712631226e-02
1.970000000000000000e+02 2.100769430398941040e-02
1.980000000000000000e+02 2.096991427242755890e-02
1.990000000000000000e+02 2.093634940683841705e-02
2.000000000000000000e+02 2.090837806463241577e-02
2.010000000000000000e+02 2.088022977113723755e-02
2.020000000000000000e+02 2.085631713271141052e-02
2.030000000000000000e+02 2.083566039800643921e-02
2.040000000000000000e+02 2.081430144608020782e-02
2.050000000000000000e+02 2.079456299543380737e-02
2.060000000000000000e+02 2.077708393335342407e-02
2.070000000000000000e+02 2.076011896133422852e-02
2.080000000000000000e+02 2.074225433170795441e-02
2.090000000000000000e+02 2.072482556104660034e-02
2.100000000000000000e+02 2.070751599967479706e-02
2.110000000000000000e+02 2.068918570876121521e-02
2.120000000000000000e+02 2.067220397293567657e-02
2.130000000000000000e+02 2.065869048237800598e-02
2.140000000000000000e+02 2.064416743814945221e-02
2.150000000000000000e+02 2.062800526618957520e-02
2.160000000000000000e+02 2.061203867197036743e-02
2.170000000000000000e+02 2.059755101799964905e-02
2.180000000000000000e+02 2.058447152376174927e-02
2.190000000000000000e+02 2.057339623570442200e-02
2.200000000000000000e+02 2.056400850415229797e-02
2.210000000000000000e+02 2.055380865931510925e-02
2.220000000000000000e+02 2.054258063435554504e-02
2.230000000000000000e+02 2.053061500191688538e-02
2.240000000000000000e+02 2.051890641450881958e-02
2.250000000000000000e+02 2.050771005451679230e-02
2.260000000000000000e+02 2.049611881375312805e-02
2.270000000000000000e+02 2.048400230705738068e-02
2.280000000000000000e+02 2.047193795442581177e-02
2.290000000000000000e+02 2.046043425798416138e-02
2.300000000000000000e+02 2.045019343495368958e-02
2.310000000000000000e+02 2.044088765978813171e-02
2.320000000000000000e+02 2.043155208230018616e-02
2.330000000000000000e+02 2.042144909501075745e-02
2.340000000000000000e+02 2.041045203804969788e-02
2.350000000000000000e+02 2.039869874715805054e-02
2.360000000000000000e+02 2.038672752678394318e-02
2.370000000000000000e+02 2.037547528743743896e-02
2.380000000000000000e+02 2.036522701382637024e-02
2.390000000000000000e+02 2.035558968782424927e-02
2.400000000000000000e+02 2.034642547369003296e-02
2.410000000000000000e+02 2.033769525587558746e-02
2.420000000000000000e+02 2.032922208309173584e-02
2.430000000000000000e+02 2.032036334276199341e-02
2.440000000000000000e+02 2.031076513230800629e-02
2.450000000000000000e+02 2.030095830559730530e-02
2.460000000000000000e+02 2.029163390398025513e-02
2.470000000000000000e+02 2.028291486203670502e-02
2.480000000000000000e+02 2.027439326047897339e-02
2.490000000000000000e+02 2.026551030576229095e-02
2.500000000000000000e+02 2.025602757930755615e-02
2.510000000000000000e+02 2.024630457162857056e-02
2.520000000000000000e+02 2.023680880665779114e-02
2.530000000000000000e+02 2.022762224078178406e-02
2.540000000000000000e+02 2.021878212690353394e-02
2.550000000000000000e+02 2.021022513508796692e-02
2.560000000000000000e+02 2.020161226391792297e-02
2.570000000000000000e+02 2.019278705120086670e-02
2.580000000000000000e+02 2.018379047513008118e-02
2.590000000000000000e+02 2.017467841506004333e-02
2.600000000000000000e+02 2.016540244221687317e-02
2.610000000000000000e+02 2.015586011111736298e-02
2.620000000000000000e+02 2.014610171318054199e-02
2.630000000000000000e+02 2.013620547950267792e-02
2.640000000000000000e+02 2.012618444859981537e-02
2.650000000000000000e+02 2.011598646640777588e-02
2.660000000000000000e+02 2.010552957653999329e-02
2.670000000000000000e+02 2.009479701519012451e-02
2.680000000000000000e+02 2.008388191461563110e-02
2.690000000000000000e+02 2.007283829152584076e-02
2.700000000000000000e+02 2.006160281598567963e-02
2.710000000000000000e+02 2.005005627870559692e-02
2.720000000000000000e+02 2.003811299800872803e-02
2.730000000000000000e+02 2.002576924860477448e-02
2.740000000000000000e+02 2.001309953629970551e-02
2.750000000000000000e+02 2.000024169683456421e-02
2.760000000000000000e+02 1.998738572001457214e-02
2.770000000000000000e+02 1.997460052371025085e-02
2.780000000000000000e+02 1.996171474456787109e-02
2.790000000000000000e+02 1.994849368929862976e-02
2.800000000000000000e+02 1.993479207158088684e-02
2.810000000000000000e+02 1.992055773735046387e-02
2.820000000000000000e+02 1.990581676363945007e-02
2.830000000000000000e+02 1.989064179360866547e-02
2.840000000000000000e+02 1.987512782216072083e-02
2.850000000000000000e+02 1.985934376716613770e-02
2.860000000000000000e+02 1.984327472746372223e-02
2.870000000000000000e+02 1.982686296105384827e-02
2.880000000000000000e+02 1.981002092361450195e-02
2.890000000000000000e+02 1.979264616966247559e-02
2.900000000000000000e+02 1.977461762726306915e-02
2.910000000000000000e+02 1.975580491125583649e-02
2.920000000000000000e+02 1.973606646060943604e-02
2.930000000000000000e+02 1.971530914306640625e-02
2.940000000000000000e+02 1.969360373914241791e-02
2.950000000000000000e+02 1.967110671103000641e-02
2.960000000000000000e+02 1.964776217937469482e-02
2.970000000000000000e+02 1.962356083095073700e-02
2.980000000000000000e+02 1.959876343607902527e-02
2.990000000000000000e+02 1.957346126437187195e-02
3.000000000000000000e+02 1.954744569957256317e-02
3.010000000000000000e+02 1.952047646045684814e-02
3.020000000000000000e+02 1.949228718876838684e-02
3.030000000000000000e+02 1.946254819631576538e-02
3.040000000000000000e+02 1.943182200193405151e-02
3.050000000000000000e+02 1.940268278121948242e-02
3.060000000000000000e+02 1.937477476894855499e-02
3.070000000000000000e+02 1.934601739048957825e-02
3.080000000000000000e+02 1.931599713861942291e-02
3.090000000000000000e+02 1.928536221385002136e-02
3.100000000000000000e+02 1.925457641482353210e-02
3.110000000000000000e+02 1.922310329973697662e-02
3.120000000000000000e+02 1.919030398130416870e-02
3.130000000000000000e+02 1.915653608739376068e-02
3.140000000000000000e+02 1.912210881710052490e-02
3.150000000000000000e+02 1.908654533326625824e-02
3.160000000000000000e+02 1.904946938157081604e-02
3.170000000000000000e+02 1.901075430214405060e-02
3.180000000000000000e+02 1.897025108337402344e-02
3.190000000000000000e+02 1.892755553126335144e-02
3.200000000000000000e+02 1.888273283839225769e-02
3.210000000000000000e+02 1.883680745959281921e-02
3.220000000000000000e+02 1.878967881202697754e-02
3.230000000000000000e+02 1.874096132814884186e-02
3.240000000000000000e+02 1.869032531976699829e-02
3.250000000000000000e+02 1.863763667643070221e-02
3.260000000000000000e+02 1.858470216393470764e-02
3.270000000000000000e+02 1.852882653474807739e-02
3.280000000000000000e+02 1.846963167190551758e-02
3.290000000000000000e+02 1.840866729617118835e-02
3.300000000000000000e+02 1.834592036902904510e-02
3.310000000000000000e+02 1.828018948435783386e-02
3.320000000000000000e+02 1.821324601769447327e-02
3.330000000000000000e+02 1.814451441168785095e-02
3.340000000000000000e+02 1.807179115712642670e-02
3.350000000000000000e+02 1.799741759896278381e-02
3.360000000000000000e+02 1.792431436479091644e-02
3.370000000000000000e+02 1.785681210458278656e-02
3.380000000000000000e+02 1.781618222594261169e-02
3.390000000000000000e+02 1.785777136683464050e-02
3.400000000000000000e+02 1.802063919603824615e-02
3.410000000000000000e+02 1.802523061633110046e-02
3.420000000000000000e+02 1.764787919819355011e-02
3.430000000000000000e+02 1.735924743115901947e-02
3.440000000000000000e+02 1.751519367098808289e-02
3.450000000000000000e+02 1.742915436625480652e-02
3.460000000000000000e+02 1.708320528268814087e-02
3.470000000000000000e+02 1.708965003490447998e-02
3.480000000000000000e+02 1.711880788207054138e-02
3.490000000000000000e+02 1.683884859085083008e-02
3.500000000000000000e+02 1.672862470149993896e-02
3.510000000000000000e+02 1.678076386451721191e-02
3.520000000000000000e+02 1.660769991576671600e-02
3.530000000000000000e+02 1.639868877828121185e-02
3.540000000000000000e+02 1.634544134140014648e-02
3.550000000000000000e+02 1.630581170320510864e-02
3.560000000000000000e+02 1.615558564662933350e-02
3.570000000000000000e+02 1.596551761031150818e-02
3.580000000000000000e+02 1.587107032537460327e-02
3.590000000000000000e+02 1.582519896328449249e-02
3.600000000000000000e+02 1.572483777999877930e-02
3.610000000000000000e+02 1.557364407926797867e-02
3.620000000000000000e+02 1.541306544095277786e-02
3.630000000000000000e+02 1.528844051063060760e-02
3.640000000000000000e+02 1.520028710365295410e-02
3.650000000000000000e+02 1.512694358825683594e-02
3.660000000000000000e+02 1.506030000746250153e-02
3.670000000000000000e+02 1.494377478957176208e-02
3.680000000000000000e+02 1.480521820485591888e-02
3.690000000000000000e+02 1.457519736140966415e-02
3.700000000000000000e+02 1.438894309103488922e-02
3.710000000000000000e+02 1.428723335266113281e-02
3.720000000000000000e+02 1.422892138361930847e-02
3.730000000000000000e+02 1.415582373738288879e-02
3.740000000000000000e+02 1.400937885046005249e-02
3.750000000000000000e+02 1.382074132561683655e-02
3.760000000000000000e+02 1.365209650248289108e-02
3.770000000000000000e+02 1.355622522532939911e-02
3.780000000000000000e+02 1.350770983844995499e-02
3.790000000000000000e+02 1.343066059052944183e-02
3.800000000000000000e+02 1.331941876560449600e-02
3.810000000000000000e+02 1.313225552439689636e-02
3.820000000000000000e+02 1.296056061983108521e-02
3.830000000000000000e+02 1.285445783287286758e-02
3.840000000000000000e+02 1.279306411743164062e-02
3.850000000000000000e+02 1.272842567414045334e-02
3.860000000000000000e+02 1.262247748672962189e-02
3.870000000000000000e+02 1.249540504068136215e-02
3.880000000000000000e+02 1.235380116850137711e-02
3.890000000000000000e+02 1.224123127758502960e-02
3.900000000000000000e+02 1.216561719775199890e-02
3.910000000000000000e+02 1.211290992796421051e-02
3.920000000000000000e+02 1.206370815634727478e-02
3.930000000000000000e+02 1.199661009013652802e-02
3.940000000000000000e+02 1.191738247871398926e-02
3.950000000000000000e+02 1.181096024811267853e-02
3.960000000000000000e+02 1.170514896512031555e-02
3.970000000000000000e+02 1.159705780446529388e-02
3.980000000000000000e+02 1.150674372911453247e-02
3.990000000000000000e+02 1.143653132021427155e-02
4.000000000000000000e+02 1.138242147862911224e-02
4.010000000000000000e+02 1.134654041379690170e-02
4.020000000000000000e+02 1.133156009018421173e-02
4.030000000000000000e+02 1.137797441333532333e-02
4.040000000000000000e+02 1.136989519000053406e-02
4.050000000000000000e+02 1.138727739453315735e-02
4.060000000000000000e+02 1.121748983860015869e-02
4.070000000000000000e+02 1.103990152478218079e-02
4.080000000000000000e+02 1.095108129084110260e-02
4.090000000000000000e+02 1.097552478313446045e-02
4.100000000000000000e+02 1.102684810757637024e-02
4.110000000000000000e+02 1.096872705966234207e-02
4.120000000000000000e+02 1.085254736244678497e-02
4.130000000000000000e+02 1.073526963591575623e-02
4.140000000000000000e+02 1.070600375533103943e-02
4.150000000000000000e+02 1.073422655463218689e-02
4.160000000000000000e+02 1.071835495531558990e-02
4.170000000000000000e+02 1.065862923860549927e-02
4.180000000000000000e+02 1.055316440761089325e-02
4.190000000000000000e+02 1.048697158694267273e-02
4.200000000000000000e+02 1.048242114484310150e-02
4.210000000000000000e+02 1.049102563410997391e-02
4.220000000000000000e+02 1.049182843416929245e-02
4.230000000000000000e+02 1.043660659343004227e-02
4.240000000000000000e+02 1.036355830729007721e-02
4.250000000000000000e+02 1.028494350612163544e-02
4.260000000000000000e+02 1.024656929075717926e-02
4.270000000000000000e+02 1.024414226412773132e-02
4.280000000000000000e+02 1.024539768695831299e-02
4.290000000000000000e+02 1.023912802338600159e-02
4.300000000000000000e+02 1.019377261400222778e-02
4.310000000000000000e+02 1.014111191034317017e-02
4.320000000000000000e+02 1.008406374603509903e-02
4.330000000000000000e+02 1.004178728908300400e-02
4.340000000000000000e+02 1.001900620758533478e-02
4.350000000000000000e+02 1.000169757753610611e-02
4.360000000000000000e+02 9.984432719647884369e-03
4.370000000000000000e+02 9.957107715308666229e-03
4.380000000000000000e+02 9.928716346621513367e-03
4.390000000000000000e+02 9.906322695314884186e-03
4.400000000000000000e+02 9.910576976835727692e-03
4.410000000000000000e+02 9.982703253626823425e-03
4.420000000000000000e+02 1.008359529078006744e-02
4.430000000000000000e+02 1.017037779092788696e-02
4.440000000000000000e+02 1.007237937301397324e-02
4.450000000000000000e+02 9.805170819163322449e-03
4.460000000000000000e+02 9.723274037241935730e-03
4.470000000000000000e+02 9.860841557383537292e-03
4.480000000000000000e+02 9.854825213551521301e-03
4.490000000000000000e+02 9.703433141112327576e-03
4.500000000000000000e+02 9.632348082959651947e-03
4.510000000000000000e+02 9.717356413602828979e-03
4.520000000000000000e+02 9.726963937282562256e-03
4.530000000000000000e+02 9.617969393730163574e-03
4.540000000000000000e+02 9.527356363832950592e-03
4.550000000000000000e+02 9.564490988850593567e-03
4.560000000000000000e+02 9.599519893527030945e-03
4.570000000000000000e+02 9.580378420650959015e-03
4.580000000000000000e+02 9.560779668390750885e-03
4.590000000000000000e+02 9.690335951745510101e-03
4.600000000000000000e+02 9.815762750804424286e-03
4.610000000000000000e+02 9.893396869301795959e-03
4.620000000000000000e+02 9.611350484192371368e-03
4.630000000000000000e+02 9.366928599774837494e-03
4.640000000000000000e+02 9.378526359796524048e-03
4.650000000000000000e+02 9.468176402151584625e-03
4.660000000000000000e+02 9.418737143278121948e-03
4.670000000000000000e+02 9.253893047571182251e-03
4.680000000000000000e+02 9.256022050976753235e-03
4.690000000000000000e+02 9.335298091173171997e-03
4.700000000000000000e+02 9.246984496712684631e-03
4.710000000000000000e+02 9.106460958719253540e-03
4.720000000000000000e+02 9.097695350646972656e-03
4.730000000000000000e+02 9.157882072031497955e-03
4.740000000000000000e+02 9.120017290115356445e-03
4.750000000000000000e+02 8.994450792670249939e-03
4.760000000000000000e+02 8.954936638474464417e-03
4.770000000000000000e+02 8.988540619611740112e-03
4.780000000000000000e+02 8.965860120952129364e-03
4.790000000000000000e+02 8.891250938177108765e-03
4.800000000000000000e+02 8.856728672981262207e-03
4.810000000000000000e+02 8.908715099096298218e-03
4.820000000000000000e+02 9.021405130624771118e-03
4.830000000000000000e+02 9.339408949017524719e-03
4.840000000000000000e+02 9.754778817296028137e-03
4.850000000000000000e+02 1.085952110588550568e-02
4.860000000000000000e+02 9.493138641119003296e-03
4.870000000000000000e+02 8.994347415864467621e-03
4.880000000000000000e+02 9.638411924242973328e-03
4.890000000000000000e+02 9.260465390980243683e-03
4.900000000000000000e+02 8.812478743493556976e-03
4.910000000000000000e+02 9.215671569108963013e-03
4.920000000000000000e+02 8.830328471958637238e-03
4.930000000000000000e+02 8.792787790298461914e-03
4.940000000000000000e+02 8.914997801184654236e-03
4.950000000000000000e+02 8.653456345200538635e-03
4.960000000000000000e+02 8.633140474557876587e-03
4.970000000000000000e+02 8.735686540603637695e-03
4.980000000000000000e+02 8.445309475064277649e-03
4.990000000000000000e+02 8.553374558687210083e-03
5.000000000000000000e+02 8.576272055506706238e-03
5.010000000000000000e+02 8.371306583285331726e-03
5.020000000000000000e+02 8.361335843801498413e-03
5.030000000000000000e+02 8.291927166283130646e-03
5.040000000000000000e+02 8.320147171616554260e-03
5.050000000000000000e+02 8.261863142251968384e-03
5.060000000000000000e+02 8.250758051872253418e-03
5.070000000000000000e+02 8.246272802352905273e-03
5.080000000000000000e+02 8.199514821171760559e-03
5.090000000000000000e+02 8.200538344681262970e-03
5.100000000000000000e+02 8.167364634573459625e-03
5.110000000000000000e+02 8.158884011209011078e-03
5.120000000000000000e+02 8.133208379149436951e-03
5.130000000000000000e+02 8.123222738504409790e-03
5.140000000000000000e+02 8.096226491034030914e-03
5.150000000000000000e+02 8.086152374744415283e-03
5.160000000000000000e+02 8.067807182669639587e-03
5.170000000000000000e+02 8.046811446547508240e-03
5.180000000000000000e+02 8.038168773055076599e-03
5.190000000000000000e+02 8.013023063540458679e-03
5.200000000000000000e+02 8.000727742910385132e-03
5.210000000000000000e+02 7.983932271599769592e-03
5.220000000000000000e+02 7.965299300849437714e-03
5.230000000000000000e+02 7.951045408844947815e-03
5.240000000000000000e+02 7.934045046567916870e-03
5.250000000000000000e+02 7.917068898677825928e-03
5.260000000000000000e+02 7.903080433607101440e-03
5.270000000000000000e+02 7.886653766036033630e-03
5.280000000000000000e+02 7.871105335652828217e-03
5.290000000000000000e+02 7.856110110878944397e-03
5.300000000000000000e+02 7.839792408049106598e-03
5.310000000000000000e+02 7.824876345694065094e-03
5.320000000000000000e+02 7.809502538293600082e-03
5.330000000000000000e+02 7.794228848069906235e-03
5.340000000000000000e+02 7.778043858706951141e-03
5.350000000000000000e+02 7.763005793094635010e-03
5.360000000000000000e+02 7.746296003460884094e-03
5.370000000000000000e+02 7.730203680694103241e-03
5.380000000000000000e+02 7.714344188570976257e-03
5.390000000000000000e+02 7.697833236306905746e-03
5.400000000000000000e+02 7.682643830776214600e-03
5.410000000000000000e+02 7.667115889489650726e-03
5.420000000000000000e+02 7.652481086552143097e-03
5.430000000000000000e+02 7.636974565684795380e-03
5.440000000000000000e+02 7.622309029102325439e-03
5.450000000000000000e+02 7.606255821883678436e-03
5.460000000000000000e+02 7.590224966406822205e-03
5.470000000000000000e+02 7.575295865535736084e-03
5.480000000000000000e+02 7.560021243989467621e-03
5.490000000000000000e+02 7.542563602328300476e-03
5.500000000000000000e+02 7.528001442551612854e-03
5.510000000000000000e+02 7.512740790843963623e-03
5.520000000000000000e+02 7.497010752558708191e-03
5.530000000000000000e+02 7.483021356165409088e-03
5.540000000000000000e+02 7.467397022992372513e-03
5.550000000000000000e+02 7.465601433068513870e-03
5.560000000000000000e+02 7.455976214259862900e-03
5.570000000000000000e+02 7.442153058946132660e-03
5.580000000000000000e+02 7.424616254866123199e-03
5.590000000000000000e+02 7.404634729027748108e-03
5.600000000000000000e+02 7.386109791696071625e-03
5.610000000000000000e+02 7.379020564258098602e-03
5.620000000000000000e+02 7.367124781012535095e-03
5.630000000000000000e+02 7.344871293753385544e-03
5.640000000000000000e+02 7.333086803555488586e-03
5.650000000000000000e+02 7.322503253817558289e-03
5.660000000000000000e+02 7.308645173907279968e-03
5.670000000000000000e+02 7.293988950550556183e-03
5.680000000000000000e+02 7.275242824107408524e-03
5.690000000000000000e+02 7.256232202053070068e-03
5.700000000000000000e+02 7.238260470330715179e-03
5.710000000000000000e+02 7.222512736916542053e-03
5.720000000000000000e+02 7.201228756457567215e-03
5.730000000000000000e+02 7.183543406426906586e-03
5.740000000000000000e+02 7.172289304435253143e-03
5.750000000000000000e+02 7.165860384702682495e-03
5.760000000000000000e+02 7.162021938711404800e-03
5.770000000000000000e+02 7.144722156226634979e-03
5.780000000000000000e+02 7.122893817722797394e-03
5.790000000000000000e+02 7.112785242497920990e-03
5.800000000000000000e+02 7.085901685059070587e-03
5.810000000000000000e+02 7.068085484206676483e-03
5.820000000000000000e+02 7.053439505398273468e-03
5.830000000000000000e+02 7.057737093418836594e-03
5.840000000000000000e+02 7.039969787001609802e-03
5.850000000000000000e+02 7.010632660239934921e-03
5.860000000000000000e+02 6.992980372160673141e-03
5.870000000000000000e+02 6.970833986997604370e-03
5.880000000000000000e+02 6.964122876524925232e-03
5.890000000000000000e+02 6.941475905478000641e-03
5.900000000000000000e+02 6.926498375833034515e-03
5.910000000000000000e+02 6.905050948262214661e-03
5.920000000000000000e+02 6.888506934046745300e-03
5.930000000000000000e+02 6.878572516143321991e-03
5.940000000000000000e+02 6.854032166302204132e-03
5.950000000000000000e+02 6.841499358415603638e-03
5.960000000000000000e+02 6.828126497566699982e-03
5.970000000000000000e+02 6.803525611758232117e-03
5.980000000000000000e+02 6.787973921746015549e-03
5.990000000000000000e+02 6.782539654523134232e-03
6.000000000000000000e+02 6.773453205823898315e-03
6.010000000000000000e+02 6.755617447197437286e-03
6.020000000000000000e+02 6.760374642908573151e-03
6.030000000000000000e+02 6.746560800820589066e-03
6.040000000000000000e+02 6.724458187818527222e-03
6.050000000000000000e+02 6.714159622788429260e-03
6.060000000000000000e+02 6.707506254315376282e-03
6.070000000000000000e+02 6.691668182611465454e-03
6.080000000000000000e+02 6.675838027149438858e-03
6.090000000000000000e+02 6.687265355139970779e-03
6.100000000000000000e+02 6.648072972893714905e-03
6.110000000000000000e+02 6.633478216826915741e-03
6.120000000000000000e+02 6.618604995310306549e-03
6.130000000000000000e+02 6.592106074094772339e-03
6.140000000000000000e+02 6.589266937226057053e-03
6.150000000000000000e+02 6.574071478098630905e-03
6.160000000000000000e+02 6.552865263074636459e-03
6.170000000000000000e+02 6.558868102729320526e-03
6.180000000000000000e+02 6.618432700634002686e-03
6.190000000000000000e+02 6.732849404215812683e-03
6.200000000000000000e+02 6.975203752517700195e-03
6.210000000000000000e+02 6.833583116531372070e-03
6.220000000000000000e+02 6.657669320702552795e-03
6.230000000000000000e+02 6.661075167357921600e-03
6.240000000000000000e+02 6.753422319889068604e-03
6.250000000000000000e+02 6.639111787080764771e-03
6.260000000000000000e+02 6.559024564921855927e-03
6.270000000000000000e+02 6.615372374653816223e-03
6.280000000000000000e+02 6.609365344047546387e-03
6.290000000000000000e+02 6.522007286548614502e-03
6.300000000000000000e+02 6.520002149045467377e-03
6.310000000000000000e+02 6.558313034474849701e-03
6.320000000000000000e+02 6.501854397356510162e-03
6.330000000000000000e+02 6.439035758376121521e-03
6.340000000000000000e+02 6.480622570961713791e-03
6.350000000000000000e+02 6.428311578929424286e-03
6.360000000000000000e+02 6.400903686881065369e-03
6.370000000000000000e+02 6.411501672118902206e-03
6.380000000000000000e+02 6.378805264830589294e-03
6.390000000000000000e+02 6.342142820358276367e-03
6.400000000000000000e+02 6.322742439806461334e-03
6.410000000000000000e+02 6.295544095337390900e-03
6.420000000000000000e+02 6.283202208578586578e-03
6.430000000000000000e+02 6.257557775825262070e-03
6.440000000000000000e+02 6.243025884032249451e-03
6.450000000000000000e+02 6.256359629333019257e-03
6.460000000000000000e+02 6.208322942256927490e-03
6.470000000000000000e+02 6.190893240272998810e-03
6.480000000000000000e+02 6.198480259627103806e-03
6.490000000000000000e+02 6.171066313982009888e-03
6.500000000000000000e+02 6.147680804133415222e-03
6.510000000000000000e+02 6.138946861028671265e-03
6.520000000000000000e+02 6.118056364357471466e-03
6.530000000000000000e+02 6.096858531236648560e-03
6.540000000000000000e+02 6.088336929678916931e-03
6.550000000000000000e+02 6.069527938961982727e-03
6.560000000000000000e+02 6.049873307347297668e-03
6.570000000000000000e+02 6.044121459126472473e-03
6.580000000000000000e+02 6.032202858477830887e-03
6.590000000000000000e+02 6.026565097272396088e-03
6.600000000000000000e+02 6.041344255208969116e-03
6.610000000000000000e+02 6.054149009287357330e-03
6.620000000000000000e+02 6.096621975302696228e-03
6.630000000000000000e+02 6.126118358224630356e-03
6.640000000000000000e+02 6.362071260809898376e-03
6.650000000000000000e+02 6.183497142046689987e-03
6.660000000000000000e+02 6.090385839343070984e-03
6.670000000000000000e+02 6.115513853728771210e-03
6.680000000000000000e+02 6.048333831131458282e-03
6.690000000000000000e+02 6.127445027232170105e-03
6.700000000000000000e+02 5.973515100777149200e-03
6.710000000000000000e+02 5.995160900056362152e-03
6.720000000000000000e+02 6.015488877892494202e-03
6.730000000000000000e+02 5.983304232358932495e-03
6.740000000000000000e+02 6.028009578585624695e-03
6.750000000000000000e+02 5.928968079388141632e-03
6.760000000000000000e+02 5.903598852455615997e-03
6.770000000000000000e+02 5.864669103175401688e-03
6.780000000000000000e+02 5.849532783031463623e-03
6.790000000000000000e+02 5.886439234018325806e-03
6.800000000000000000e+02 5.834419280290603638e-03
6.810000000000000000e+02 5.845484323799610138e-03
6.820000000000000000e+02 5.797101650387048721e-03
6.830000000000000000e+02 5.765014328062534332e-03
6.840000000000000000e+02 5.736703053116798401e-03
6.850000000000000000e+02 5.726199597120285034e-03
6.860000000000000000e+02 5.719592329114675522e-03
6.870000000000000000e+02 5.722289904952049255e-03
6.880000000000000000e+02 5.702529102563858032e-03
6.890000000000000000e+02 5.695719271898269653e-03
6.900000000000000000e+02 5.716243293136358261e-03
6.910000000000000000e+02 5.796450190246105194e-03
6.920000000000000000e+02 5.855105817317962646e-03
6.930000000000000000e+02 6.148598156869411469e-03
6.940000000000000000e+02 5.959713831543922424e-03
6.950000000000000000e+02 5.953680258244276047e-03
6.960000000000000000e+02 5.802270025014877319e-03
6.970000000000000000e+02 5.830038338899612427e-03
6.980000000000000000e+02 5.989154800772666931e-03
6.990000000000000000e+02 5.785331595689058304e-03
7.000000000000000000e+02 5.785358138382434845e-03
7.010000000000000000e+02 5.934163928031921387e-03
7.020000000000000000e+02 5.749805830419063568e-03
7.030000000000000000e+02 5.667950026690959930e-03
7.040000000000000000e+02 5.691801197826862335e-03
7.050000000000000000e+02 5.686474032700061798e-03
7.060000000000000000e+02 5.622219294309616089e-03
7.070000000000000000e+02 5.558735225349664688e-03
7.080000000000000000e+02 5.563555285334587097e-03
7.090000000000000000e+02 5.556779913604259491e-03
7.100000000000000000e+02 5.532714538276195526e-03
7.110000000000000000e+02 5.532432813197374344e-03
7.120000000000000000e+02 5.614040885120630264e-03
7.130000000000000000e+02 5.577394738793373108e-03
7.140000000000000000e+02 5.529610905796289444e-03
7.150000000000000000e+02 5.525445099920034409e-03
7.160000000000000000e+02 5.489991977810859680e-03
7.170000000000000000e+02 5.490342155098915100e-03
7.180000000000000000e+02 5.432554520666599274e-03
7.190000000000000000e+02 5.422641988843679428e-03
7.200000000000000000e+02 5.423050839453935623e-03
7.210000000000000000e+02 5.435993429273366928e-03
7.220000000000000000e+02 5.421336274594068527e-03
7.230000000000000000e+02 5.424127914011478424e-03
7.240000000000000000e+02 5.404328927397727966e-03
7.250000000000000000e+02 5.369589198380708694e-03
7.260000000000000000e+02 5.294224247336387634e-03
7.270000000000000000e+02 5.259993951767683029e-03
7.280000000000000000e+02 5.266318097710609436e-03
7.290000000000000000e+02 5.252809263765811920e-03
7.300000000000000000e+02 5.232976749539375305e-03
7.310000000000000000e+02 5.212903488427400589e-03
7.320000000000000000e+02 5.253652110695838928e-03
7.330000000000000000e+02 5.285563413053750992e-03
7.340000000000000000e+02 5.436053499579429626e-03
7.350000000000000000e+02 5.522983148694038391e-03
7.360000000000000000e+02 5.839334800839424133e-03
7.370000000000000000e+02 5.909839645028114319e-03
7.380000000000000000e+02 5.753344856202602386e-03
7.390000000000000000e+02 5.642243660986423492e-03
7.400000000000000000e+02 5.703082308173179626e-03
7.410000000000000000e+02 5.588797852396965027e-03
7.420000000000000000e+02 5.662620067596435547e-03
7.430000000000000000e+02 5.502390675246715546e-03
7.440000000000000000e+02 5.475099198520183563e-03
7.450000000000000000e+02 5.434804596006870270e-03
7.460000000000000000e+02 5.438017193228006363e-03
7.470000000000000000e+02 5.328563041985034943e-03
7.480000000000000000e+02 5.350715480744838715e-03
7.490000000000000000e+02 5.321824923157691956e-03
7.500000000000000000e+02 5.270882509648799896e-03
7.510000000000000000e+02 5.206740461289882660e-03
7.520000000000000000e+02 5.198402330279350281e-03
7.530000000000000000e+02 5.149343051016330719e-03
7.540000000000000000e+02 5.128200165927410126e-03
7.550000000000000000e+02 5.110158119350671768e-03
7.560000000000000000e+02 5.060545634478330612e-03
7.570000000000000000e+02 5.058877170085906982e-03
7.580000000000000000e+02 5.040266551077365875e-03
7.590000000000000000e+02 5.013189278542995453e-03
7.600000000000000000e+02 4.992710426449775696e-03
7.610000000000000000e+02 4.966603592038154602e-03
7.620000000000000000e+02 4.965496715158224106e-03
7.630000000000000000e+02 4.937074147164821625e-03
7.640000000000000000e+02 4.916324280202388763e-03
7.650000000000000000e+02 4.904375411570072174e-03
7.660000000000000000e+02 4.894675221294164658e-03
7.670000000000000000e+02 4.900480620563030243e-03
7.680000000000000000e+02 4.937595222145318985e-03
7.690000000000000000e+02 5.062263458967208862e-03
7.700000000000000000e+02 5.054169334471225739e-03
7.710000000000000000e+02 5.205630324780941010e-03
7.720000000000000000e+02 4.959488287568092346e-03
7.730000000000000000e+02 4.826296586543321609e-03
7.740000000000000000e+02 4.819149617105722427e-03
7.750000000000000000e+02 4.866865463554859161e-03
7.760000000000000000e+02 4.967242479324340820e-03
7.770000000000000000e+02 4.844610579311847687e-03
7.780000000000000000e+02 4.762468393892049789e-03
7.790000000000000000e+02 4.746144171804189682e-03
7.800000000000000000e+02 4.768018610775470734e-03
7.810000000000000000e+02 4.814157728105783463e-03
7.820000000000000000e+02 4.752324894070625305e-03
7.830000000000000000e+02 4.685448016971349716e-03
7.840000000000000000e+02 4.669989459216594696e-03
7.850000000000000000e+02 4.695150069892406464e-03
7.860000000000000000e+02 4.754826426506042480e-03
7.870000000000000000e+02 4.721881821751594543e-03
7.880000000000000000e+02 4.666049033403396606e-03
7.890000000000000000e+02 4.612912889569997787e-03
7.900000000000000000e+02 4.611784592270851135e-03
7.910000000000000000e+02 4.630680195987224579e-03
7.920000000000000000e+02 4.647713154554367065e-03
7.930000000000000000e+02 4.732423461973667145e-03
7.940000000000000000e+02 4.695470444858074188e-03
7.950000000000000000e+02 4.683310631662607193e-03
7.960000000000000000e+02 4.562173038721084595e-03
7.970000000000000000e+02 4.558453802019357681e-03
7.980000000000000000e+02 4.611939191818237305e-03
7.990000000000000000e+02 4.590948112308979034e-03
8.000000000000000000e+02 4.596311599016189575e-03
8.010000000000000000e+02 4.543809220194816589e-03
8.020000000000000000e+02 4.573223646730184555e-03
8.030000000000000000e+02 4.552642814815044403e-03
8.040000000000000000e+02 4.492003004997968674e-03
8.050000000000000000e+02 4.469104111194610596e-03
8.060000000000000000e+02 4.482495598495006561e-03
8.070000000000000000e+02 4.525809548795223236e-03
8.080000000000000000e+02 4.526618868112564087e-03
8.090000000000000000e+02 4.641121253371238708e-03
8.100000000000000000e+02 4.597336985170841217e-03
8.110000000000000000e+02 4.597455728799104691e-03
8.120000000000000000e+02 4.465853329747915268e-03
8.130000000000000000e+02 4.492947831749916077e-03
8.140000000000000000e+02 4.584976006299257278e-03
8.150000000000000000e+02 4.496581852436065674e-03
8.160000000000000000e+02 4.514703061431646347e-03
8.170000000000000000e+02 4.402920603752136230e-03
8.180000000000000000e+02 4.397234879434108734e-03
8.190000000000000000e+02 4.479033406823873520e-03
8.200000000000000000e+02 4.438364878296852112e-03
8.210000000000000000e+02 4.395091906189918518e-03
8.220000000000000000e+02 4.338967148214578629e-03
8.230000000000000000e+02 4.351067356765270233e-03
8.240000000000000000e+02 4.341199062764644623e-03
8.250000000000000000e+02 4.296031780540943146e-03
8.260000000000000000e+02 4.327711649239063263e-03
8.270000000000000000e+02 4.320427309721708298e-03
8.280000000000000000e+02 4.335603676736354828e-03
8.290000000000000000e+02 4.320397041738033295e-03
8.300000000000000000e+02 4.375150892883539200e-03
8.310000000000000000e+02 4.340277984738349915e-03
8.320000000000000000e+02 4.336718469858169556e-03
8.330000000000000000e+02 4.247926175594329834e-03
8.340000000000000000e+02 4.209949634969234467e-03
8.350000000000000000e+02 4.239739850163459778e-03
8.360000000000000000e+02 4.259607754647731781e-03
8.370000000000000000e+02 4.339368082582950592e-03
8.380000000000000000e+02 4.270839504897594452e-03
8.390000000000000000e+02 4.245019983500242233e-03
8.400000000000000000e+02 4.156404174864292145e-03
8.410000000000000000e+02 4.176896531134843826e-03
8.420000000000000000e+02 4.310536198318004608e-03
8.430000000000000000e+02 4.259265959262847900e-03
8.440000000000000000e+02 4.228027071803808212e-03
8.450000000000000000e+02 4.153679590672254562e-03
8.460000000000000000e+02 4.143889993429183960e-03
8.470000000000000000e+02 4.189018625766038895e-03
8.480000000000000000e+02 4.166063386946916580e-03
8.490000000000000000e+02 4.203060176223516464e-03
8.500000000000000000e+02 4.159980453550815582e-03
8.510000000000000000e+02 4.118439741432666779e-03
8.520000000000000000e+02 4.068305250257253647e-03
8.530000000000000000e+02 4.079245962202548981e-03
8.540000000000000000e+02 4.088804125785827637e-03
8.550000000000000000e+02 4.056740552186965942e-03
8.560000000000000000e+02 4.076765384525060654e-03
8.570000000000000000e+02 4.057068377733230591e-03
8.580000000000000000e+02 4.061729647219181061e-03
8.590000000000000000e+02 3.979334142059087753e-03
8.600000000000000000e+02 3.981609828770160675e-03
8.610000000000000000e+02 4.017179366201162338e-03
8.620000000000000000e+02 4.051831550896167755e-03
8.630000000000000000e+02 4.308676812797784805e-03
8.640000000000000000e+02 4.482720047235488892e-03
8.650000000000000000e+02 5.106941796839237213e-03
8.660000000000000000e+02 4.338506609201431274e-03
8.670000000000000000e+02 4.952676594257354736e-03
8.680000000000000000e+02 5.922123789787292480e-03
8.690000000000000000e+02 5.072464235126972198e-03
8.700000000000000000e+02 5.593582987785339355e-03
8.710000000000000000e+02 4.943070001900196075e-03
8.720000000000000000e+02 5.201940424740314484e-03
8.730000000000000000e+02 4.829432349652051926e-03
8.740000000000000000e+02 4.998328164219856262e-03
8.750000000000000000e+02 4.781325347721576691e-03
8.760000000000000000e+02 4.736777395009994507e-03
8.770000000000000000e+02 4.748899489641189575e-03
8.780000000000000000e+02 4.666161723434925079e-03
8.790000000000000000e+02 4.535864572972059250e-03
8.800000000000000000e+02 4.544308409094810486e-03
8.810000000000000000e+02 4.526989534497261047e-03
8.820000000000000000e+02 4.345428198575973511e-03
8.830000000000000000e+02 4.373309668153524399e-03
8.840000000000000000e+02 4.278749227523803711e-03
8.850000000000000000e+02 4.226706922054290771e-03
8.860000000000000000e+02 4.232046194374561310e-03
8.870000000000000000e+02 4.155632108449935913e-03
8.880000000000000000e+02 4.080909304320812225e-03
8.890000000000000000e+02 4.096249118447303772e-03
8.900000000000000000e+02 4.054923541843891144e-03
8.910000000000000000e+02 3.977906424552202225e-03
8.920000000000000000e+02 3.933723084628582001e-03
8.930000000000000000e+02 3.954029176384210587e-03
8.940000000000000000e+02 3.896451322361826897e-03
8.950000000000000000e+02 3.871776163578033447e-03
8.960000000000000000e+02 3.847074229270219803e-03
8.970000000000000000e+02 3.832825925201177597e-03
8.980000000000000000e+02 3.800585865974426270e-03
8.990000000000000000e+02 3.787695430219173431e-03
9.000000000000000000e+02 3.766265697777271271e-03
9.010000000000000000e+02 3.745138179510831833e-03
9.020000000000000000e+02 3.719785250723361969e-03
9.030000000000000000e+02 3.703717608004808426e-03
9.040000000000000000e+02 3.690100740641355515e-03
9.050000000000000000e+02 3.672908060252666473e-03
9.060000000000000000e+02 3.657189663499593735e-03
9.070000000000000000e+02 3.641223534941673279e-03
9.080000000000000000e+02 3.626431571319699287e-03
9.090000000000000000e+02 3.611621679738163948e-03
9.100000000000000000e+02 3.601812291890382767e-03
9.110000000000000000e+02 3.587521146982908249e-03
9.120000000000000000e+02 3.581281285732984543e-03
9.130000000000000000e+02 3.568649990484118462e-03
9.140000000000000000e+02 3.561438526958227158e-03
9.150000000000000000e+02 3.571081440895795822e-03
9.160000000000000000e+02 3.620446426793932915e-03
9.170000000000000000e+02 3.635752014815807343e-03
9.180000000000000000e+02 3.634345717728137970e-03
9.190000000000000000e+02 3.565151477232575417e-03
9.200000000000000000e+02 3.515369025990366936e-03
9.210000000000000000e+02 3.513939911499619484e-03
9.220000000000000000e+02 3.541575744748115540e-03
9.230000000000000000e+02 3.578356700018048286e-03
9.240000000000000000e+02 3.532744478434324265e-03
9.250000000000000000e+02 3.497899975627660751e-03
9.260000000000000000e+02 3.475336823612451553e-03
9.270000000000000000e+02 3.482237923890352249e-03
9.280000000000000000e+02 3.498930484056472778e-03
9.290000000000000000e+02 3.497006371617317200e-03
9.300000000000000000e+02 3.494063392281532288e-03
9.310000000000000000e+02 3.428858006373047829e-03
9.320000000000000000e+02 3.406178439036011696e-03
9.330000000000000000e+02 3.412216668948531151e-03
9.340000000000000000e+02 3.422606270760297775e-03
9.350000000000000000e+02 3.422443754971027374e-03
9.360000000000000000e+02 3.423563903197646141e-03
9.370000000000000000e+02 3.397368360310792923e-03
9.380000000000000000e+02 3.349224105477333069e-03
9.390000000000000000e+02 3.357647685334086418e-03
9.400000000000000000e+02 3.371685743331909180e-03
9.410000000000000000e+02 3.380149835720658302e-03
9.420000000000000000e+02 3.379457164555788040e-03
9.430000000000000000e+02 3.432879922911524773e-03
9.440000000000000000e+02 3.397046355530619621e-03
9.450000000000000000e+02 3.544516861438751221e-03
9.460000000000000000e+02 3.695308230817317963e-03
9.470000000000000000e+02 3.753290977329015732e-03
9.480000000000000000e+02 3.509916365146636963e-03
9.490000000000000000e+02 3.453778568655252457e-03
9.500000000000000000e+02 3.504937980324029922e-03
9.510000000000000000e+02 3.442517016083002090e-03
9.520000000000000000e+02 3.469516523182392120e-03
9.530000000000000000e+02 3.379317233338952065e-03
9.540000000000000000e+02 3.316974733024835587e-03
9.550000000000000000e+02 3.350096754729747772e-03
9.560000000000000000e+02 3.358727786689996719e-03
9.570000000000000000e+02 3.283904865384101868e-03
9.580000000000000000e+02 3.322088625282049179e-03
9.590000000000000000e+02 3.471469040960073471e-03
9.600000000000000000e+02 3.405318828299641609e-03
9.610000000000000000e+02 3.460798878222703934e-03
9.620000000000000000e+02 3.308838699012994766e-03
9.630000000000000000e+02 3.234684932976961136e-03
9.640000000000000000e+02 3.279377706348896027e-03
9.650000000000000000e+02 3.281537443399429321e-03
9.660000000000000000e+02 3.241875674575567245e-03
9.670000000000000000e+02 3.176401369273662567e-03
9.680000000000000000e+02 3.170261159539222717e-03
9.690000000000000000e+02 3.192763775587081909e-03
9.700000000000000000e+02 3.150461241602897644e-03
9.710000000000000000e+02 3.135659266263246536e-03
9.720000000000000000e+02 3.135995939373970032e-03
9.730000000000000000e+02 3.122156718745827675e-03
9.740000000000000000e+02 3.115974366664886475e-03
9.750000000000000000e+02 3.123850561678409576e-03
9.760000000000000000e+02 3.084392752498388290e-03
9.770000000000000000e+02 3.051939420402050018e-03
9.780000000000000000e+02 3.050235100090503693e-03
9.790000000000000000e+02 3.054498927667737007e-03
9.800000000000000000e+02 3.063712967559695244e-03
9.810000000000000000e+02 3.084928262978792191e-03
9.820000000000000000e+02 3.109059762209653854e-03
9.830000000000000000e+02 3.261336591094732285e-03
9.840000000000000000e+02 3.320713527500629425e-03
9.850000000000000000e+02 3.668568562716245651e-03
9.860000000000000000e+02 3.380385227501392365e-03
9.870000000000000000e+02 3.313987515866756439e-03
9.880000000000000000e+02 3.422101959586143494e-03
9.890000000000000000e+02 3.495384007692337036e-03
9.900000000000000000e+02 3.539884695783257484e-03
9.910000000000000000e+02 3.390372032299637794e-03
9.920000000000000000e+02 3.457720391452312469e-03
9.930000000000000000e+02 4.120120313018560410e-03
9.940000000000000000e+02 3.295557107776403427e-03
9.950000000000000000e+02 4.149849060922861099e-03
9.960000000000000000e+02 6.137753371149301529e-03
9.970000000000000000e+02 5.140179302543401718e-03
9.980000000000000000e+02 5.256063770502805710e-03
9.990000000000000000e+02 4.495235159993171692e-03
1.000000000000000000e+03 5.454731173813343048e-03
1.001000000000000000e+03 4.464009776711463928e-03
1.002000000000000000e+03 4.258307628333568573e-03
1.003000000000000000e+03 4.189518745988607407e-03
1.004000000000000000e+03 4.056050442159175873e-03
1.005000000000000000e+03 4.020284861326217651e-03
1.006000000000000000e+03 3.909129649400711060e-03
1.007000000000000000e+03 3.695382270961999893e-03
1.008000000000000000e+03 3.728050272911787033e-03
1.009000000000000000e+03 3.655466251075267792e-03
1.010000000000000000e+03 3.540911944583058357e-03
1.011000000000000000e+03 3.532001748681068420e-03
1.012000000000000000e+03 3.490490373224020004e-03
1.013000000000000000e+03 3.432439174503087997e-03
1.014000000000000000e+03 3.378174034878611565e-03
1.015000000000000000e+03 3.355897264555096626e-03
1.016000000000000000e+03 3.305136691778898239e-03
1.017000000000000000e+03 3.264485392719507217e-03
1.018000000000000000e+03 3.245872911065816879e-03
1.019000000000000000e+03 3.206232562661170959e-03
1.020000000000000000e+03 3.168816212564706802e-03
1.021000000000000000e+03 3.149659140035510063e-03
1.022000000000000000e+03 3.122421680018305779e-03
1.023000000000000000e+03 3.089202335104346275e-03
1.024000000000000000e+03 3.088592085987329483e-03
1.025000000000000000e+03 3.061793977394700050e-03
1.026000000000000000e+03 3.033134154975414276e-03
1.027000000000000000e+03 3.020834643393754959e-03
1.028000000000000000e+03 3.010445740073919296e-03
1.029000000000000000e+03 2.983677433803677559e-03
1.030000000000000000e+03 2.964261453598737717e-03
1.031000000000000000e+03 2.958401804789900780e-03
1.032000000000000000e+03 2.941465470939874649e-03
1.033000000000000000e+03 2.928765490651130676e-03
1.034000000000000000e+03 2.913984470069408417e-03
1.035000000000000000e+03 2.906565554440021515e-03
1.036000000000000000e+03 2.896529622375965118e-03
1.037000000000000000e+03 2.881397493183612823e-03
1.038000000000000000e+03 2.875216770917177200e-03
1.039000000000000000e+03 2.863777335733175278e-03
1.040000000000000000e+03 2.853439189493656158e-03
1.041000000000000000e+03 2.845251932740211487e-03
1.042000000000000000e+03 2.836286555975675583e-03
1.043000000000000000e+03 2.828311407938599586e-03
1.044000000000000000e+03 2.818902954459190369e-03
1.045000000000000000e+03 2.813111757859587669e-03
1.046000000000000000e+03 2.806336153298616409e-03
1.047000000000000000e+03 2.797986147925257683e-03
1.048000000000000000e+03 2.792008453980088234e-03
1.049000000000000000e+03 2.784601412713527679e-03
1.050000000000000000e+03 2.777823945507407188e-03
1.051000000000000000e+03 2.771385014057159424e-03
1.052000000000000000e+03 2.765513258054852486e-03
1.053000000000000000e+03 2.757614711299538612e-03
1.054000000000000000e+03 2.752619562670588493e-03
1.055000000000000000e+03 2.747499849647283554e-03
1.056000000000000000e+03 2.742107491940259933e-03
1.057000000000000000e+03 2.736487425863742828e-03
1.058000000000000000e+03 2.730451989918947220e-03
1.059000000000000000e+03 2.725345082581043243e-03
1.060000000000000000e+03 2.719441894441843033e-03
1.061000000000000000e+03 2.714597852900624275e-03
1.062000000000000000e+03 2.709008986130356789e-03
1.063000000000000000e+03 2.703808713704347610e-03
1.064000000000000000e+03 2.698979573324322701e-03
1.065000000000000000e+03 2.693756716325879097e-03
1.066000000000000000e+03 2.688940847292542458e-03
1.067000000000000000e+03 2.683825325220823288e-03
1.068000000000000000e+03 2.678895834833383560e-03
1.069000000000000000e+03 2.674042247235774994e-03
1.070000000000000000e+03 2.669451758265495300e-03
1.071000000000000000e+03 2.664744621142745018e-03
1.072000000000000000e+03 2.659896854311227798e-03
1.073000000000000000e+03 2.655527321621775627e-03
1.074000000000000000e+03 2.650816226378083229e-03
1.075000000000000000e+03 2.646482549607753754e-03
1.076000000000000000e+03 2.642206382006406784e-03
1.077000000000000000e+03 2.637601457536220551e-03
1.078000000000000000e+03 2.633124589920043945e-03
1.079000000000000000e+03 2.628987189382314682e-03
1.080000000000000000e+03 2.624803921207785606e-03
1.081000000000000000e+03 2.620720071718096733e-03
1.082000000000000000e+03 2.616059267893433571e-03
1.083000000000000000e+03 2.611634787172079086e-03
1.084000000000000000e+03 2.607868285849690437e-03
1.085000000000000000e+03 2.603145781904459000e-03
1.086000000000000000e+03 2.599523402750492096e-03
1.087000000000000000e+03 2.595443278551101685e-03
1.088000000000000000e+03 2.591406228020787239e-03
1.089000000000000000e+03 2.587840659543871880e-03
1.090000000000000000e+03 2.584900241345167160e-03
1.091000000000000000e+03 2.582032233476638794e-03
1.092000000000000000e+03 2.575676422566175461e-03
1.093000000000000000e+03 2.571630990132689476e-03
1.094000000000000000e+03 2.568057738244533539e-03
1.095000000000000000e+03 2.566533396020531654e-03
1.096000000000000000e+03 2.564014401286840439e-03
1.097000000000000000e+03 2.558692358434200287e-03
1.098000000000000000e+03 2.553835511207580566e-03
1.099000000000000000e+03 2.549428958445787430e-03
1.100000000000000000e+03 2.548290882259607315e-03
1.101000000000000000e+03 2.546293195337057114e-03
1.102000000000000000e+03 2.540179295465350151e-03
1.103000000000000000e+03 2.534258412197232246e-03
1.104000000000000000e+03 2.531000180169939995e-03
1.105000000000000000e+03 2.529011573642492294e-03
1.106000000000000000e+03 2.524011535570025444e-03
1.107000000000000000e+03 2.518772613257169724e-03
1.108000000000000000e+03 2.514266408979892731e-03
1.109000000000000000e+03 2.509883139282464981e-03
1.110000000000000000e+03 2.506123157218098640e-03
1.111000000000000000e+03 2.501918934285640717e-03
1.112000000000000000e+03 2.499424619600176811e-03
1.113000000000000000e+03 2.496161032468080521e-03
1.114000000000000000e+03 2.493115141987800598e-03
1.115000000000000000e+03 2.494083251804113388e-03
1.116000000000000000e+03 2.487351885065436363e-03
1.117000000000000000e+03 2.479468239471316338e-03
1.118000000000000000e+03 2.480186754837632179e-03
1.119000000000000000e+03 2.478917129337787628e-03
1.120000000000000000e+03 2.471342217177152634e-03
1.121000000000000000e+03 2.463132608681917191e-03
1.122000000000000000e+03 2.463143784552812576e-03
1.123000000000000000e+03 2.464465098455548286e-03
1.124000000000000000e+03 2.461397554725408554e-03
1.125000000000000000e+03 2.455269452184438705e-03
1.126000000000000000e+03 2.450446132570505142e-03
1.127000000000000000e+03 2.450624015182256699e-03
1.128000000000000000e+03 2.444554353132843971e-03
1.129000000000000000e+03 2.434180583804845810e-03
1.130000000000000000e+03 2.433011308312416077e-03
1.131000000000000000e+03 2.431218046694993973e-03
1.132000000000000000e+03 2.428025007247924805e-03
1.133000000000000000e+03 2.420450560748577118e-03
1.134000000000000000e+03 2.417477313429117203e-03
1.135000000000000000e+03 2.415851224213838577e-03
1.136000000000000000e+03 2.414633519947528839e-03
1.137000000000000000e+03 2.407856518402695656e-03
1.138000000000000000e+03 2.401782898232340813e-03
1.139000000000000000e+03 2.399044577032327652e-03
1.140000000000000000e+03 2.396869938820600510e-03
1.141000000000000000e+03 2.391186542809009552e-03
1.142000000000000000e+03 2.386137610301375389e-03
1.143000000000000000e+03 2.383011393249034882e-03
1.144000000000000000e+03 2.380395540967583656e-03
1.145000000000000000e+03 2.374326810240745544e-03
1.146000000000000000e+03 2.369549823924899101e-03
1.147000000000000000e+03 2.366961212828755379e-03
1.148000000000000000e+03 2.364045241847634315e-03
1.149000000000000000e+03 2.360749756917357445e-03
1.150000000000000000e+03 2.365567255765199661e-03
1.151000000000000000e+03 2.372202929109334946e-03
1.152000000000000000e+03 2.365277614444494247e-03
1.153000000000000000e+03 2.353728748857975006e-03
1.154000000000000000e+03 2.343966858461499214e-03
1.155000000000000000e+03 2.344041597098112106e-03
1.156000000000000000e+03 2.339799888432025909e-03
1.157000000000000000e+03 2.334772143512964249e-03
1.158000000000000000e+03 2.332835225388407707e-03
1.159000000000000000e+03 2.332243835553526878e-03
1.160000000000000000e+03 2.332173287868499756e-03
1.161000000000000000e+03 2.331683179363608360e-03
1.162000000000000000e+03 2.317855134606361389e-03
1.163000000000000000e+03 2.319286577403545380e-03
1.164000000000000000e+03 2.314838580787181854e-03
1.165000000000000000e+03 2.308379858732223511e-03
1.166000000000000000e+03 2.306144684553146362e-03
1.167000000000000000e+03 2.304857829585671425e-03
1.168000000000000000e+03 2.312087453901767731e-03
1.169000000000000000e+03 2.310486277565360069e-03
1.170000000000000000e+03 2.314924495294690132e-03
1.171000000000000000e+03 2.294296398758888245e-03
1.172000000000000000e+03 2.283293288201093674e-03
1.173000000000000000e+03 2.290448639541864395e-03
1.174000000000000000e+03 2.297456376254558563e-03
1.175000000000000000e+03 2.294649835675954819e-03
1.176000000000000000e+03 2.276776358485221863e-03
1.177000000000000000e+03 2.283562440425157547e-03
1.178000000000000000e+03 2.289145253598690033e-03
1.179000000000000000e+03 2.264777664095163345e-03
1.180000000000000000e+03 2.270412631332874298e-03
1.181000000000000000e+03 2.269767457619309425e-03
1.182000000000000000e+03 2.290579024702310562e-03
1.183000000000000000e+03 2.294224221259355545e-03
1.184000000000000000e+03 2.316097728908061981e-03
1.185000000000000000e+03 2.283821348100900650e-03
1.186000000000000000e+03 2.255379222333431244e-03
1.187000000000000000e+03 2.264457056298851967e-03
1.188000000000000000e+03 2.266200492158532143e-03
1.189000000000000000e+03 2.268091775476932526e-03
1.190000000000000000e+03 2.259282162413001060e-03
1.191000000000000000e+03 2.243984956294298172e-03
1.192000000000000000e+03 2.227568766102194786e-03
1.193000000000000000e+03 2.234504558145999908e-03
1.194000000000000000e+03 2.249915385618805885e-03
1.195000000000000000e+03 2.243976108729839325e-03
1.196000000000000000e+03 2.281720982864499092e-03
1.197000000000000000e+03 2.246949821710586548e-03
1.198000000000000000e+03 2.233428880572319031e-03
1.199000000000000000e+03 2.228558994829654694e-03
1.200000000000000000e+03 2.234026091173291206e-03
1.201000000000000000e+03 2.242408692836761475e-03
1.202000000000000000e+03 2.204902935773134232e-03
1.203000000000000000e+03 2.212545601651072502e-03
1.204000000000000000e+03 2.236208645626902580e-03
1.205000000000000000e+03 2.215492073446512222e-03
1.206000000000000000e+03 2.209246624261140823e-03
1.207000000000000000e+03 2.189935650676488876e-03
1.208000000000000000e+03 2.190658356994390488e-03
1.209000000000000000e+03 2.206260338425636292e-03
1.210000000000000000e+03 2.191096078604459763e-03
1.211000000000000000e+03 2.175358124077320099e-03
1.212000000000000000e+03 2.164382487535476685e-03
1.213000000000000000e+03 2.167472615838050842e-03
1.214000000000000000e+03 2.168877981603145599e-03
1.215000000000000000e+03 2.167083323001861572e-03
1.216000000000000000e+03 2.160270232707262039e-03
1.217000000000000000e+03 2.143617719411849976e-03
1.218000000000000000e+03 2.145224483683705330e-03
1.219000000000000000e+03 2.138081006705760956e-03
1.220000000000000000e+03 2.129104919731616974e-03
1.221000000000000000e+03 2.126225968822836876e-03
1.222000000000000000e+03 2.126141916960477829e-03
1.223000000000000000e+03 2.128482330590486526e-03
1.224000000000000000e+03 2.121072961017489433e-03
1.225000000000000000e+03 2.122964477166533470e-03
1.226000000000000000e+03 2.121703000739216805e-03
1.227000000000000000e+03 2.124920487403869629e-03
1.228000000000000000e+03 2.119257114827632904e-03
1.229000000000000000e+03 2.124129096046090126e-03
1.230000000000000000e+03 2.120036631822586060e-03
1.231000000000000000e+03 2.135200658813118935e-03
1.232000000000000000e+03 2.104587154462933540e-03
1.233000000000000000e+03 2.093775896355509758e-03
1.234000000000000000e+03 2.094032708555459976e-03
1.235000000000000000e+03 2.090898342430591583e-03
1.236000000000000000e+03 2.085631247609853745e-03
1.237000000000000000e+03 2.080509439110755920e-03
1.238000000000000000e+03 2.086141146719455719e-03
1.239000000000000000e+03 2.087457571178674698e-03
1.240000000000000000e+03 2.102146856486797333e-03
1.241000000000000000e+03 2.104111015796661377e-03
1.242000000000000000e+03 2.124665537849068642e-03
1.243000000000000000e+03 2.100815298035740852e-03
1.244000000000000000e+03 2.112252870574593544e-03
1.245000000000000000e+03 2.085190033540129662e-03
1.246000000000000000e+03 2.073200652375817299e-03
1.247000000000000000e+03 2.072181552648544312e-03
1.248000000000000000e+03 2.071900293231010437e-03
1.249000000000000000e+03 2.078958088532090187e-03
1.250000000000000000e+03 2.070125890895724297e-03
1.251000000000000000e+03 2.098574768751859665e-03
1.252000000000000000e+03 2.067122608423233032e-03
1.253000000000000000e+03 2.050376497209072113e-03
1.254000000000000000e+03 2.047809772193431854e-03
1.255000000000000000e+03 2.039999235421419144e-03
1.256000000000000000e+03 2.022636123001575470e-03
1.257000000000000000e+03 2.031831303611397743e-03
1.258000000000000000e+03 2.050135983154177666e-03
1.259000000000000000e+03 2.044625347480177879e-03
1.260000000000000000e+03 2.073429757729172707e-03
1.261000000000000000e+03 2.066534478217363358e-03
1.262000000000000000e+03 2.089286455884575844e-03
1.263000000000000000e+03 2.050451934337615967e-03
1.264000000000000000e+03 2.021954860538244247e-03
1.265000000000000000e+03 2.002149354666471481e-03
1.266000000000000000e+03 2.022948814556002617e-03
1.267000000000000000e+03 2.046738751232624054e-03
1.268000000000000000e+03 2.041118219494819641e-03
1.269000000000000000e+03 2.055928111076354980e-03
1.270000000000000000e+03 2.031593583524227142e-03
1.271000000000000000e+03 2.013269113376736641e-03
1.272000000000000000e+03 1.982948742806911469e-03
1.273000000000000000e+03 1.997753977775573730e-03
1.274000000000000000e+03 2.018856583163142204e-03
1.275000000000000000e+03 2.000353764742612839e-03
1.276000000000000000e+03 2.002154476940631866e-03
1.277000000000000000e+03 2.013841411098837852e-03
1.278000000000000000e+03 2.028989838436245918e-03
1.279000000000000000e+03 1.989076379686594009e-03
1.280000000000000000e+03 1.982094487175345421e-03
1.281000000000000000e+03 1.970094861462712288e-03
1.282000000000000000e+03 1.966375624760985374e-03
1.283000000000000000e+03 1.947379671037197113e-03
1.284000000000000000e+03 1.943201059475541115e-03
1.285000000000000000e+03 1.949559664353728294e-03
1.286000000000000000e+03 1.954543404281139374e-03
1.287000000000000000e+03 1.959107117727398872e-03
1.288000000000000000e+03 1.966712530702352524e-03
1.289000000000000000e+03 2.012964338064193726e-03
1.290000000000000000e+03 1.988014439120888710e-03
1.291000000000000000e+03 1.984110800549387932e-03
1.292000000000000000e+03 1.947782235220074654e-03
1.293000000000000000e+03 1.945944968611001968e-03
1.294000000000000000e+03 1.933174673467874527e-03
1.295000000000000000e+03 1.931949518620967865e-03
1.296000000000000000e+03 1.960551366209983826e-03
1.297000000000000000e+03 1.958790235221385956e-03
1.298000000000000000e+03 1.944826683029532433e-03
1.299000000000000000e+03 1.911085564643144608e-03
1.300000000000000000e+03 1.922841649502515793e-03
1.301000000000000000e+03 1.925132586620748043e-03
1.302000000000000000e+03 1.905780169181525707e-03
1.303000000000000000e+03 1.917757210321724415e-03
1.304000000000000000e+03 1.938448753207921982e-03
1.305000000000000000e+03 1.994553953409194946e-03
1.306000000000000000e+03 1.963930670171976089e-03
1.307000000000000000e+03 2.004032256081700325e-03
1.308000000000000000e+03 1.941135036759078503e-03
1.309000000000000000e+03 1.903539407067000866e-03
1.310000000000000000e+03 1.893188571557402611e-03
1.311000000000000000e+03 1.921163639053702354e-03
1.312000000000000000e+03 1.996471546590328217e-03
1.313000000000000000e+03 1.926119904965162277e-03
1.314000000000000000e+03 1.880232244729995728e-03
1.315000000000000000e+03 1.883319346234202385e-03
1.316000000000000000e+03 1.912507927045226097e-03
1.317000000000000000e+03 1.932888058945536613e-03
1.318000000000000000e+03 1.883779303170740604e-03
1.319000000000000000e+03 1.871673041023313999e-03
1.320000000000000000e+03 1.880980911664664745e-03
1.321000000000000000e+03 1.876261201687157154e-03
1.322000000000000000e+03 1.851468812674283981e-03
1.323000000000000000e+03 1.851860433816909790e-03
1.324000000000000000e+03 1.873813685961067677e-03
1.325000000000000000e+03 1.875708810985088348e-03
1.326000000000000000e+03 1.882756361737847328e-03
1.327000000000000000e+03 1.849491614848375320e-03
1.328000000000000000e+03 1.849969150498509407e-03
1.329000000000000000e+03 1.842849887907505035e-03
1.330000000000000000e+03 1.831081346608698368e-03
1.331000000000000000e+03 1.816796953789889812e-03
1.332000000000000000e+03 1.816707663238048553e-03
1.333000000000000000e+03 1.819732831791043282e-03
1.334000000000000000e+03 1.814913353882730007e-03
1.335000000000000000e+03 1.820370671339333057e-03
1.336000000000000000e+03 1.825619954615831375e-03
1.337000000000000000e+03 1.872677006758749485e-03
1.338000000000000000e+03 1.893086824566125870e-03
1.339000000000000000e+03 1.940886722877621651e-03
1.340000000000000000e+03 1.847227336838841438e-03
1.341000000000000000e+03 1.836984418332576752e-03
1.342000000000000000e+03 1.849511172622442245e-03
1.343000000000000000e+03 1.824781415052711964e-03
1.344000000000000000e+03 1.815368421375751495e-03
1.345000000000000000e+03 1.827262574806809425e-03
1.346000000000000000e+03 1.853719004429876804e-03
1.347000000000000000e+03 1.817541895434260368e-03
1.348000000000000000e+03 1.781197963282465935e-03
1.349000000000000000e+03 1.779141603037714958e-03
1.350000000000000000e+03 1.797662000171840191e-03
1.351000000000000000e+03 1.797809381969273090e-03
1.352000000000000000e+03 1.774086966179311275e-03
1.353000000000000000e+03 1.777612837031483650e-03
1.354000000000000000e+03 1.799660502001643181e-03
1.355000000000000000e+03 1.838490134105086327e-03
1.356000000000000000e+03 1.809235662221908569e-03
1.357000000000000000e+03 1.808511558920145035e-03
1.358000000000000000e+03 1.783104613423347473e-03
1.359000000000000000e+03 1.778638805262744427e-03
1.360000000000000000e+03 1.769297290593385696e-03
1.361000000000000000e+03 1.748875016346573830e-03
1.362000000000000000e+03 1.733507844619452953e-03
1.363000000000000000e+03 1.745207584463059902e-03
1.364000000000000000e+03 1.781675498932600021e-03
1.365000000000000000e+03 1.781082479283213615e-03
1.366000000000000000e+03 1.787551329471170902e-03
1.367000000000000000e+03 1.766352448612451553e-03
1.368000000000000000e+03 1.791297574527561665e-03
1.369000000000000000e+03 1.774220960214734077e-03
1.370000000000000000e+03 1.760163810104131699e-03
1.371000000000000000e+03 1.737238606438040733e-03
1.372000000000000000e+03 1.736680045723915100e-03
1.373000000000000000e+03 1.734290970489382744e-03
1.374000000000000000e+03 1.729408744722604752e-03
1.375000000000000000e+03 1.743480330333113670e-03
1.376000000000000000e+03 1.755760051310062408e-03
1.377000000000000000e+03 1.844312413595616817e-03
1.378000000000000000e+03 1.867418643087148666e-03
1.379000000000000000e+03 2.007409930229187012e-03
1.380000000000000000e+03 1.802197541110217571e-03
1.381000000000000000e+03 1.746694440953433514e-03
1.382000000000000000e+03 1.799938967451453209e-03
1.383000000000000000e+03 1.816869131289422512e-03
1.384000000000000000e+03 1.831801026128232479e-03
1.385000000000000000e+03 1.755145727656781673e-03
1.386000000000000000e+03 1.780987484380602837e-03
1.387000000000000000e+03 1.828699838370084763e-03
1.388000000000000000e+03 1.787248300388455391e-03
1.389000000000000000e+03 1.723519759252667427e-03
1.390000000000000000e+03 1.712962752208113670e-03
1.391000000000000000e+03 1.754633616656064987e-03
1.392000000000000000e+03 1.738902530632913113e-03
1.393000000000000000e+03 1.700595254078507423e-03
1.394000000000000000e+03 1.687142066657543182e-03
1.395000000000000000e+03 1.693622791208326817e-03
1.396000000000000000e+03 1.695540267974138260e-03
1.397000000000000000e+03 1.678528729826211929e-03
1.398000000000000000e+03 1.664917333982884884e-03
1.399000000000000000e+03 1.670491183176636696e-03
1.400000000000000000e+03 1.680354354903101921e-03
1.401000000000000000e+03 1.662640133872628212e-03
1.402000000000000000e+03 1.657055923715233803e-03
1.403000000000000000e+03 1.660781214013695717e-03
1.404000000000000000e+03 1.688522752374410629e-03
1.405000000000000000e+03 1.697731204330921173e-03
1.406000000000000000e+03 1.708214054815471172e-03
1.407000000000000000e+03 1.669338438659906387e-03
1.408000000000000000e+03 1.666900701820850372e-03
1.409000000000000000e+03 1.662620110437273979e-03
1.410000000000000000e+03 1.659851754084229469e-03
1.411000000000000000e+03 1.639016671106219292e-03
1.412000000000000000e+03 1.623133895918726921e-03
1.413000000000000000e+03 1.619617920368909836e-03
1.414000000000000000e+03 1.621910370886325836e-03
1.415000000000000000e+03 1.635258784517645836e-03
1.416000000000000000e+03 1.641554990783333778e-03
1.417000000000000000e+03 1.656686654314398766e-03
1.418000000000000000e+03 1.645356416702270508e-03
1.419000000000000000e+03 1.661922316998243332e-03
1.420000000000000000e+03 1.647377153858542442e-03
1.421000000000000000e+03 1.645339885726571083e-03
1.422000000000000000e+03 1.617810688912868500e-03
1.423000000000000000e+03 1.601060503162443638e-03
1.424000000000000000e+03 1.603696960955858231e-03
1.425000000000000000e+03 1.625379081815481186e-03
1.426000000000000000e+03 1.658863155171275139e-03
1.427000000000000000e+03 1.650577411055564880e-03
1.428000000000000000e+03 1.654961612075567245e-03
1.429000000000000000e+03 1.637134118936955929e-03
1.430000000000000000e+03 1.684858929365873337e-03
1.431000000000000000e+03 1.673936261795461178e-03
1.432000000000000000e+03 1.708705443888902664e-03
1.433000000000000000e+03 1.665490795858204365e-03
1.434000000000000000e+03 1.652591628953814507e-03
1.435000000000000000e+03 1.676602754741907120e-03
1.436000000000000000e+03 1.665335847064852715e-03
1.437000000000000000e+03 1.667689415626227856e-03
1.438000000000000000e+03 1.633341656997799873e-03
1.439000000000000000e+03 1.659815898165106773e-03
1.440000000000000000e+03 1.664402196183800697e-03
1.441000000000000000e+03 1.646280521526932716e-03
1.442000000000000000e+03 1.586964121088385582e-03
1.443000000000000000e+03 1.563140656799077988e-03
1.444000000000000000e+03 1.582501456141471863e-03
1.445000000000000000e+03 1.605485216714441776e-03
1.446000000000000000e+03 1.631261664442718029e-03
1.447000000000000000e+03 1.593892695382237434e-03
1.448000000000000000e+03 1.567154657095670700e-03
1.449000000000000000e+03 1.555280061438679695e-03
1.450000000000000000e+03 1.577001530677080154e-03
1.451000000000000000e+03 1.579673378728330135e-03
1.452000000000000000e+03 1.557394163683056831e-03
1.453000000000000000e+03 1.533837756142020226e-03
1.454000000000000000e+03 1.537567703053355217e-03
1.455000000000000000e+03 1.558364136144518852e-03
1.456000000000000000e+03 1.559407799504697323e-03
1.457000000000000000e+03 1.537331729196012020e-03
1.458000000000000000e+03 1.512270420789718628e-03
1.459000000000000000e+03 1.507036387920379639e-03
1.460000000000000000e+03 1.520397257991135120e-03
1.461000000000000000e+03 1.536001567728817463e-03
1.462000000000000000e+03 1.573679619468748569e-03
1.463000000000000000e+03 1.585918944329023361e-03
1.464000000000000000e+03 1.671811915002763271e-03
1.465000000000000000e+03 1.623787451535463333e-03
1.466000000000000000e+03 1.659200526773929596e-03
1.467000000000000000e+03 1.629035919904708862e-03
1.468000000000000000e+03 1.608135877177119255e-03
1.469000000000000000e+03 1.608225749805569649e-03
1.470000000000000000e+03 1.594882109202444553e-03
1.471000000000000000e+03 1.636691857129335403e-03
1.472000000000000000e+03 1.559467986226081848e-03
1.473000000000000000e+03 1.543049933388829231e-03
1.474000000000000000e+03 1.574378693476319313e-03
1.475000000000000000e+03 1.570462482050061226e-03
1.476000000000000000e+03 1.593737513758242130e-03
1.477000000000000000e+03 1.533439150080084801e-03
1.478000000000000000e+03 1.514888717792928219e-03
1.479000000000000000e+03 1.512492774054408073e-03
1.480000000000000000e+03 1.527698477730154991e-03
1.481000000000000000e+03 1.555551774799823761e-03
1.482000000000000000e+03 1.513395924121141434e-03
1.483000000000000000e+03 1.488097361288964748e-03
1.484000000000000000e+03 1.477674930356442928e-03
1.485000000000000000e+03 1.479749917052686214e-03
1.486000000000000000e+03 1.495902426540851593e-03
1.487000000000000000e+03 1.494515687227249146e-03
1.488000000000000000e+03 1.486728433519601822e-03
1.489000000000000000e+03 1.457889797165989876e-03
1.490000000000000000e+03 1.447128597646951675e-03
1.491000000000000000e+03 1.456131227314472198e-03
1.492000000000000000e+03 1.467112684622406960e-03
1.493000000000000000e+03 1.473569427616894245e-03
1.494000000000000000e+03 1.462633721530437469e-03
1.495000000000000000e+03 1.455966033972799778e-03
1.496000000000000000e+03 1.441765809431672096e-03
1.497000000000000000e+03 1.437313156202435493e-03
1.498000000000000000e+03 1.448995084501802921e-03
1.499000000000000000e+03 1.479881466366350651e-03
1.500000000000000000e+03 1.596114481799304485e-03
1.501000000000000000e+03 1.612383173778653145e-03


==> untrained/vit/vit_noise.dat <==
x y
1.000000000000000000e+00 4.052553176879882812e-01
2.000000000000000000e+00 8.179457187652587891e-01
3.000000000000000000e+00 7.321258783340454102e-01
4.000000000000000000e+00 1.755740940570831299e-01
5.000000000000000000e+00 1.147313639521598816e-01
6.000000000000000000e+00 1.088773384690284729e-01
7.000000000000000000e+00 1.142900437116622925e-01
8.000000000000000000e+00 1.161459386348724365e-01
9.000000000000000000e+00 1.117592453956604004e-01
1.000000000000000000e+01 1.051092073321342468e-01
1.100000000000000000e+01 1.000041663646697998e-01
1.200000000000000000e+01 9.760281443595886230e-02
1.300000000000000000e+01 9.710870683193206787e-02
1.400000000000000000e+01 9.722292423248291016e-02
1.500000000000000000e+01 9.717883169651031494e-02
1.600000000000000000e+01 9.684163331985473633e-02
1.700000000000000000e+01 9.627105295658111572e-02
1.800000000000000000e+01 9.548893570899963379e-02
1.900000000000000000e+01 9.452268481254577637e-02
2.000000000000000000e+01 9.344539046287536621e-02
2.100000000000000000e+01 9.241326898336410522e-02
2.200000000000000000e+01 9.164759516716003418e-02
2.300000000000000000e+01 9.131583571434020996e-02
2.400000000000000000e+01 9.137833118438720703e-02
2.500000000000000000e+01 9.155264496803283691e-02
2.600000000000000000e+01 9.151133894920349121e-02
2.700000000000000000e+01 9.114704281091690063e-02
2.800000000000000000e+01 9.061839431524276733e-02
2.900000000000000000e+01 9.016220271587371826e-02
3.000000000000000000e+01 8.989624679088592529e-02
3.100000000000000000e+01 8.977834135293960571e-02
3.200000000000000000e+01 8.969736099243164062e-02
3.300000000000000000e+01 8.957867324352264404e-02
3.400000000000000000e+01 8.942943811416625977e-02
3.500000000000000000e+01 8.930940926074981689e-02
3.600000000000000000e+01 8.925469219684600830e-02
3.700000000000000000e+01 8.922958374023437500e-02
3.800000000000000000e+01 8.916495740413665771e-02
3.900000000000000000e+01 8.903384208679199219e-02
4.000000000000000000e+01 8.887165784835815430e-02
4.100000000000000000e+01 8.873480558395385742e-02
4.200000000000000000e+01 8.866066485643386841e-02
4.300000000000000000e+01 8.865653723478317261e-02
4.400000000000000000e+01 8.869638293981552124e-02
4.500000000000000000e+01 8.872459828853607178e-02
4.600000000000000000e+01 8.868919312953948975e-02
4.700000000000000000e+01 8.858744055032730103e-02
4.800000000000000000e+01 8.847178518772125244e-02
4.900000000000000000e+01 8.840379863977432251e-02
5.000000000000000000e+01 8.840353041887283325e-02
5.100000000000000000e+01 8.843985199928283691e-02
5.200000000000000000e+01 8.846150338649749756e-02
5.300000000000000000e+01 8.843912929296493530e-02
5.400000000000000000e+01 8.838577568531036377e-02
5.500000000000000000e+01 8.833892643451690674e-02
5.600000000000000000e+01 8.832119405269622803e-02
5.700000000000000000e+01 8.832228928804397583e-02
5.800000000000000000e+01 8.831952512264251709e-02
5.900000000000000000e+01 8.830556273460388184e-02
6.000000000000000000e+01 8.829011023044586182e-02
6.100000000000000000e+01 8.828248828649520874e-02
6.200000000000000000e+01 8.828071504831314087e-02
6.300000000000000000e+01 8.827543258666992188e-02
6.400000000000000000e+01 8.826123923063278198e-02
6.500000000000000000e+01 8.824381232261657715e-02
6.600000000000000000e+01 8.823416382074356079e-02
6.700000000000000000e+01 8.823540061712265015e-02
6.800000000000000000e+01 8.823948353528976440e-02
6.900000000000000000e+01 8.823725581169128418e-02
7.000000000000000000e+01 8.822754025459289551e-02
7.100000000000000000e+01 8.821620792150497437e-02
7.200000000000000000e+01 8.820967376232147217e-02
7.300000000000000000e+01 8.820915222167968750e-02
7.400000000000000000e+01 8.821016550064086914e-02
7.500000000000000000e+01 8.820798248052597046e-02
7.600000000000000000e+01 8.820249140262603760e-02
7.700000000000000000e+01 8.819697797298431396e-02
7.800000000000000000e+01 8.819389343261718750e-02
7.900000000000000000e+01 8.819286525249481201e-02
8.000000000000000000e+01 8.819172531366348267e-02
8.100000000000000000e+01 8.818894624710083008e-02
8.200000000000000000e+01 8.818517625331878662e-02
8.300000000000000000e+01 8.818216621875762939e-02
8.400000000000000000e+01 8.818051964044570923e-02
8.500000000000000000e+01 8.817932009696960449e-02
8.600000000000000000e+01 8.817768096923828125e-02
8.700000000000000000e+01 8.817549794912338257e-02
8.800000000000000000e+01 8.817305415868759155e-02
8.900000000000000000e+01 8.817066997289657593e-02
9.000000000000000000e+01 8.816869556903839111e-02
9.100000000000000000e+01 8.816725015640258789e-02
9.200000000000000000e+01 8.816601336002349854e-02
9.300000000000000000e+01 8.816445618867874146e-02
9.400000000000000000e+01 8.816243708133697510e-02
9.500000000000000000e+01 8.816030621528625488e-02
9.600000000000000000e+01 8.815842866897583008e-02
9.700000000000000000e+01 8.815687149763107300e-02
9.800000000000000000e+01 8.815546333789825439e-02
9.900000000000000000e+01 8.815404027700424194e-02
1.000000000000000000e+02 8.815234899520874023e-02
1.010000000000000000e+02 8.815047144889831543e-02
1.020000000000000000e+02 8.814868330955505371e-02
1.030000000000000000e+02 8.814713358879089355e-02
1.040000000000000000e+02 8.814564347267150879e-02
1.050000000000000000e+02 8.814402669668197632e-02
1.060000000000000000e+02 8.814232796430587769e-02
1.070000000000000000e+02 8.814069628715515137e-02
1.080000000000000000e+02 8.813914656639099121e-02
1.090000000000000000e+02 8.813751488924026489e-02
1.100000000000000000e+02 8.813579380512237549e-02
1.110000000000000000e+02 8.813410252332687378e-02
1.120000000000000000e+02 8.813249319791793823e-02
1.130000000000000000e+02 8.813091367483139038e-02
1.140000000000000000e+02 8.812930434942245483e-02
1.150000000000000000e+02 8.812762796878814697e-02
1.160000000000000000e+02 8.812588453292846680e-02
1.170000000000000000e+02 8.812417089939117432e-02
1.180000000000000000e+02 8.812250941991806030e-02
1.190000000000000000e+02 8.812087774276733398e-02
1.200000000000000000e+02 8.811920881271362305e-02
1.210000000000000000e+02 8.811747282743453979e-02
1.220000000000000000e+02 8.811571449041366577e-02
1.230000000000000000e+02 8.811397850513458252e-02
1.240000000000000000e+02 8.811224997043609619e-02
1.250000000000000000e+02 8.811050653457641602e-02
1.260000000000000000e+02 8.810876309871673584e-02
1.270000000000000000e+02 8.810698986053466797e-02
1.280000000000000000e+02 8.810520172119140625e-02
1.290000000000000000e+02 8.810338377952575684e-02
1.300000000000000000e+02 8.810156583786010742e-02
1.310000000000000000e+02 8.809973299503326416e-02
1.320000000000000000e+02 8.809791505336761475e-02
1.330000000000000000e+02 8.809606730937957764e-02
1.340000000000000000e+02 8.809418231248855591e-02
1.350000000000000000e+02 8.809228986501693726e-02
1.360000000000000000e+02 8.809038251638412476e-02
1.370000000000000000e+02 8.808846771717071533e-02
1.380000000000000000e+02 8.808652311563491821e-02
1.390000000000000000e+02 8.808457851409912109e-02
1.400000000000000000e+02 8.808261156082153320e-02
1.410000000000000000e+02 8.808062225580215454e-02
1.420000000000000000e+02 8.807861059904098511e-02
1.430000000000000000e+02 8.807659149169921875e-02
1.440000000000000000e+02 8.807457238435745239e-02
1.450000000000000000e+02 8.807253092527389526e-02
1.460000000000000000e+02 8.807046711444854736e-02
1.470000000000000000e+02 8.806838840246200562e-02
1.480000000000000000e+02 8.806629478931427002e-02
1.490000000000000000e+02 8.806418627500534058e-02
1.500000000000000000e+02 8.806205540895462036e-02
1.510000000000000000e+02 8.805990219116210938e-02
1.520000000000000000e+02 8.805772662162780762e-02
1.530000000000000000e+02 8.805550634860992432e-02
1.540000000000000000e+02 8.805327117443084717e-02
1.550000000000000000e+02 8.805099129676818848e-02
1.560000000000000000e+02 8.804868161678314209e-02
1.570000000000000000e+02 8.804633468389511108e-02
1.580000000000000000e+02 8.804395794868469238e-02
1.590000000000000000e+02 8.804152905941009521e-02
1.600000000000000000e+02 8.803907036781311035e-02
1.610000000000000000e+02 8.803655952215194702e-02
1.620000000000000000e+02 8.803401887416839600e-02
1.630000000000000000e+02 8.803144097328186035e-02
1.640000000000000000e+02 8.802881091833114624e-02
1.650000000000000000e+02 8.802613615989685059e-02
1.660000000000000000e+02 8.802341669797897339e-02
1.670000000000000000e+02 8.802065253257751465e-02
1.680000000000000000e+02 8.801783621311187744e-02
1.690000000000000000e+02 8.801497519016265869e-02
1.700000000000000000e+02 8.801204711198806763e-02
1.710000000000000000e+02 8.800905942916870117e-02
1.720000000000000000e+02 8.800601959228515625e-02
1.730000000000000000e+02 8.800289779901504517e-02
1.740000000000000000e+02 8.799970149993896484e-02
1.750000000000000000e+02 8.799643814563751221e-02
1.760000000000000000e+02 8.799308538436889648e-02
1.770000000000000000e+02 8.798964321613311768e-02
1.780000000000000000e+02 8.798610419034957886e-02
1.790000000000000000e+02 8.798247575759887695e-02
1.800000000000000000e+02 8.797875046730041504e-02
1.810000000000000000e+02 8.797493577003479004e-02
1.820000000000000000e+02 8.797103166580200195e-02
1.830000000000000000e+02 8.796705305576324463e-02
1.840000000000000000e+02 8.796299993991851807e-02
1.850000000000000000e+02 8.795887231826782227e-02
1.860000000000000000e+02 8.795466274023056030e-02
1.870000000000000000e+02 8.795036375522613525e-02
1.880000000000000000e+02 8.794596046209335327e-02
1.890000000000000000e+02 8.794143795967102051e-02
1.900000000000000000e+02 8.793678879737854004e-02
1.910000000000000000e+02 8.793198317289352417e-02
1.920000000000000000e+02 8.792701363563537598e-02
1.930000000000000000e+02 8.792185783386230469e-02
1.940000000000000000e+02 8.791652321815490723e-02
1.950000000000000000e+02 8.791098743677139282e-02
1.960000000000000000e+02 8.790524303913116455e-02
1.970000000000000000e+02 8.789929747581481934e-02
1.980000000000000000e+02 8.789312094449996948e-02
1.990000000000000000e+02 8.788672089576721191e-02
2.000000000000000000e+02 8.788008987903594971e-02
2.010000000000000000e+02 8.787321299314498901e-02
2.020000000000000000e+02 8.786609768867492676e-02
2.030000000000000000e+02 8.785871416330337524e-02
2.040000000000000000e+02 8.785107731819152832e-02
2.050000000000000000e+02 8.784317225217819214e-02
2.060000000000000000e+02 8.783498406410217285e-02
2.070000000000000000e+02 8.782650530338287354e-02
2.080000000000000000e+02 8.781771361827850342e-02
2.090000000000000000e+02 8.780857920646667480e-02
2.100000000000000000e+02 8.779910206794738770e-02
2.110000000000000000e+02 8.778923749923706055e-02
2.120000000000000000e+02 8.777899295091629028e-02
2.130000000000000000e+02 8.776836097240447998e-02
2.140000000000000000e+02 8.775733411312103271e-02
2.150000000000000000e+02 8.774593472480773926e-02
2.160000000000000000e+02 8.773417770862579346e-02
2.170000000000000000e+02 8.772204816341400146e-02
2.180000000000000000e+02 8.770957589149475098e-02
2.190000000000000000e+02 8.769675344228744507e-02
2.200000000000000000e+02 8.768354356288909912e-02
2.210000000000000000e+02 8.766996860504150391e-02
2.220000000000000000e+02 8.765602111816406250e-02
2.230000000000000000e+02 8.764172345399856567e-02
2.240000000000000000e+02 8.762709051370620728e-02
2.250000000000000000e+02 8.761209249496459961e-02
2.260000000000000000e+02 8.759663999080657959e-02
2.270000000000000000e+02 8.758069574832916260e-02
2.280000000000000000e+02 8.756423741579055786e-02
2.290000000000000000e+02 8.754733204841613770e-02
2.300000000000000000e+02 8.753006160259246826e-02
2.310000000000000000e+02 8.751241117715835571e-02
2.320000000000000000e+02 8.749434351921081543e-02
2.330000000000000000e+02 8.747577667236328125e-02
2.340000000000000000e+02 8.745671808719635010e-02
2.350000000000000000e+02 8.743734657764434814e-02
2.360000000000000000e+02 8.741778880357742310e-02
2.370000000000000000e+02 8.739797770977020264e-02
2.380000000000000000e+02 8.737774193286895752e-02
2.390000000000000000e+02 8.735701441764831543e-02
2.400000000000000000e+02 8.733591437339782715e-02
2.410000000000000000e+02 8.731444925069808960e-02
2.420000000000000000e+02 8.729245513677597046e-02
2.430000000000000000e+02 8.726974576711654663e-02
2.440000000000000000e+02 8.724619448184967041e-02
2.450000000000000000e+02 8.722174167633056641e-02
2.460000000000000000e+02 8.719643205404281616e-02
2.470000000000000000e+02 8.717122673988342285e-02
2.480000000000000000e+02 8.714589476585388184e-02
2.490000000000000000e+02 8.711959421634674072e-02
2.500000000000000000e+02 8.709222078323364258e-02
2.510000000000000000e+02 8.706378936767578125e-02
2.520000000000000000e+02 8.703421056270599365e-02
2.530000000000000000e+02 8.700263500213623047e-02
2.540000000000000000e+02 8.696784079074859619e-02
2.550000000000000000e+02 8.692799508571624756e-02
2.560000000000000000e+02 8.688350021839141846e-02
2.570000000000000000e+02 8.684033155441284180e-02
2.580000000000000000e+02 8.679948747158050537e-02
2.590000000000000000e+02 8.676160126924514771e-02
2.600000000000000000e+02 8.672313392162322998e-02
2.610000000000000000e+02 8.667953312397003174e-02
2.620000000000000000e+02 8.663271367549896240e-02
2.630000000000000000e+02 8.658685535192489624e-02
2.640000000000000000e+02 8.654079586267471313e-02
2.650000000000000000e+02 8.649332076311111450e-02
2.660000000000000000e+02 8.644419163465499878e-02
2.670000000000000000e+02 8.639308810234069824e-02
2.680000000000000000e+02 8.634576201438903809e-02
2.690000000000000000e+02 8.629821240901947021e-02
2.700000000000000000e+02 8.623865246772766113e-02
2.710000000000000000e+02 8.618049323558807373e-02
2.720000000000000000e+02 8.612763881683349609e-02
2.730000000000000000e+02 8.607001602649688721e-02
2.740000000000000000e+02 8.600538223981857300e-02
2.750000000000000000e+02 8.594199270009994507e-02
2.760000000000000000e+02 8.587788045406341553e-02
2.770000000000000000e+02 8.582063019275665283e-02
2.780000000000000000e+02 8.578372001647949219e-02
2.790000000000000000e+02 8.570654690265655518e-02
2.800000000000000000e+02 8.565297722816467285e-02
2.810000000000000000e+02 8.555494993925094604e-02
2.820000000000000000e+02 8.548544347286224365e-02
2.830000000000000000e+02 8.546590805053710938e-02
2.840000000000000000e+02 8.533965051174163818e-02
2.850000000000000000e+02 8.524601161479949951e-02
2.860000000000000000e+02 8.516594767570495605e-02
2.870000000000000000e+02 8.510351181030273438e-02
2.880000000000000000e+02 8.508729934692382812e-02
2.890000000000000000e+02 8.500096201896667480e-02
2.900000000000000000e+02 8.499360084533691406e-02
2.910000000000000000e+02 8.477975428104400635e-02
2.920000000000000000e+02 8.481507003307342529e-02
2.930000000000000000e+02 8.494168519973754883e-02
2.940000000000000000e+02 8.460130542516708374e-02
2.950000000000000000e+02 8.490516990423202515e-02
2.960000000000000000e+02 8.479191362857818604e-02
2.970000000000000000e+02 8.475545048713684082e-02
2.980000000000000000e+02 8.448792994022369385e-02
2.990000000000000000e+02 8.463034778833389282e-02
3.000000000000000000e+02 8.433523029088973999e-02
3.010000000000000000e+02 8.446219563484191895e-02
3.020000000000000000e+02 8.414069563150405884e-02
3.030000000000000000e+02 8.427926152944564819e-02
3.040000000000000000e+02 8.399204909801483154e-02
3.050000000000000000e+02 8.396802842617034912e-02
3.060000000000000000e+02 8.380991965532302856e-02
3.070000000000000000e+02 8.378882706165313721e-02
3.080000000000000000e+02 8.361026644706726074e-02
3.090000000000000000e+02 8.360309153795242310e-02
3.100000000000000000e+02 8.352302014827728271e-02
3.110000000000000000e+02 8.351591229438781738e-02
3.120000000000000000e+02 8.323884010314941406e-02
3.130000000000000000e+02 8.323609828948974609e-02
3.140000000000000000e+02 8.308409154415130615e-02
3.150000000000000000e+02 8.301594853401184082e-02
3.160000000000000000e+02 8.291713893413543701e-02
3.170000000000000000e+02 8.280104398727416992e-02
3.180000000000000000e+02 8.280038088560104370e-02
3.190000000000000000e+02 8.262649923563003540e-02
3.200000000000000000e+02 8.253687620162963867e-02
3.210000000000000000e+02 8.242805302143096924e-02
3.220000000000000000e+02 8.256062120199203491e-02
3.230000000000000000e+02 8.324106037616729736e-02
3.240000000000000000e+02 8.273027092218399048e-02
3.250000000000000000e+02 8.287908881902694702e-02
3.260000000000000000e+02 8.264897018671035767e-02
3.270000000000000000e+02 8.262160420417785645e-02
3.280000000000000000e+02 8.236323297023773193e-02
3.290000000000000000e+02 8.234433829784393311e-02
3.300000000000000000e+02 8.210486173629760742e-02
3.310000000000000000e+02 8.207642287015914917e-02
3.320000000000000000e+02 8.191315829753875732e-02
3.330000000000000000e+02 8.185569196939468384e-02
3.340000000000000000e+02 8.170332759618759155e-02
3.350000000000000000e+02 8.161682635545730591e-02
3.360000000000000000e+02 8.148519694805145264e-02
3.370000000000000000e+02 8.135072141885757446e-02
3.380000000000000000e+02 8.122499287128448486e-02
3.390000000000000000e+02 8.109799027442932129e-02
3.400000000000000000e+02 8.097095787525177002e-02
3.410000000000000000e+02 8.085354417562484741e-02
3.420000000000000000e+02 8.073979616165161133e-02
3.430000000000000000e+02 8.060676604509353638e-02
3.440000000000000000e+02 8.047094196081161499e-02
3.450000000000000000e+02 8.034616708755493164e-02
3.460000000000000000e+02 8.042661845684051514e-02
3.470000000000000000e+02 8.034455776214599609e-02
3.480000000000000000e+02 8.071029186248779297e-02
3.490000000000000000e+02 8.023406565189361572e-02
3.500000000000000000e+02 8.038556575775146484e-02
3.510000000000000000e+02 8.024805784225463867e-02
3.520000000000000000e+02 8.007223159074783325e-02
3.530000000000000000e+02 8.006338030099868774e-02
3.540000000000000000e+02 7.973553985357284546e-02
3.550000000000000000e+02 7.961765676736831665e-02
3.560000000000000000e+02 7.948750257492065430e-02
3.570000000000000000e+02 7.934607565402984619e-02
3.580000000000000000e+02 7.932225614786148071e-02
3.590000000000000000e+02 7.937975972890853882e-02
3.600000000000000000e+02 7.902964949607849121e-02
3.610000000000000000e+02 7.895195484161376953e-02
3.620000000000000000e+02 7.872958481311798096e-02
3.630000000000000000e+02 7.862850278615951538e-02
3.640000000000000000e+02 7.888487726449966431e-02
3.650000000000000000e+02 7.831183075904846191e-02
3.660000000000000000e+02 7.810093462467193604e-02
3.670000000000000000e+02 7.811050862073898315e-02
3.680000000000000000e+02 7.865661382675170898e-02
3.690000000000000000e+02 8.112945407629013062e-02
3.700000000000000000e+02 7.996872067451477051e-02
3.710000000000000000e+02 8.091564476490020752e-02
3.720000000000000000e+02 8.056472986936569214e-02
3.730000000000000000e+02 8.034306019544601440e-02
3.740000000000000000e+02 7.950461655855178833e-02
3.750000000000000000e+02 7.899741828441619873e-02
3.760000000000000000e+02 7.881952077150344849e-02
3.770000000000000000e+02 7.812384516000747681e-02
3.780000000000000000e+02 7.839433103799819946e-02
3.790000000000000000e+02 7.967651635408401489e-02
3.800000000000000000e+02 7.879243046045303345e-02
3.810000000000000000e+02 7.843140512704849243e-02
3.820000000000000000e+02 7.841782271862030029e-02
3.830000000000000000e+02 7.728146016597747803e-02
3.840000000000000000e+02 7.738386839628219604e-02
3.850000000000000000e+02 7.697353512048721313e-02
3.860000000000000000e+02 7.663736492395401001e-02
3.870000000000000000e+02 7.629682868719100952e-02
3.880000000000000000e+02 7.592421770095825195e-02
3.890000000000000000e+02 7.564911991357803345e-02
3.900000000000000000e+02 7.510398328304290771e-02
3.910000000000000000e+02 7.513465732336044312e-02
3.920000000000000000e+02 7.464619725942611694e-02
3.930000000000000000e+02 7.499128580093383789e-02
3.940000000000000000e+02 7.717988640069961548e-02
3.950000000000000000e+02 8.359095454216003418e-02
3.960000000000000000e+02 8.351759612560272217e-02
3.970000000000000000e+02 7.597655802965164185e-02
3.980000000000000000e+02 8.025264739990234375e-02
3.990000000000000000e+02 7.619534432888031006e-02
4.000000000000000000e+02 7.816056907176971436e-02
4.010000000000000000e+02 7.555947452783584595e-02
4.020000000000000000e+02 7.631853222846984863e-02
4.030000000000000000e+02 7.449363172054290771e-02
4.040000000000000000e+02 7.565693557262420654e-02
4.050000000000000000e+02 7.397663593292236328e-02
4.060000000000000000e+02 7.461398839950561523e-02
4.070000000000000000e+02 7.333686202764511108e-02
4.080000000000000000e+02 7.352964580059051514e-02
4.090000000000000000e+02 7.253724336624145508e-02
4.100000000000000000e+02 7.249756902456283569e-02
4.110000000000000000e+02 7.202641665935516357e-02
4.120000000000000000e+02 7.183434069156646729e-02
4.130000000000000000e+02 7.169647514820098877e-02
4.140000000000000000e+02 7.106036692857742310e-02
4.150000000000000000e+02 7.048331201076507568e-02
4.160000000000000000e+02 7.022370398044586182e-02
4.170000000000000000e+02 6.983055174350738525e-02
4.180000000000000000e+02 6.982327997684478760e-02
4.190000000000000000e+02 7.082882523536682129e-02
4.200000000000000000e+02 6.938281655311584473e-02
4.210000000000000000e+02 6.898677349090576172e-02
4.220000000000000000e+02 6.801930069923400879e-02
4.230000000000000000e+02 6.760466098785400391e-02
4.240000000000000000e+02 6.765139102935791016e-02
4.250000000000000000e+02 6.877287477254867554e-02
4.260000000000000000e+02 7.482290267944335938e-02
4.270000000000000000e+02 7.563166320323944092e-02
4.280000000000000000e+02 7.596421241760253906e-02
4.290000000000000000e+02 7.428085803985595703e-02
4.300000000000000000e+02 7.484161853790283203e-02
4.310000000000000000e+02 7.548705488443374634e-02
4.320000000000000000e+02 7.449139654636383057e-02
4.330000000000000000e+02 7.386796176433563232e-02
4.340000000000000000e+02 7.242268323898315430e-02
4.350000000000000000e+02 7.245226204395294189e-02
4.360000000000000000e+02 7.221122086048126221e-02
4.370000000000000000e+02 7.055303454399108887e-02
4.380000000000000000e+02 6.940217316150665283e-02
4.390000000000000000e+02 6.948804855346679688e-02
4.400000000000000000e+02 6.814359128475189209e-02
4.410000000000000000e+02 6.732761859893798828e-02
4.420000000000000000e+02 6.687781959772109985e-02
4.430000000000000000e+02 6.575075536966323853e-02
4.440000000000000000e+02 6.488044559955596924e-02
4.450000000000000000e+02 6.440041959285736084e-02
4.460000000000000000e+02 6.435323506593704224e-02
4.470000000000000000e+02 6.751978397369384766e-02
4.480000000000000000e+02 7.810989767313003540e-02
4.490000000000000000e+02 9.713828563690185547e-02
4.500000000000000000e+02 7.238148152828216553e-02
4.510000000000000000e+02 8.366985619068145752e-02
4.520000000000000000e+02 7.295382022857666016e-02
4.530000000000000000e+02 7.578687369823455811e-02
4.540000000000000000e+02 7.395003736019134521e-02
4.550000000000000000e+02 7.060289382934570312e-02
4.560000000000000000e+02 7.237336039543151855e-02
4.570000000000000000e+02 7.020515203475952148e-02
4.580000000000000000e+02 6.819427758455276489e-02
4.590000000000000000e+02 6.921150535345077515e-02
4.600000000000000000e+02 6.666626781225204468e-02
4.610000000000000000e+02 6.566964089870452881e-02
4.620000000000000000e+02 6.539614498615264893e-02
4.630000000000000000e+02 6.387851387262344360e-02
4.640000000000000000e+02 6.340875476598739624e-02
4.650000000000000000e+02 6.356733292341232300e-02
4.660000000000000000e+02 6.266740709543228149e-02
4.670000000000000000e+02 6.266520172357559204e-02
4.680000000000000000e+02 6.169298291206359863e-02
4.690000000000000000e+02 6.046506762504577637e-02
4.700000000000000000e+02 6.018251925706863403e-02
4.710000000000000000e+02 5.897429212927818298e-02
4.720000000000000000e+02 5.818253755569458008e-02
4.730000000000000000e+02 5.714107304811477661e-02
4.740000000000000000e+02 5.660767108201980591e-02
4.750000000000000000e+02 5.617699027061462402e-02
4.760000000000000000e+02 5.656376481056213379e-02
4.770000000000000000e+02 5.848886072635650635e-02
4.780000000000000000e+02 5.471560359001159668e-02
4.790000000000000000e+02 5.577299743890762329e-02
4.800000000000000000e+02 5.380338430404663086e-02
4.810000000000000000e+02 5.328109115362167358e-02
4.820000000000000000e+02 5.178927257657051086e-02
4.830000000000000000e+02 5.111460387706756592e-02
4.840000000000000000e+02 5.011386424303054810e-02
4.850000000000000000e+02 4.934418201446533203e-02
4.860000000000000000e+02 4.929121211171150208e-02
4.870000000000000000e+02 5.095103383064270020e-02
4.880000000000000000e+02 5.810310691595077515e-02
4.890000000000000000e+02 6.504814326763153076e-02
4.900000000000000000e+02 5.377382040023803711e-02
4.910000000000000000e+02 5.516941845417022705e-02
4.920000000000000000e+02 5.219142138957977295e-02
4.930000000000000000e+02 5.095671117305755615e-02
4.940000000000000000e+02 5.005837976932525635e-02
4.950000000000000000e+02 4.786436259746551514e-02
4.960000000000000000e+02 4.719839245080947876e-02
4.970000000000000000e+02 4.574380815029144287e-02
4.980000000000000000e+02 4.540486261248588562e-02
4.990000000000000000e+02 4.552134498953819275e-02
5.000000000000000000e+02 4.709443449974060059e-02
5.010000000000000000e+02 4.826522618532180786e-02
5.020000000000000000e+02 4.318373650312423706e-02
5.030000000000000000e+02 4.221635311841964722e-02
5.040000000000000000e+02 4.247377067804336548e-02
5.050000000000000000e+02 3.989551588892936707e-02
5.060000000000000000e+02 4.038040339946746826e-02
5.070000000000000000e+02 3.919693082571029663e-02
5.080000000000000000e+02 3.836328908801078796e-02
5.090000000000000000e+02 3.779824823141098022e-02
5.100000000000000000e+02 3.684568777680397034e-02
5.110000000000000000e+02 3.609997779130935669e-02
5.120000000000000000e+02 3.566491603851318359e-02
5.130000000000000000e+02 3.482874855399131775e-02
5.140000000000000000e+02 3.423674032092094421e-02
5.150000000000000000e+02 3.364554420113563538e-02
5.160000000000000000e+02 3.277007862925529480e-02
5.170000000000000000e+02 3.250055387616157532e-02
5.180000000000000000e+02 3.163240104913711548e-02
5.190000000000000000e+02 3.110607713460922241e-02
5.200000000000000000e+02 3.055857867002487183e-02
5.210000000000000000e+02 2.989784628152847290e-02
5.220000000000000000e+02 2.934794127941131592e-02
5.230000000000000000e+02 2.876426279544830322e-02
5.240000000000000000e+02 2.824367024004459381e-02
5.250000000000000000e+02 2.760303951799869537e-02
5.260000000000000000e+02 2.713080495595932007e-02
5.270000000000000000e+02 2.652906626462936401e-02
5.280000000000000000e+02 2.597626112401485443e-02
5.290000000000000000e+02 2.543970942497253418e-02
5.300000000000000000e+02 2.492729946970939636e-02
5.310000000000000000e+02 2.434422075748443604e-02
5.320000000000000000e+02 2.387534454464912415e-02
5.330000000000000000e+02 2.344735153019428253e-02
5.340000000000000000e+02 2.339439280331134796e-02
5.350000000000000000e+02 2.490759268403053284e-02
5.360000000000000000e+02 2.808694168925285339e-02
5.370000000000000000e+02 2.475693076848983765e-02
5.380000000000000000e+02 2.365488559007644653e-02
5.390000000000000000e+02 2.394243329763412476e-02
5.400000000000000000e+02 2.216696739196777344e-02
5.410000000000000000e+02 2.264362946152687073e-02
5.420000000000000000e+02 2.081657946109771729e-02
5.430000000000000000e+02 2.138519845902919769e-02
5.440000000000000000e+02 2.034492231905460358e-02
5.450000000000000000e+02 2.015210315585136414e-02
5.460000000000000000e+02 2.069840021431446075e-02
5.470000000000000000e+02 1.995436847209930420e-02
5.480000000000000000e+02 1.946449466049671173e-02
5.490000000000000000e+02 1.798629388213157654e-02
5.500000000000000000e+02 1.788623258471488953e-02
5.510000000000000000e+02 1.717191562056541443e-02
5.520000000000000000e+02 1.665920019149780273e-02
5.530000000000000000e+02 1.621150597929954529e-02
5.540000000000000000e+02 1.584398001432418823e-02
5.550000000000000000e+02 1.529276650398969650e-02
5.560000000000000000e+02 1.493773330003023148e-02
5.570000000000000000e+02 1.428498327732086182e-02
5.580000000000000000e+02 1.404057070612907410e-02
5.590000000000000000e+02 1.360497530549764633e-02
5.600000000000000000e+02 1.334229297935962677e-02
5.610000000000000000e+02 1.332105230540037155e-02
5.620000000000000000e+02 1.380235329270362854e-02
5.630000000000000000e+02 1.505353860557079315e-02
5.640000000000000000e+02 1.458516623824834824e-02
5.650000000000000000e+02 1.314011402428150177e-02
5.660000000000000000e+02 1.293106563389301300e-02
5.670000000000000000e+02 1.247891224920749664e-02
5.680000000000000000e+02 1.119432039558887482e-02
5.690000000000000000e+02 1.141698844730854034e-02
5.700000000000000000e+02 1.072584744542837143e-02
5.710000000000000000e+02 1.037925388664007187e-02
5.720000000000000000e+02 1.004158053547143936e-02
5.730000000000000000e+02 9.806924499571323395e-03
5.740000000000000000e+02 9.416067041456699371e-03
5.750000000000000000e+02 8.920321241021156311e-03
5.760000000000000000e+02 8.884567767381668091e-03
5.770000000000000000e+02 8.573129773139953613e-03
5.780000000000000000e+02 8.591500110924243927e-03
5.790000000000000000e+02 8.854330517351627350e-03
5.800000000000000000e+02 9.781133383512496948e-03
5.810000000000000000e+02 1.063745748251676559e-02
5.820000000000000000e+02 9.135612286627292633e-03
5.830000000000000000e+02 7.934030145406723022e-03
5.840000000000000000e+02 9.494009427726268768e-03
5.850000000000000000e+02 8.328204974532127380e-03
5.860000000000000000e+02 8.142188191413879395e-03
5.870000000000000000e+02 8.363960310816764832e-03
5.880000000000000000e+02 7.304874248802661896e-03
5.890000000000000000e+02 7.324953563511371613e-03
5.900000000000000000e+02 7.029247935861349106e-03
5.910000000000000000e+02 6.624092347919940948e-03
5.920000000000000000e+02 6.319701671600341797e-03
5.930000000000000000e+02 5.899234674870967865e-03
5.940000000000000000e+02 5.963386036455631256e-03
5.950000000000000000e+02 5.498326383531093597e-03
5.960000000000000000e+02 5.549717228859663010e-03
5.970000000000000000e+02 5.667518358677625656e-03
5.980000000000000000e+02 6.365558598190546036e-03
5.990000000000000000e+02 7.530177477747201920e-03
6.000000000000000000e+02 7.305447012186050415e-03
6.010000000000000000e+02 5.595664493739604950e-03
6.020000000000000000e+02 6.365789566189050674e-03
6.030000000000000000e+02 5.800997372716665268e-03
6.040000000000000000e+02 4.938767291605472565e-03
6.050000000000000000e+02 5.048069637268781662e-03
6.060000000000000000e+02 4.711490124464035034e-03
6.070000000000000000e+02 4.502786323428153992e-03
6.080000000000000000e+02 4.276337567716836929e-03
6.090000000000000000e+02 4.047261551022529602e-03
6.100000000000000000e+02 3.808490466326475143e-03
6.110000000000000000e+02 3.664786694571375847e-03
6.120000000000000000e+02 3.556356299668550491e-03
6.130000000000000000e+02 3.373587038367986679e-03
6.140000000000000000e+02 3.209220245480537415e-03
6.150000000000000000e+02 2.993798349052667618e-03
6.160000000000000000e+02 2.993986243382096291e-03
6.170000000000000000e+02 2.823676448315382004e-03
6.180000000000000000e+02 2.691810950636863708e-03
6.190000000000000000e+02 2.548659220337867737e-03
6.200000000000000000e+02 2.495685592293739319e-03
6.210000000000000000e+02 2.415601164102554321e-03
6.220000000000000000e+02 2.268559997901320457e-03
6.230000000000000000e+02 2.196222310885787010e-03
6.240000000000000000e+02 2.167367609217762947e-03
6.250000000000000000e+02 2.087684348225593567e-03
6.260000000000000000e+02 2.114721573889255524e-03
6.270000000000000000e+02 2.278663916513323784e-03
6.280000000000000000e+02 2.800490474328398705e-03
6.290000000000000000e+02 3.807909088209271431e-03
6.300000000000000000e+02 3.851572517305612564e-03
6.310000000000000000e+02 2.779479604214429855e-03
6.320000000000000000e+02 2.172119915485382080e-03
6.330000000000000000e+02 3.325230907648801804e-03
6.340000000000000000e+02 3.274110145866870880e-03
6.350000000000000000e+02 3.296380862593650818e-03
6.360000000000000000e+02 3.656310494989156723e-03
6.370000000000000000e+02 2.821117639541625977e-03
6.380000000000000000e+02 2.467192243784666061e-03
6.390000000000000000e+02 2.345833927392959595e-03
6.400000000000000000e+02 2.281859982758760452e-03
6.410000000000000000e+02 2.106336178258061409e-03
6.420000000000000000e+02 1.815089024603366852e-03
6.430000000000000000e+02 1.908731414005160332e-03
6.440000000000000000e+02 1.770850969478487968e-03
6.450000000000000000e+02 1.572578679770231247e-03
6.460000000000000000e+02 1.584892277605831623e-03
6.470000000000000000e+02 1.398566411808133125e-03
6.480000000000000000e+02 1.377441221848130226e-03
6.490000000000000000e+02 1.337786321528255939e-03
6.500000000000000000e+02 1.189057831652462482e-03
6.510000000000000000e+02 1.188120804727077484e-03
6.520000000000000000e+02 1.115847495384514332e-03
6.530000000000000000e+02 1.036701723933219910e-03
6.540000000000000000e+02 1.021184260025620461e-03
6.550000000000000000e+02 9.364777943119406700e-04
6.560000000000000000e+02 9.229434654116630554e-04
6.570000000000000000e+02 8.654235280118882656e-04
6.580000000000000000e+02 8.360404754057526588e-04
6.590000000000000000e+02 7.918094634078443050e-04
6.600000000000000000e+02 7.650796324014663696e-04
6.610000000000000000e+02 7.190234027802944183e-04
6.620000000000000000e+02 7.023164653219282627e-04
6.630000000000000000e+02 6.615429883822798729e-04
6.640000000000000000e+02 6.451049703173339367e-04
6.650000000000000000e+02 6.195603637024760246e-04
6.660000000000000000e+02 5.853122565895318985e-04
6.670000000000000000e+02 5.709871184080839157e-04
6.680000000000000000e+02 5.487835151143372059e-04
6.690000000000000000e+02 5.244337953627109528e-04
6.700000000000000000e+02 5.074954824522137642e-04
6.710000000000000000e+02 4.833495477214455605e-04
6.720000000000000000e+02 4.714321112260222435e-04
6.730000000000000000e+02 4.476221802178770304e-04
6.740000000000000000e+02 4.369001253508031368e-04
6.750000000000000000e+02 4.190385516267269850e-04
6.760000000000000000e+02 4.055006720591336489e-04
6.770000000000000000e+02 3.884159668814390898e-04
6.780000000000000000e+02 3.778233658522367477e-04
6.790000000000000000e+02 3.641314979176968336e-04
6.800000000000000000e+02 3.518339362926781178e-04
6.810000000000000000e+02 3.416331892367452383e-04
6.820000000000000000e+02 3.285551792941987514e-04
6.830000000000000000e+02 3.199063357897102833e-04
6.840000000000000000e+02 3.107882221229374409e-04
6.850000000000000000e+02 3.008214698638767004e-04
6.860000000000000000e+02 2.962309808935970068e-04
6.870000000000000000e+02 2.907740999944508076e-04
6.880000000000000000e+02 2.927411696873605251e-04
6.890000000000000000e+02 2.983952872455120087e-04
6.900000000000000000e+02 3.196710604242980480e-04
6.910000000000000000e+02 3.554298600647598505e-04
6.920000000000000000e+02 4.270965000614523888e-04
6.930000000000000000e+02 5.192716489546000957e-04
6.940000000000000000e+02 6.512560648843646049e-04
6.950000000000000000e+02 6.949543021619319916e-04
6.960000000000000000e+02 6.353817880153656006e-04
6.970000000000000000e+02 3.999020555056631565e-04
6.980000000000000000e+02 2.330494753550738096e-04
6.990000000000000000e+02 2.718147006817162037e-04
7.000000000000000000e+02 3.605317324399948120e-04
7.010000000000000000e+02 3.145612718071788549e-04
7.020000000000000000e+02 2.099490666296333075e-04
7.030000000000000000e+02 2.388004504609853029e-04
7.040000000000000000e+02 2.928941103164106607e-04
7.050000000000000000e+02 2.273927384521812201e-04
7.060000000000000000e+02 1.783584593795239925e-04
7.070000000000000000e+02 2.159634168492630124e-04
7.080000000000000000e+02 2.085338346660137177e-04
7.090000000000000000e+02 1.628522877581417561e-04
7.100000000000000000e+02 1.771295937942340970e-04
7.110000000000000000e+02 1.935295003931969404e-04
7.120000000000000000e+02 1.614722132217139006e-04
7.130000000000000000e+02 1.526081323390826583e-04
7.140000000000000000e+02 1.692639925749972463e-04
7.150000000000000000e+02 1.553121546749025583e-04
7.160000000000000000e+02 1.441263011656701565e-04
7.170000000000000000e+02 1.604456192580983043e-04
7.180000000000000000e+02 1.659248664509505033e-04
7.190000000000000000e+02 1.654882216826081276e-04
7.200000000000000000e+02 1.918640045914798975e-04
7.210000000000000000e+02 2.191843377659097314e-04
7.220000000000000000e+02 2.499656984582543373e-04
7.230000000000000000e+02 2.989480562973767519e-04
7.240000000000000000e+02 3.638338530436158180e-04
7.250000000000000000e+02 3.943493647966533899e-04
7.260000000000000000e+02 4.091744776815176010e-04
7.270000000000000000e+02 3.691194579005241394e-04
7.280000000000000000e+02 3.036909329239279032e-04
7.290000000000000000e+02 2.790284343063831329e-04
7.300000000000000000e+02 3.313568595331162214e-04
7.310000000000000000e+02 3.874964022543281317e-04
7.320000000000000000e+02 3.541934711392968893e-04
7.330000000000000000e+02 2.470438485033810139e-04
7.340000000000000000e+02 1.522067759651690722e-04
7.350000000000000000e+02 1.594560017110779881e-04
7.360000000000000000e+02 2.256321022287011147e-04
7.370000000000000000e+02 2.049414615612477064e-04
7.380000000000000000e+02 1.242784637724980712e-04
7.390000000000000000e+02 8.554652595194056630e-05
7.400000000000000000e+02 1.147625953308306634e-04
7.410000000000000000e+02 1.286519400309771299e-04
7.420000000000000000e+02 9.838078403845429420e-05
7.430000000000000000e+02 8.909339521778747439e-05
7.440000000000000000e+02 1.079170979210175574e-04
7.450000000000000000e+02 1.030596249620430171e-04
7.460000000000000000e+02 7.439422188326716423e-05
7.470000000000000000e+02 6.652004958596080542e-05
7.480000000000000000e+02 8.052137854974716902e-05
7.490000000000000000e+02 7.899190677562728524e-05
7.500000000000000000e+02 6.454130925703793764e-05
7.510000000000000000e+02 6.681816012132912874e-05
7.520000000000000000e+02 8.077011443674564362e-05
7.530000000000000000e+02 7.831141556380316615e-05
7.540000000000000000e+02 7.414106221403926611e-05
7.550000000000000000e+02 8.440612873528152704e-05
7.560000000000000000e+02 1.068306301021948457e-04
7.570000000000000000e+02 1.221506681758910418e-04
7.580000000000000000e+02 1.538747746963053942e-04
7.590000000000000000e+02 1.923122617881745100e-04
7.600000000000000000e+02 2.459334791637957096e-04
7.610000000000000000e+02 2.578808926045894623e-04
7.620000000000000000e+02 2.585338079370558262e-04
7.630000000000000000e+02 1.949822180904448032e-04
7.640000000000000000e+02 1.173695782199501991e-04
7.650000000000000000e+02 5.275627336231991649e-05
7.660000000000000000e+02 4.814805652131326497e-05
7.670000000000000000e+02 8.551368955522775650e-05
7.680000000000000000e+02 1.072884479071944952e-04
7.690000000000000000e+02 9.650258289184421301e-05
7.700000000000000000e+02 6.532674160553142428e-05
7.710000000000000000e+02 5.143276939634233713e-05
7.720000000000000000e+02 5.947940371697768569e-05
7.730000000000000000e+02 6.713904440402984619e-05
7.740000000000000000e+02 6.196908361744135618e-05
7.750000000000000000e+02 4.418584285303950310e-05
7.760000000000000000e+02 3.398032640689052641e-05
7.770000000000000000e+02 3.755106081371195614e-05
7.780000000000000000e+02 4.454856389202177525e-05
7.790000000000000000e+02 4.483064913074485958e-05
7.800000000000000000e+02 3.897242640960030258e-05
7.810000000000000000e+02 3.809637564700096846e-05
7.820000000000000000e+02 4.219986294629052281e-05
7.830000000000000000e+02 4.255047679180279374e-05
7.840000000000000000e+02 3.938055306207388639e-05
7.850000000000000000e+02 3.908124199369922280e-05
7.860000000000000000e+02 4.720123979495838284e-05
7.870000000000000000e+02 5.879152740817517042e-05
7.880000000000000000e+02 6.855237006675451994e-05
7.890000000000000000e+02 8.153672388289123774e-05
7.900000000000000000e+02 1.020055497065186501e-04
7.910000000000000000e+02 1.318688446190208197e-04
7.920000000000000000e+02 1.627250603633001447e-04
7.930000000000000000e+02 1.866910024546086788e-04
7.940000000000000000e+02 1.923902600537985563e-04
7.950000000000000000e+02 1.770637754816561937e-04
7.960000000000000000e+02 1.331265957560390234e-04
7.970000000000000000e+02 8.286408410640433431e-05
7.980000000000000000e+02 4.718748823506757617e-05
7.990000000000000000e+02 4.835054278373718262e-05
8.000000000000000000e+02 7.764557085465639830e-05
8.010000000000000000e+02 1.071189763024449348e-04
8.020000000000000000e+02 1.108470096369273961e-04
8.030000000000000000e+02 9.122945630224421620e-05
8.040000000000000000e+02 7.216438825707882643e-05
8.050000000000000000e+02 7.466646638931706548e-05
8.060000000000000000e+02 8.611589146312326193e-05
8.070000000000000000e+02 8.870157762430608273e-05
8.080000000000000000e+02 6.548350211232900620e-05
8.090000000000000000e+02 3.862892481265589595e-05
8.100000000000000000e+02 2.455895810271613300e-05
8.110000000000000000e+02 2.719156691455282271e-05
8.120000000000000000e+02 3.279150405433028936e-05
8.130000000000000000e+02 3.205705070286057889e-05
8.140000000000000000e+02 2.933909854618832469e-05
8.150000000000000000e+02 3.152572753606364131e-05
8.160000000000000000e+02 3.701777313835918903e-05
8.170000000000000000e+02 3.803274375968612731e-05
8.180000000000000000e+02 3.165957605233415961e-05
8.190000000000000000e+02 2.489100552338641137e-05
8.200000000000000000e+02 2.436008799122646451e-05
8.210000000000000000e+02 3.129339165752753615e-05
8.220000000000000000e+02 3.870060754707083106e-05
8.230000000000000000e+02 4.449478365131653845e-05
8.240000000000000000e+02 4.809121310245245695e-05
8.250000000000000000e+02 5.477018203237093985e-05
8.260000000000000000e+02 6.046677299309521914e-05
8.270000000000000000e+02 6.661142833763733506e-05
8.280000000000000000e+02 6.632093572989106178e-05
8.290000000000000000e+02 6.640994979534298182e-05
8.300000000000000000e+02 6.211390427779406309e-05
8.310000000000000000e+02 5.834160401718690991e-05
8.320000000000000000e+02 4.885304952040314674e-05
8.330000000000000000e+02 3.739755629794672132e-05
8.340000000000000000e+02 2.661002145032398403e-05
8.350000000000000000e+02 2.093999501084908843e-05
8.360000000000000000e+02 2.244864481326658279e-05
8.370000000000000000e+02 2.911498086177743971e-05
8.380000000000000000e+02 3.939323869417421520e-05
8.390000000000000000e+02 5.028528175898827612e-05
8.400000000000000000e+02 6.251062586670741439e-05
8.410000000000000000e+02 7.182701665442436934e-05
8.420000000000000000e+02 7.954346074257045984e-05
8.430000000000000000e+02 8.133557275868952274e-05
8.440000000000000000e+02 8.079139661276713014e-05
8.450000000000000000e+02 7.676443055970594287e-05
8.460000000000000000e+02 7.471245044143870473e-05
8.470000000000000000e+02 7.278921839315444231e-05
8.480000000000000000e+02 7.541234663221985102e-05
8.490000000000000000e+02 7.969624130055308342e-05
8.500000000000000000e+02 8.495539805153384805e-05
8.510000000000000000e+02 9.021069126902148128e-05
8.520000000000000000e+02 9.036081610247492790e-05
8.530000000000000000e+02 8.850439917296171188e-05
8.540000000000000000e+02 8.611998782726004720e-05
8.550000000000000000e+02 8.943990542320534587e-05
8.560000000000000000e+02 9.840836719376966357e-05
8.570000000000000000e+02 1.160246174549683928e-04
8.580000000000000000e+02 1.268750056624412537e-04
8.590000000000000000e+02 1.304491743212565780e-04
8.600000000000000000e+02 1.120475499192252755e-04
8.610000000000000000e+02 7.872172136558219790e-05
8.620000000000000000e+02 4.166151484241709113e-05
8.630000000000000000e+02 1.960197914741002023e-05
8.640000000000000000e+02 1.976229214051272720e-05
8.650000000000000000e+02 3.416228719288483262e-05
8.660000000000000000e+02 4.687467662733979523e-05
8.670000000000000000e+02 4.559144872473552823e-05
8.680000000000000000e+02 3.282739635324105620e-05
8.690000000000000000e+02 1.828218228183686733e-05
8.700000000000000000e+02 1.215409974975045770e-05
8.710000000000000000e+02 1.558511030452791601e-05
8.720000000000000000e+02 2.198603215219918638e-05
8.730000000000000000e+02 2.375886833760887384e-05
8.740000000000000000e+02 1.869133848231285810e-05
8.750000000000000000e+02 1.144839552580378950e-05
8.760000000000000000e+02 7.406221811834257096e-06
8.770000000000000000e+02 8.488161256536841393e-06
8.780000000000000000e+02 1.193560092360712588e-05
8.790000000000000000e+02 1.372642691421788186e-05
8.800000000000000000e+02 1.228692053700797260e-05
8.810000000000000000e+02 8.927387170842848718e-06
8.820000000000000000e+02 6.392604973370907828e-06
8.830000000000000000e+02 5.874951511941617355e-06
8.840000000000000000e+02 6.631444193772040308e-06
8.850000000000000000e+02 7.090732651704456657e-06
8.860000000000000000e+02 6.445979124691803008e-06
8.870000000000000000e+02 5.249438800092320889e-06
8.880000000000000000e+02 4.423919563123490661e-06
8.890000000000000000e+02 4.448838808457367122e-06
8.900000000000000000e+02 4.936025106871966273e-06
8.910000000000000000e+02 5.170193162484792992e-06
8.920000000000000000e+02 4.840118435822660103e-06
8.930000000000000000e+02 4.136673851462546736e-06
8.940000000000000000e+02 3.654438160083373077e-06
8.950000000000000000e+02 3.681063844851450995e-06
8.960000000000000000e+02 4.260278728906996548e-06
8.970000000000000000e+02 5.132017122377874330e-06
8.980000000000000000e+02 6.297816980804782361e-06
8.990000000000000000e+02 8.032769983401522040e-06
9.000000000000000000e+02 1.106824674934614450e-05
9.010000000000000000e+02 1.643320138100534678e-05
9.020000000000000000e+02 2.565418617450632155e-05
9.030000000000000000e+02 4.103459286852739751e-05
9.040000000000000000e+02 6.674675387330353260e-05
9.050000000000000000e+02 1.075089676305651665e-04
9.060000000000000000e+02 1.724652829580008984e-04
9.070000000000000000e+02 2.573465753812342882e-04
9.080000000000000000e+02 3.603500954341143370e-04
9.090000000000000000e+02 4.104242543689906597e-04
9.100000000000000000e+02 3.766669542528688908e-04
9.110000000000000000e+02 2.274233847856521606e-04
9.120000000000000000e+02 1.200562765006907284e-04
9.130000000000000000e+02 1.758107391651719809e-04
9.140000000000000000e+02 3.220688959117978811e-04
9.150000000000000000e+02 3.835251845885068178e-04
9.160000000000000000e+02 3.097778535448014736e-04
9.170000000000000000e+02 2.706460654735565186e-04
9.180000000000000000e+02 2.560133580118417740e-04
9.190000000000000000e+02 1.552486501168459654e-04
9.200000000000000000e+02 6.597524043172597885e-05
9.210000000000000000e+02 1.055693355738185346e-04
9.220000000000000000e+02 1.581889227963984013e-04
9.230000000000000000e+02 1.297331764362752438e-04
9.240000000000000000e+02 8.667592919664457440e-05
9.250000000000000000e+02 7.892202120274305344e-05
9.260000000000000000e+02 8.363901724806055427e-05
9.270000000000000000e+02 9.639012569095939398e-05
9.280000000000000000e+02 9.772767225513234735e-05
9.290000000000000000e+02 6.691250018775463104e-05
9.300000000000000000e+02 5.041958866058848798e-05
9.310000000000000000e+02 6.399067933671176434e-05
9.320000000000000000e+02 6.481823947979137301e-05
9.330000000000000000e+02 4.938775236951187253e-05
9.340000000000000000e+02 4.512204031925648451e-05
9.350000000000000000e+02 4.296512997825630009e-05
9.360000000000000000e+02 3.728237061295658350e-05
9.370000000000000000e+02 3.749829193111509085e-05
9.380000000000000000e+02 3.328624006826430559e-05
9.390000000000000000e+02 2.747509643086232245e-05
9.400000000000000000e+02 3.227764682378619909e-05
9.410000000000000000e+02 3.831872163573279977e-05
9.420000000000000000e+02 3.373188883415423334e-05
9.430000000000000000e+02 3.179056147928349674e-05
9.440000000000000000e+02 3.458363789832219481e-05
9.450000000000000000e+02 3.644413300207816064e-05
9.460000000000000000e+02 3.583394573070108891e-05
9.470000000000000000e+02 3.810858470387756824e-05
9.480000000000000000e+02 4.123503094888292253e-05
9.490000000000000000e+02 4.888917464995756745e-05
9.500000000000000000e+02 5.703288843506015837e-05
9.510000000000000000e+02 6.751753971911966801e-05
9.520000000000000000e+02 7.842713966965675354e-05
9.530000000000000000e+02 9.402519208379089832e-05
9.540000000000000000e+02 1.056323962984606624e-04
9.550000000000000000e+02 1.161320396931841969e-04
9.560000000000000000e+02 1.155139325419440866e-04
9.570000000000000000e+02 1.076215703506022692e-04
9.580000000000000000e+02 8.899590466171503067e-05
9.590000000000000000e+02 6.806370947742834687e-05
9.600000000000000000e+02 5.274550494505092502e-05
9.610000000000000000e+02 4.909253766527399421e-05
9.620000000000000000e+02 5.892449917155317962e-05
9.630000000000000000e+02 7.003157224971801043e-05
9.640000000000000000e+02 7.369386730715632439e-05
9.650000000000000000e+02 6.404836312867701054e-05
9.660000000000000000e+02 4.869724944001063704e-05
9.670000000000000000e+02 3.914895933121442795e-05
9.680000000000000000e+02 4.195554720354266465e-05
9.690000000000000000e+02 5.586726183537393808e-05
9.700000000000000000e+02 6.992870476096868515e-05
9.710000000000000000e+02 7.924970122985541821e-05
9.720000000000000000e+02 8.175257244147360325e-05
9.730000000000000000e+02 8.353070006705820560e-05
9.740000000000000000e+02 8.821516530588269234e-05
9.750000000000000000e+02 9.407283505424857140e-05
9.760000000000000000e+02 9.830573253566399217e-05
9.770000000000000000e+02 9.382171992911025882e-05
9.780000000000000000e+02 8.533590153092518449e-05
9.790000000000000000e+02 7.243220170494168997e-05
9.800000000000000000e+02 6.531325925607234240e-05
9.810000000000000000e+02 6.075242345104925334e-05
9.820000000000000000e+02 6.065084380679763854e-05
9.830000000000000000e+02 6.135654984973371029e-05
9.840000000000000000e+02 6.133503484306856990e-05
9.850000000000000000e+02 6.470800144597887993e-05
9.860000000000000000e+02 6.676117482129484415e-05
9.870000000000000000e+02 6.996770389378070831e-05
9.880000000000000000e+02 6.696608033962547779e-05
9.890000000000000000e+02 6.257880158955231309e-05
9.900000000000000000e+02 5.442863039206713438e-05
9.910000000000000000e+02 4.952795643475838006e-05
9.920000000000000000e+02 4.629053728422150016e-05
9.930000000000000000e+02 4.660843842430040240e-05
9.940000000000000000e+02 4.840096517000347376e-05
9.950000000000000000e+02 5.143318412592634559e-05
9.960000000000000000e+02 5.648822843795642257e-05
9.970000000000000000e+02 6.149296677904203534e-05
9.980000000000000000e+02 6.694847252219915390e-05
9.990000000000000000e+02 6.855843821540474892e-05
1.000000000000000000e+03 6.741155812051147223e-05
1.001000000000000000e+03 6.245231634238734841e-05
1.002000000000000000e+03 1.650992544455220923e-06
1.003000000000000000e+03 5.023611447541043162e-05
1.004000000000000000e+03 1.873900828286423348e-06
1.005000000000000000e+03 4.021897257189266384e-05
1.006000000000000000e+03 2.058574409602442756e-06
1.007000000000000000e+03 3.209355054423213005e-05
1.008000000000000000e+03 2.286913513671606779e-06
1.009000000000000000e+03 2.549029522924683988e-05
1.010000000000000000e+03 2.402168320259079337e-06
1.011000000000000000e+03 2.021378895733505487e-05
1.012000000000000000e+03 2.489211055944906548e-06
1.013000000000000000e+03 1.595323556102812290e-05
1.014000000000000000e+03 2.468412731104763225e-06
1.015000000000000000e+03 1.259812779608182609e-05
1.016000000000000000e+03 2.404622591711813584e-06
1.017000000000000000e+03 9.915724149323068559e-06
1.018000000000000000e+03 2.277218527524382807e-06
1.019000000000000000e+03 7.828685738786589354e-06
1.020000000000000000e+03 2.116336418112041429e-06
1.021000000000000000e+03 6.171182121761376038e-06
1.022000000000000000e+03 1.929686959556420334e-06
1.023000000000000000e+03 4.890191121376119554e-06
1.024000000000000000e+03 1.731150632622302510e-06
1.025000000000000000e+03 3.878516508848406374e-06
1.026000000000000000e+03 1.535516048534191214e-06
1.027000000000000000e+03 3.096921318501699716e-06
1.028000000000000000e+03 1.345226564808399417e-06
1.029000000000000000e+03 2.479328941262792796e-06
1.030000000000000000e+03 1.171947133116191253e-06
1.031000000000000000e+03 1.999282176257111132e-06
1.032000000000000000e+03 1.012716325021756347e-06
1.033000000000000000e+03 1.618617488929885440e-06
1.034000000000000000e+03 8.735803476156434044e-07
1.035000000000000000e+03 1.319901457463856786e-06
1.036000000000000000e+03 7.507158557018556166e-07
1.037000000000000000e+03 1.081842810890520923e-06
1.038000000000000000e+03 6.464921966653491836e-07
1.039000000000000000e+03 8.930443300414481200e-07
1.040000000000000000e+03 5.565375431615393609e-07
1.041000000000000000e+03 7.412451168420375325e-07
1.042000000000000000e+03 4.813183522855979390e-07
1.043000000000000000e+03 6.195771220518508926e-07
1.044000000000000000e+03 4.175192884758871514e-07
1.045000000000000000e+03 5.211032885199529119e-07
1.046000000000000000e+03 3.646367758847190998e-07
1.047000000000000000e+03 4.414643512973270845e-07
1.048000000000000000e+03 3.200919991286355071e-07
1.049000000000000000e+03 3.766658380754961399e-07
1.050000000000000000e+03 2.831934011737757828e-07
1.051000000000000000e+03 3.239968293655692833e-07
1.052000000000000000e+03 2.520833959351875819e-07
1.053000000000000000e+03 2.809494503708265256e-07
1.054000000000000000e+03 2.261434701722464524e-07
1.055000000000000000e+03 2.457766754559997935e-07
1.056000000000000000e+03 2.042308864247388556e-07
1.057000000000000000e+03 2.169528272588649997e-07
1.058000000000000000e+03 1.857824116768824751e-07
1.059000000000000000e+03 1.932721716002561152e-07
1.060000000000000000e+03 1.700616678590449737e-07
1.061000000000000000e+03 1.737731736284331419e-07
1.062000000000000000e+03 1.566768332850188017e-07
1.063000000000000000e+03 1.577007537889585365e-07
1.064000000000000000e+03 1.451563775844988413e-07
1.065000000000000000e+03 1.443461172812021687e-07
1.066000000000000000e+03 1.352241127960951417e-07
1.067000000000000000e+03 1.332617785010370426e-07
1.068000000000000000e+03 1.265777882508700714e-07
1.069000000000000000e+03 1.239882578829565318e-07
1.070000000000000000e+03 1.190410259255259007e-07
1.071000000000000000e+03 1.161872233979011071e-07
1.072000000000000000e+03 1.124171546962315915e-07
1.073000000000000000e+03 1.095486936719680671e-07
1.074000000000000000e+03 1.065811048306386510e-07
1.075000000000000000e+03 1.038726864521777316e-07
1.076000000000000000e+03 1.014049786363102612e-07
1.077000000000000000e+03 9.896231745187833440e-08
1.078000000000000000e+03 9.680662316213783924e-08
1.079000000000000000e+03 9.466706529792645597e-08
1.080000000000000000e+03 9.270085143953110673e-08
1.081000000000000000e+03 9.086342345199227566e-08
1.082000000000000000e+03 8.900620684926252579e-08
1.083000000000000000e+03 8.745777080321204267e-08
1.084000000000000000e+03 8.567685227944821236e-08
1.085000000000000000e+03 8.437611143108370015e-08
1.086000000000000000e+03 8.265735118584416341e-08
1.087000000000000000e+03 8.156399644576595165e-08
1.088000000000000000e+03 7.991374673110840376e-08
1.089000000000000000e+03 7.896858988942767610e-08
1.090000000000000000e+03 7.739657803540467285e-08
1.091000000000000000e+03 7.655741285361727932e-08
1.092000000000000000e+03 7.507038901621854166e-08
1.093000000000000000e+03 7.430523396578792017e-08
1.094000000000000000e+03 7.291369286122062476e-08
1.095000000000000000e+03 7.218439890266381553e-08
1.096000000000000000e+03 7.090308429269498447e-08
1.097000000000000000e+03 7.018465453256794717e-08
1.098000000000000000e+03 6.901413485138618853e-08
1.099000000000000000e+03 6.828779675061014132e-08
1.100000000000000000e+03 6.722935808056718088e-08
1.101000000000000000e+03 6.648738803960441146e-08
1.102000000000000000e+03 6.553209175308438716e-08
1.103000000000000000e+03 6.477464609133676277e-08
1.104000000000000000e+03 6.391010742845537607e-08
1.105000000000000000e+03 6.313806011348788161e-08
1.106000000000000000e+03 6.235398331000396865e-08
1.107000000000000000e+03 6.157338816592528019e-08
1.108000000000000000e+03 6.085500103836238850e-08
1.109000000000000000e+03 6.007564934407128021e-08
1.110000000000000000e+03 5.940993474951028475e-08
1.111000000000000000e+03 5.863672924988350132e-08
1.112000000000000000e+03 5.801022950890910579e-08
1.113000000000000000e+03 5.725089380348435952e-08
1.114000000000000000e+03 5.665278379751725879e-08
1.115000000000000000e+03 5.591802221260877559e-08
1.116000000000000000e+03 5.533813762781392143e-08
1.117000000000000000e+03 5.462998586835965398e-08
1.118000000000000000e+03 5.406112535411011777e-08
1.119000000000000000e+03 5.338381470210151747e-08
1.120000000000000000e+03 5.282133130890542816e-08
1.121000000000000000e+03 5.217523835199244786e-08
1.122000000000000000e+03 5.161655280971899629e-08
1.123000000000000000e+03 5.100174504946153320e-08
1.124000000000000000e+03 5.044622497507589287e-08
1.125000000000000000e+03 4.986130619499817840e-08
1.126000000000000000e+03 4.930778274570002395e-08
1.127000000000000000e+03 4.875010617411135172e-08
1.128000000000000000e+03 4.820194376975450723e-08
1.129000000000000000e+03 4.766654271293191414e-08
1.130000000000000000e+03 4.712592982514252071e-08
1.131000000000000000e+03 4.661137609218712896e-08
1.132000000000000000e+03 4.607944958934240276e-08
1.133000000000000000e+03 4.558170019208773738e-08
1.134000000000000000e+03 4.506010498062096303e-08
1.135000000000000000e+03 4.457745106378752098e-08
1.136000000000000000e+03 4.406734888107166626e-08
1.137000000000000000e+03 4.359562666422789334e-08
1.138000000000000000e+03 4.310021495257387869e-08
1.139000000000000000e+03 4.263873520926608762e-08
1.140000000000000000e+03 4.215676696617265407e-08
1.141000000000000000e+03 4.170387413182652381e-08
1.142000000000000000e+03 4.123627306285015948e-08
1.143000000000000000e+03 4.079224069641895767e-08
1.144000000000000000e+03 4.033825362625975686e-08
1.145000000000000000e+03 3.990134445075455005e-08
1.146000000000000000e+03 3.946126980736153200e-08
1.147000000000000000e+03 3.903216594380864990e-08
1.148000000000000000e+03 3.860424513391080836e-08
1.149000000000000000e+03 3.818349370021678624e-08
1.150000000000000000e+03 3.776700907565100351e-08
1.151000000000000000e+03 3.735464915166630817e-08
1.152000000000000000e+03 3.694897543482511537e-08
1.153000000000000000e+03 3.654499991512238921e-08
1.154000000000000000e+03 3.615003407730910112e-08
1.155000000000000000e+03 3.575448914716616855e-08
1.156000000000000000e+03 3.536869286335786455e-08
1.157000000000000000e+03 3.498236722521141928e-08
1.158000000000000000e+03 3.460496600382612087e-08
1.159000000000000000e+03 3.422729122348755482e-08
1.160000000000000000e+03 3.385859059790163883e-08
1.161000000000000000e+03 3.349018129483738448e-08
1.162000000000000000e+03 3.312897689511373756e-08
1.163000000000000000e+03 3.276907989402388921e-08
1.164000000000000000e+03 3.241522961161535932e-08
1.165000000000000000e+03 3.206409360245743301e-08
1.166000000000000000e+03 3.171806639556962182e-08
1.167000000000000000e+03 3.137522242013801588e-08
1.168000000000000000e+03 3.103680867866387416e-08
1.169000000000000000e+03 3.070156751050490129e-08
1.170000000000000000e+03 3.037029472352514858e-08
1.171000000000000000e+03 3.004248227966854756e-08
1.172000000000000000e+03 2.971854939914919669e-08
1.173000000000000000e+03 2.939813548152869771e-08
1.174000000000000000e+03 2.908117835431767162e-08
1.175000000000000000e+03 2.876793914197151025e-08
1.176000000000000000e+03 2.845805724405181536e-08
1.177000000000000000e+03 2.815189859006750339e-08
1.178000000000000000e+03 2.784810959610695136e-08
1.179000000000000000e+03 2.754878458688381215e-08
1.180000000000000000e+03 2.725204595321883971e-08
1.181000000000000000e+03 2.695918865924795682e-08
1.182000000000000000e+03 2.666921972149793874e-08
1.183000000000000000e+03 2.638279639199936355e-08
1.184000000000000000e+03 2.609882088222548191e-08
1.185000000000000000e+03 2.581820979230542434e-08
1.186000000000000000e+03 2.554092404238872405e-08
1.187000000000000000e+03 2.526677889136408339e-08
1.188000000000000000e+03 2.499542617329097993e-08
1.189000000000000000e+03 2.472670601605386764e-08
1.190000000000000000e+03 2.446118863019819401e-08
1.191000000000000000e+03 2.419850275714452437e-08
1.192000000000000000e+03 2.393881715079260175e-08
1.193000000000000000e+03 2.368156870602433628e-08
1.194000000000000000e+03 2.342751947992383066e-08
1.195000000000000000e+03 2.317649006045030546e-08
1.196000000000000000e+03 2.292746259513478435e-08
1.197000000000000000e+03 2.268114229764250922e-08
1.198000000000000000e+03 2.243800523160643934e-08
1.199000000000000000e+03 2.219736217057288741e-08
1.200000000000000000e+03 2.195950798977719387e-08
1.201000000000000000e+03 2.172370905384468642e-08
1.202000000000000000e+03 2.149094058268019580e-08
1.203000000000000000e+03 2.125998932456241164e-08
1.204000000000000000e+03 2.103179141954569786e-08
1.205000000000000000e+03 2.080656891223497951e-08
1.206000000000000000e+03 2.058300552221226098e-08
1.207000000000000000e+03 2.036274793226766633e-08
1.208000000000000000e+03 2.014435018793392373e-08
1.209000000000000000e+03 1.992824216756616806e-08
1.210000000000000000e+03 1.971443452930543572e-08
1.211000000000000000e+03 1.950301253828001791e-08
1.212000000000000000e+03 1.929367243747037719e-08
1.213000000000000000e+03 1.908713187503963127e-08
1.214000000000000000e+03 1.888212253220444836e-08
1.215000000000000000e+03 1.867954857459608320e-08
1.216000000000000000e+03 1.847931230258836877e-08
1.217000000000000000e+03 1.828150253402327508e-08
1.218000000000000000e+03 1.808538740988296922e-08
1.219000000000000000e+03 1.789144654651408928e-08
1.220000000000000000e+03 1.769897117753771454e-08
1.221000000000000000e+03 1.750922429266665858e-08
1.222000000000000000e+03 1.732121113207085727e-08
1.223000000000000000e+03 1.713570085826177092e-08
1.224000000000000000e+03 1.695180529281969939e-08
1.225000000000000000e+03 1.677013727885423577e-08
1.226000000000000000e+03 1.658968429296692193e-08
1.227000000000000000e+03 1.641205216174057568e-08
1.228000000000000000e+03 1.623581269427631923e-08
1.229000000000000000e+03 1.606185584535069211e-08
1.230000000000000000e+03 1.588910869543269655e-08
1.231000000000000000e+03 1.571849850279249949e-08
1.232000000000000000e+03 1.554990092245134292e-08
1.233000000000000000e+03 1.538306015902435320e-08
1.234000000000000000e+03 1.521791404002215131e-08
1.235000000000000000e+03 1.505459756856453168e-08
1.236000000000000000e+03 1.489283807387664638e-08
1.237000000000000000e+03 1.473316579847505636e-08
1.238000000000000000e+03 1.457459042342179600e-08
1.239000000000000000e+03 1.441816532832262965e-08
1.240000000000000000e+03 1.426320483943754880e-08
1.241000000000000000e+03 1.410992389594412089e-08
1.242000000000000000e+03 1.395799742454073566e-08
1.243000000000000000e+03 1.380785175086884919e-08
1.244000000000000000e+03 1.365954638288258138e-08
1.245000000000000000e+03 1.351241607494557684e-08
1.246000000000000000e+03 1.336755506287090611e-08
1.247000000000000000e+03 1.322336196096784988e-08
1.248000000000000000e+03 1.308136532429671206e-08
1.249000000000000000e+03 1.294049400968333430e-08
1.250000000000000000e+03 1.280133066217103988e-08
1.251000000000000000e+03 1.266362303908863396e-08
1.252000000000000000e+03 1.252719883382269472e-08
1.253000000000000000e+03 1.239265845498493945e-08
1.254000000000000000e+03 1.225901424817266161e-08
1.255000000000000000e+03 1.212688971463649068e-08
1.256000000000000000e+03 1.199614363400769435e-08
1.257000000000000000e+03 1.186715170575780576e-08
1.258000000000000000e+03 1.173951069688428106e-08
1.259000000000000000e+03 1.161268947669213958e-08
1.260000000000000000e+03 1.148772277304033196e-08
1.261000000000000000e+03 1.136398886103506811e-08
1.262000000000000000e+03 1.124121595807991980e-08
1.263000000000000000e+03 1.112015279858269423e-08
1.264000000000000000e+03 1.099998847564620519e-08
1.265000000000000000e+03 1.088135981319737766e-08
1.266000000000000000e+03 1.076422684320732515e-08
1.267000000000000000e+03 1.064795895899806055e-08
1.268000000000000000e+03 1.053309617304876156e-08
1.269000000000000000e+03 1.041897146336623337e-08
1.270000000000000000e+03 1.030654672717901121e-08
1.271000000000000000e+03 1.019530060375473113e-08
1.272000000000000000e+03 1.008528816015541452e-08
1.273000000000000000e+03 9.976378834153365460e-09
1.274000000000000000e+03 9.868449168948245642e-09
1.275000000000000000e+03 9.761916608397314121e-09
1.276000000000000000e+03 9.656401900315358944e-09
1.277000000000000000e+03 9.551608393110200268e-09
1.278000000000000000e+03 9.448144488999332680e-09
1.279000000000000000e+03 9.346097229467886791e-09
1.280000000000000000e+03 9.244963905530312331e-09
1.281000000000000000e+03 9.144975443575731333e-09
1.282000000000000000e+03 9.045968418774918973e-09
1.283000000000000000e+03 8.947915297596864548e-09
1.284000000000000000e+03 8.851003485688124783e-09
1.285000000000000000e+03 8.755095315393646160e-09
1.286000000000000000e+03 8.660128614224049670e-09
1.287000000000000000e+03 8.566213516303378128e-09
1.288000000000000000e+03 8.473279855536475225e-09
1.289000000000000000e+03 8.381327631923340959e-09
1.290000000000000000e+03 8.290656161591414275e-09
1.291000000000000000e+03 8.200482959352939361e-09
1.292000000000000000e+03 8.111440408242742706e-09
1.293000000000000000e+03 8.023519626476627309e-09
1.294000000000000000e+03 7.936406198894019326e-09
1.295000000000000000e+03 7.849918048918880231e-09
1.296000000000000000e+03 7.764708875868109317e-09
1.297000000000000000e+03 7.680479363614267641e-09
1.298000000000000000e+03 7.596961282274605765e-09
1.299000000000000000e+03 7.514257660545808903e-09
1.300000000000000000e+03 7.432708670762622205e-09
1.301000000000000000e+03 7.351828923418679551e-09
1.302000000000000000e+03 7.271523827512282878e-09
1.303000000000000000e+03 7.192403117528556322e-09
1.304000000000000000e+03 7.114266065144647655e-09
1.305000000000000000e+03 7.036981664043651108e-09
1.306000000000000000e+03 6.960140463974084923e-09
1.307000000000000000e+03 6.884019576602895540e-09
1.308000000000000000e+03 6.809034225341292768e-09
1.309000000000000000e+03 6.734932611607291619e-09
1.310000000000000000e+03 6.661637019789168335e-09
1.311000000000000000e+03 6.588797951678770914e-09
1.312000000000000000e+03 6.516840844739135719e-09
1.313000000000000000e+03 6.445656453024639632e-09
1.314000000000000000e+03 6.375342920250659517e-09
1.315000000000000000e+03 6.305801658612608662e-09
1.316000000000000000e+03 6.236739569231986025e-09
1.317000000000000000e+03 6.168604294032320468e-09
1.318000000000000000e+03 6.101121385881924652e-09
1.319000000000000000e+03 6.034473365446046955e-09
1.320000000000000000e+03 5.968406657785862990e-09
1.321000000000000000e+03 5.903267652485055805e-09
1.322000000000000000e+03 5.838511896172349225e-09
1.323000000000000000e+03 5.774514200140856701e-09
1.324000000000000000e+03 5.711590311818781629e-09
1.325000000000000000e+03 5.649026579845894958e-09
1.326000000000000000e+03 5.586884732622365846e-09
1.327000000000000000e+03 5.525623070212759558e-09
1.328000000000000000e+03 5.465201624588189588e-09
1.329000000000000000e+03 5.405126124458092818e-09
1.330000000000000000e+03 5.345927256428240071e-09
1.331000000000000000e+03 5.287109416940438678e-09
1.332000000000000000e+03 5.229225941150161816e-09
1.333000000000000000e+03 5.171668426839914900e-09
1.334000000000000000e+03 5.115004420019886311e-09
1.335000000000000000e+03 5.058480745390170341e-09
1.336000000000000000e+03 5.002908309847953205e-09
1.337000000000000000e+03 4.948193854659166391e-09
1.338000000000000000e+03 4.893810690020927723e-09
1.339000000000000000e+03 4.840045697562800342e-09
1.340000000000000000e+03 4.786710583459807822e-09
1.341000000000000000e+03 4.733879510609995123e-09
1.342000000000000000e+03 4.681762977298831174e-09
1.343000000000000000e+03 4.630179795128697151e-09
1.344000000000000000e+03 4.579077117483620896e-09
1.345000000000000000e+03 4.528697417072180542e-09
1.346000000000000000e+03 4.478693416132273342e-09
1.347000000000000000e+03 4.429551836437894963e-09
1.348000000000000000e+03 4.380533269454645051e-09
1.349000000000000000e+03 4.332142200524913278e-09
1.350000000000000000e+03 4.284236521101547623e-09
1.351000000000000000e+03 4.237065365231273972e-09
1.352000000000000000e+03 4.190104707646469251e-09
1.353000000000000000e+03 4.143939857925715842e-09
1.354000000000000000e+03 4.097900241362140150e-09
1.355000000000000000e+03 4.052878921356750652e-09
1.356000000000000000e+03 4.007904230718395411e-09
1.357000000000000000e+03 3.963505523785215701e-09
1.358000000000000000e+03 3.919579327771316457e-09
1.359000000000000000e+03 3.876315268769303657e-09
1.360000000000000000e+03 3.833252826268562785e-09
1.361000000000000000e+03 3.790929348213012418e-09
1.362000000000000000e+03 3.748811483461622629e-09
1.363000000000000000e+03 3.707238072081509017e-09
1.364000000000000000e+03 3.666147385672502423e-09
1.365000000000000000e+03 3.625542976948281648e-09
1.366000000000000000e+03 3.585361341151838133e-09
1.367000000000000000e+03 3.545403526317159049e-09
1.368000000000000000e+03 3.505969514705498113e-09
1.369000000000000000e+03 3.467231390885672226e-09
1.370000000000000000e+03 3.428553663198385948e-09
1.371000000000000000e+03 3.390591807317377970e-09
1.372000000000000000e+03 3.352746968943165484e-09
1.373000000000000000e+03 3.315372865131394065e-09
1.374000000000000000e+03 3.278625815283930933e-09
1.375000000000000000e+03 3.242186075169684045e-09
1.376000000000000000e+03 3.205895993119156628e-09
1.377000000000000000e+03 3.170246065664628077e-09
1.378000000000000000e+03 3.135096626749600546e-09
1.379000000000000000e+03 3.099887013746638331e-09
1.380000000000000000e+03 3.065463882734320578e-09
1.381000000000000000e+03 3.031267015174421431e-09
1.382000000000000000e+03 2.997284198613670014e-09
1.383000000000000000e+03 2.963800760369394993e-09
1.384000000000000000e+03 2.930832465608546045e-09
1.385000000000000000e+03 2.898107975823904781e-09
1.386000000000000000e+03 2.865633508264409102e-09
1.387000000000000000e+03 2.833588697015443358e-09
1.388000000000000000e+03 2.801912479810653167e-09
1.389000000000000000e+03 2.770543128249869369e-09
1.390000000000000000e+03 2.739676485674635842e-09
1.391000000000000000e+03 2.708860247224720297e-09
1.392000000000000000e+03 2.678551602741663373e-09
1.393000000000000000e+03 2.648554486839316269e-09
1.394000000000000000e+03 2.618891548067381336e-09
1.395000000000000000e+03 2.589501058025689417e-09
1.396000000000000000e+03 2.560390122141598113e-09
1.397000000000000000e+03 2.531723719556566721e-09
1.398000000000000000e+03 2.503287799271447511e-09
1.399000000000000000e+03 2.475203153551319701e-09
1.400000000000000000e+03 2.447489322321416694e-09
1.401000000000000000e+03 2.419909606032888405e-09
1.402000000000000000e+03 2.392845033227786189e-09
1.403000000000000000e+03 2.365810658488953777e-09
1.404000000000000000e+03 2.339318960764558142e-09
1.405000000000000000e+03 2.312912306123848794e-09
1.406000000000000000e+03 2.287046996229946672e-09
1.407000000000000000e+03 2.261161924366206222e-09
1.408000000000000000e+03 2.235688745244601705e-09
1.409000000000000000e+03 2.210601035557147043e-09
1.410000000000000000e+03 2.185705616497557457e-09
1.411000000000000000e+03 2.160837286879768726e-09
1.412000000000000000e+03 2.136605337099695134e-09
1.413000000000000000e+03 2.112502839324292836e-09
1.414000000000000000e+03 2.088668793476244900e-09
1.415000000000000000e+03 2.065132953532611282e-09
1.416000000000000000e+03 2.041753877080054735e-09
1.417000000000000000e+03 2.018668343595209080e-09
1.418000000000000000e+03 1.995883014416222068e-09
1.419000000000000000e+03 1.973296637203247883e-09
1.420000000000000000e+03 1.951017125634280092e-09
1.421000000000000000e+03 1.928828430308726638e-09
1.422000000000000000e+03 1.907063840178579994e-09
1.423000000000000000e+03 1.885587241901021116e-09
1.424000000000000000e+03 1.864108867266622838e-09
1.425000000000000000e+03 1.843009078683621738e-09
1.426000000000000000e+03 1.822132666973175219e-09
1.427000000000000000e+03 1.801450988381247953e-09
1.428000000000000000e+03 1.781016445434602247e-09
1.429000000000000000e+03 1.760841472631113902e-09
1.430000000000000000e+03 1.740812827222271153e-09
1.431000000000000000e+03 1.720980469244182132e-09
1.432000000000000000e+03 1.701414120702793298e-09
1.433000000000000000e+03 1.682172623418409785e-09
1.434000000000000000e+03 1.663043147637210950e-09
1.435000000000000000e+03 1.644169245196280826e-09
1.436000000000000000e+03 1.625411361061424032e-09
1.437000000000000000e+03 1.606910715601372885e-09
1.438000000000000000e+03 1.588538300900665945e-09
1.439000000000000000e+03 1.570554131191670422e-09
1.440000000000000000e+03 1.552585837671927038e-09
1.441000000000000000e+03 1.534899096711228594e-09
1.442000000000000000e+03 1.517469039313823487e-09
1.443000000000000000e+03 1.500175983437657123e-09
1.444000000000000000e+03 1.483098754917477891e-09
1.445000000000000000e+03 1.466101129388164281e-09
1.446000000000000000e+03 1.449378173035142936e-09
1.447000000000000000e+03 1.432718610416827687e-09
1.448000000000000000e+03 1.416429418199527390e-09
1.449000000000000000e+03 1.400230154047221731e-09
1.450000000000000000e+03 1.384258374592661767e-09
1.451000000000000000e+03 1.368487878572466343e-09
1.452000000000000000e+03 1.352709499968796081e-09
1.453000000000000000e+03 1.337223443087509622e-09
1.454000000000000000e+03 1.321974973933492947e-09
1.455000000000000000e+03 1.306850849758234290e-09
1.456000000000000000e+03 1.291939000225283962e-09
1.457000000000000000e+03 1.276996064447644130e-09
1.458000000000000000e+03 1.262336235541283713e-09
1.459000000000000000e+03 1.247843273155524457e-09
1.460000000000000000e+03 1.233543489576049978e-09
1.461000000000000000e+03 1.219387035789054607e-09
1.462000000000000000e+03 1.205278321592118118e-09
1.463000000000000000e+03 1.191546972201251720e-09
1.464000000000000000e+03 1.177867248181030391e-09
1.465000000000000000e+03 1.164323415459023181e-09
1.466000000000000000e+03 1.150882500411398723e-09
1.467000000000000000e+03 1.137591132405191274e-09
1.468000000000000000e+03 1.124658810525147601e-09
1.469000000000000000e+03 1.111616798610270962e-09
1.470000000000000000e+03 1.098862778547982089e-09
1.471000000000000000e+03 1.086207790379489779e-09
1.472000000000000000e+03 1.073634403603307419e-09
1.473000000000000000e+03 1.061394860890629843e-09
1.474000000000000000e+03 1.049071274294988143e-09
1.475000000000000000e+03 1.037036900797261296e-09
1.476000000000000000e+03 1.025026730161471278e-09
1.477000000000000000e+03 1.013164108165653943e-09
1.478000000000000000e+03 1.001439597914099977e-09
1.479000000000000000e+03 9.898116770656884000e-10
1.480000000000000000e+03 9.783850396516413639e-10
1.481000000000000000e+03 9.670543255069219413e-10
1.482000000000000000e+03 9.559669722492003530e-10
1.483000000000000000e+03 9.449458993060488865e-10
1.484000000000000000e+03 9.339828910270853157e-10
1.485000000000000000e+03 9.232091202626691029e-10
1.486000000000000000e+03 9.124451194608695914e-10
1.487000000000000000e+03 9.018539803840042168e-10
1.488000000000000000e+03 8.914514126878714251e-10
1.489000000000000000e+03 8.811050777879358975e-10
1.490000000000000000e+03 8.709501453374457469e-10
1.491000000000000000e+03 8.607933255078137336e-10
1.492000000000000000e+03 8.507441418004191291e-10
1.493000000000000000e+03 8.408680418625635866e-10
1.494000000000000000e+03 8.310958032886617275e-10
1.495000000000000000e+03 8.214879887447068540e-10
1.496000000000000000e+03 8.119155348040862918e-10
1.497000000000000000e+03 8.024769737602355235e-10
1.498000000000000000e+03 7.930939238676160130e-10
1.499000000000000000e+03 7.839424664979333102e-10
1.500000000000000000e+03 7.747195107654647472e-10
1.501000000000000000e+03 7.657678935402145726e-10


==> untrained/vit/vit_noisy_img.dat <==
x y
1.000000000000000000e+00 7.056131362915039062e-01
2.000000000000000000e+00 6.540445089340209961e-01
3.000000000000000000e+00 5.013338923454284668e-01
4.000000000000000000e+00 1.999293267726898193e-01
5.000000000000000000e+00 1.714404821395874023e-01
6.000000000000000000e+00 1.466015875339508057e-01
7.000000000000000000e+00 1.371216773986816406e-01
8.000000000000000000e+00 1.347767263650894165e-01
9.000000000000000000e+00 1.330225169658660889e-01
1.000000000000000000e+01 1.309976279735565186e-01
1.100000000000000000e+01 1.292695701122283936e-01
1.200000000000000000e+01 1.275150030851364136e-01
1.300000000000000000e+01 1.250757873058319092e-01
1.400000000000000000e+01 1.221634000539779663e-01
1.500000000000000000e+01 1.197962909936904907e-01
1.600000000000000000e+01 1.187322884798049927e-01
1.700000000000000000e+01 1.188367307186126709e-01
1.800000000000000000e+01 1.192964389920234680e-01
1.900000000000000000e+01 1.192244067788124084e-01
2.000000000000000000e+01 1.182243824005126953e-01
2.100000000000000000e+01 1.165667846798896790e-01
2.200000000000000000e+01 1.149273216724395752e-01
2.300000000000000000e+01 1.139094382524490356e-01
2.400000000000000000e+01 1.136619150638580322e-01
2.500000000000000000e+01 1.138523072004318237e-01
2.600000000000000000e+01 1.139749735593795776e-01
2.700000000000000000e+01 1.137123405933380127e-01
2.800000000000000000e+01 1.130875498056411743e-01
2.900000000000000000e+01 1.123569309711456299e-01
3.000000000000000000e+01 1.117921248078346252e-01
3.100000000000000000e+01 1.115320846438407898e-01
3.200000000000000000e+01 1.115552932024002075e-01
3.300000000000000000e+01 1.117218285799026489e-01
3.400000000000000000e+01 1.118442788720130920e-01
3.500000000000000000e+01 1.117767915129661560e-01
3.600000000000000000e+01 1.114977374672889709e-01
3.700000000000000000e+01 1.111256629228591919e-01
3.800000000000000000e+01 1.108342558145523071e-01
3.900000000000000000e+01 1.107240021228790283e-01
4.000000000000000000e+01 1.107568219304084778e-01
4.100000000000000000e+01 1.108041033148765564e-01
4.200000000000000000e+01 1.107567995786666870e-01
4.300000000000000000e+01 1.106000393629074097e-01
4.400000000000000000e+01 1.104028075933456421e-01
4.500000000000000000e+01 1.102523133158683777e-01
4.600000000000000000e+01 1.101939231157302856e-01
4.700000000000000000e+01 1.102141365408897400e-01
4.800000000000000000e+01 1.102638691663742065e-01
4.900000000000000000e+01 1.102960929274559021e-01
5.000000000000000000e+01 1.102899610996246338e-01
5.100000000000000000e+01 1.102506369352340698e-01
5.200000000000000000e+01 1.101943179965019226e-01
5.300000000000000000e+01 1.101357340812683105e-01
5.400000000000000000e+01 1.100852563977241516e-01
5.500000000000000000e+01 1.100491061806678772e-01
5.600000000000000000e+01 1.100268140435218811e-01
5.700000000000000000e+01 1.100103706121444702e-01
5.800000000000000000e+01 1.099909842014312744e-01
5.900000000000000000e+01 1.099684834480285645e-01
6.000000000000000000e+01 1.099522635340690613e-01
6.100000000000000000e+01 1.099507287144660950e-01
6.200000000000000000e+01 1.099604964256286621e-01
6.300000000000000000e+01 1.099676787853240967e-01
6.400000000000000000e+01 1.099603623151779175e-01
6.500000000000000000e+01 1.099388897418975830e-01
6.600000000000000000e+01 1.099138855934143066e-01
6.700000000000000000e+01 1.098962202668190002e-01
6.800000000000000000e+01 1.098894476890563965e-01
6.900000000000000000e+01 1.098897755146026611e-01
7.000000000000000000e+01 1.098904907703399658e-01
7.100000000000000000e+01 1.098864525556564331e-01
7.200000000000000000e+01 1.098773777484893799e-01
7.300000000000000000e+01 1.098678261041641235e-01
7.400000000000000000e+01 1.098626181483268738e-01
7.500000000000000000e+01 1.098616272211074829e-01
7.600000000000000000e+01 1.098602116107940674e-01
7.700000000000000000e+01 1.098549887537956238e-01
7.800000000000000000e+01 1.098475158214569092e-01
7.900000000000000000e+01 1.098416149616241455e-01
8.000000000000000000e+01 1.098387762904167175e-01
8.100000000000000000e+01 1.098374724388122559e-01
8.200000000000000000e+01 1.098358333110809326e-01
8.300000000000000000e+01 1.098333001136779785e-01
8.400000000000000000e+01 1.098301932215690613e-01
8.500000000000000000e+01 1.098268106579780579e-01
8.600000000000000000e+01 1.098229587078094482e-01
8.700000000000000000e+01 1.098183467984199524e-01
8.800000000000000000e+01 1.098134294152259827e-01
8.900000000000000000e+01 1.098097339272499084e-01
9.000000000000000000e+01 1.098085343837738037e-01
9.100000000000000000e+01 1.098090410232543945e-01
9.200000000000000000e+01 1.098087877035140991e-01
9.300000000000000000e+01 1.098060011863708496e-01
9.400000000000000000e+01 1.098010390996932983e-01
9.500000000000000000e+01 1.097954437136650085e-01
9.600000000000000000e+01 1.097904145717620850e-01
9.700000000000000000e+01 1.097865328192710876e-01
9.800000000000000000e+01 1.097841262817382812e-01
9.900000000000000000e+01 1.097830533981323242e-01
1.000000000000000000e+02 1.097823828458786011e-01
1.010000000000000000e+02 1.097809597849845886e-01
1.020000000000000000e+02 1.097782254219055176e-01
1.030000000000000000e+02 1.097743436694145203e-01
1.040000000000000000e+02 1.097698286175727844e-01
1.050000000000000000e+02 1.097651124000549316e-01
1.060000000000000000e+02 1.097603663802146912e-01
1.070000000000000000e+02 1.097555458545684814e-01
1.080000000000000000e+02 1.097506806254386902e-01
1.090000000000000000e+02 1.097459942102432251e-01
1.100000000000000000e+02 1.097417324781417847e-01
1.110000000000000000e+02 1.097376197576522827e-01
1.120000000000000000e+02 1.097329556941986084e-01
1.130000000000000000e+02 1.097271218895912170e-01
1.140000000000000000e+02 1.097198650240898132e-01
1.150000000000000000e+02 1.097113266587257385e-01
1.160000000000000000e+02 1.097018569707870483e-01
1.170000000000000000e+02 1.096917837858200073e-01
1.180000000000000000e+02 1.096813082695007324e-01
1.190000000000000000e+02 1.096702516078948975e-01
1.200000000000000000e+02 1.096581146121025085e-01
1.210000000000000000e+02 1.096441298723220825e-01
1.220000000000000000e+02 1.096274107694625854e-01
1.230000000000000000e+02 1.096073836088180542e-01
1.240000000000000000e+02 1.095839440822601318e-01
1.250000000000000000e+02 1.095570772886276245e-01
1.260000000000000000e+02 1.095261573791503906e-01
1.270000000000000000e+02 1.094894260168075562e-01
1.280000000000000000e+02 1.094445288181304932e-01
1.290000000000000000e+02 1.093898043036460876e-01
1.300000000000000000e+02 1.093252152204513550e-01
1.310000000000000000e+02 1.092523038387298584e-01
1.320000000000000000e+02 1.091725379228591919e-01
1.330000000000000000e+02 1.090843826532363892e-01
1.340000000000000000e+02 1.089822277426719666e-01
1.350000000000000000e+02 1.088586971163749695e-01
1.360000000000000000e+02 1.087053716182708740e-01
1.370000000000000000e+02 1.085132360458374023e-01
1.380000000000000000e+02 1.082763522863388062e-01
1.390000000000000000e+02 1.079917624592781067e-01
1.400000000000000000e+02 1.076509654521942139e-01
1.410000000000000000e+02 1.072311997413635254e-01
1.420000000000000000e+02 1.066969186067581177e-01
1.430000000000000000e+02 1.060114577412605286e-01
1.440000000000000000e+02 1.051520332694053650e-01
1.450000000000000000e+02 1.040646284818649292e-01
1.460000000000000000e+02 1.026662215590476990e-01
1.470000000000000000e+02 1.008428484201431274e-01
1.480000000000000000e+02 9.838448464870452881e-02
1.490000000000000000e+02 9.496836364269256592e-02
1.500000000000000000e+02 9.023477137088775635e-02
1.510000000000000000e+02 8.389496058225631714e-02
1.520000000000000000e+02 7.628871500492095947e-02
1.530000000000000000e+02 7.005085051059722900e-02
1.540000000000000000e+02 6.202548742294311523e-02
1.550000000000000000e+02 5.703573673963546753e-02
1.560000000000000000e+02 5.224880576133728027e-02
1.570000000000000000e+02 4.486856237053871155e-02
1.580000000000000000e+02 4.065185040235519409e-02
1.590000000000000000e+02 3.896162658929824829e-02
1.600000000000000000e+02 3.470706194639205933e-02
1.610000000000000000e+02 3.332200646400451660e-02
1.620000000000000000e+02 3.338697552680969238e-02
1.630000000000000000e+02 3.092262521386146545e-02
1.640000000000000000e+02 2.984825894236564636e-02
1.650000000000000000e+02 2.933298051357269287e-02
1.660000000000000000e+02 2.923631109297275543e-02
1.670000000000000000e+02 2.885790541768074036e-02
1.680000000000000000e+02 2.808627113699913025e-02
1.690000000000000000e+02 2.736376412212848663e-02
1.700000000000000000e+02 2.681160718202590942e-02
1.710000000000000000e+02 2.624812722206115723e-02
1.720000000000000000e+02 2.569092437624931335e-02
1.730000000000000000e+02 2.542506530880928040e-02
1.740000000000000000e+02 2.523521892726421356e-02
1.750000000000000000e+02 2.500426396727561951e-02
1.760000000000000000e+02 2.488749101758003235e-02
1.770000000000000000e+02 2.478872612118721008e-02
1.780000000000000000e+02 2.465627156198024750e-02
1.790000000000000000e+02 2.442831359803676605e-02
1.800000000000000000e+02 2.422568947076797485e-02
1.810000000000000000e+02 2.406594716012477875e-02
1.820000000000000000e+02 2.394933253526687622e-02
1.830000000000000000e+02 2.382693439722061157e-02
1.840000000000000000e+02 2.374393492937088013e-02
1.850000000000000000e+02 2.367521449923515320e-02
1.860000000000000000e+02 2.355686202645301819e-02
1.870000000000000000e+02 2.340213581919670105e-02
1.880000000000000000e+02 2.333895489573478699e-02
1.890000000000000000e+02 2.338165417313575745e-02
1.900000000000000000e+02 2.340787649154663086e-02
1.910000000000000000e+02 2.333364635705947876e-02
1.920000000000000000e+02 2.323207072913646698e-02
1.930000000000000000e+02 2.315223775804042816e-02
1.940000000000000000e+02 2.308807522058486938e-02
1.950000000000000000e+02 2.301790565252304077e-02
1.960000000000000000e+02 2.295305207371711731e-02
1.970000000000000000e+02 2.291796170175075531e-02
1.980000000000000000e+02 2.290824241936206818e-02
1.990000000000000000e+02 2.291648089885711670e-02
2.000000000000000000e+02 2.293555997312068939e-02
2.010000000000000000e+02 2.292219176888465881e-02
2.020000000000000000e+02 2.285858988761901855e-02
2.030000000000000000e+02 2.279985696077346802e-02
2.040000000000000000e+02 2.277804166078567505e-02
2.050000000000000000e+02 2.276293188333511353e-02
2.060000000000000000e+02 2.271877415478229523e-02
2.070000000000000000e+02 2.266614325344562531e-02
2.080000000000000000e+02 2.263425290584564209e-02
2.090000000000000000e+02 2.261913195252418518e-02
2.100000000000000000e+02 2.261782437562942505e-02
2.110000000000000000e+02 2.262276411056518555e-02
2.120000000000000000e+02 2.260424196720123291e-02
2.130000000000000000e+02 2.255892008543014526e-02
2.140000000000000000e+02 2.252770215272903442e-02
2.150000000000000000e+02 2.252823859453201294e-02
2.160000000000000000e+02 2.253413014113903046e-02
2.170000000000000000e+02 2.252962812781333923e-02
2.180000000000000000e+02 2.252610772848129272e-02
2.190000000000000000e+02 2.252289652824401855e-02
2.200000000000000000e+02 2.251467667520046234e-02
2.210000000000000000e+02 2.251178771257400513e-02
2.220000000000000000e+02 2.250882424414157867e-02
2.230000000000000000e+02 2.249375171959400177e-02
2.240000000000000000e+02 2.248338982462882996e-02
2.250000000000000000e+02 2.249160595238208771e-02
2.260000000000000000e+02 2.249970100820064545e-02
2.270000000000000000e+02 2.249268442392349243e-02
2.280000000000000000e+02 2.248133346438407898e-02
2.290000000000000000e+02 2.247222512960433960e-02
2.300000000000000000e+02 2.246387302875518799e-02
2.310000000000000000e+02 2.246229536831378937e-02
2.320000000000000000e+02 2.246255055069923401e-02
2.330000000000000000e+02 2.245165221393108368e-02
2.340000000000000000e+02 2.243813127279281616e-02
2.350000000000000000e+02 2.243474125862121582e-02
2.360000000000000000e+02 2.243215218186378479e-02
2.370000000000000000e+02 2.242258563637733459e-02
2.380000000000000000e+02 2.241359651088714600e-02
2.390000000000000000e+02 2.240717597305774689e-02
2.400000000000000000e+02 2.240263298153877258e-02
2.410000000000000000e+02 2.240455336868762970e-02
2.420000000000000000e+02 2.240580692887306213e-02
2.430000000000000000e+02 2.239738032221794128e-02
2.440000000000000000e+02 2.238841541111469269e-02
2.450000000000000000e+02 2.238520421087741852e-02
2.460000000000000000e+02 2.238061279058456421e-02
2.470000000000000000e+02 2.237406373023986816e-02
2.480000000000000000e+02 2.236902900040149689e-02
2.490000000000000000e+02 2.236354723572731018e-02
2.500000000000000000e+02 2.235998027026653290e-02
2.510000000000000000e+02 2.235894836485385895e-02
2.520000000000000000e+02 2.235194854438304901e-02
2.530000000000000000e+02 2.233976870775222778e-02
2.540000000000000000e+02 2.233127877116203308e-02
2.550000000000000000e+02 2.232510410249233246e-02
2.560000000000000000e+02 2.231804095208644867e-02
2.570000000000000000e+02 2.231057174503803253e-02
2.580000000000000000e+02 2.230015769600868225e-02
2.590000000000000000e+02 2.228967286646366119e-02
2.600000000000000000e+02 2.228369377553462982e-02
2.610000000000000000e+02 2.227681688964366913e-02
2.620000000000000000e+02 2.226708084344863892e-02
2.630000000000000000e+02 2.225834876298904419e-02
2.640000000000000000e+02 2.224950119853019714e-02
2.650000000000000000e+02 2.224128879606723785e-02
2.660000000000000000e+02 2.223376557230949402e-02
2.670000000000000000e+02 2.222336083650588989e-02
2.680000000000000000e+02 2.221291512250900269e-02
2.690000000000000000e+02 2.220290340483188629e-02
2.700000000000000000e+02 2.218975685536861420e-02
2.710000000000000000e+02 2.217560634016990662e-02
2.720000000000000000e+02 2.216041646897792816e-02
2.730000000000000000e+02 2.214456349611282349e-02
2.740000000000000000e+02 2.212877571582794189e-02
2.750000000000000000e+02 2.210925891995429993e-02
2.760000000000000000e+02 2.208919078111648560e-02
2.770000000000000000e+02 2.206952497363090515e-02
2.780000000000000000e+02 2.204921841621398926e-02
2.790000000000000000e+02 2.202771045267581940e-02
2.800000000000000000e+02 2.200305834412574768e-02
2.810000000000000000e+02 2.198103815317153931e-02
2.820000000000000000e+02 2.195513434708118439e-02
2.830000000000000000e+02 2.193574979901313782e-02
2.840000000000000000e+02 2.191152051091194153e-02
2.850000000000000000e+02 2.188652195036411285e-02
2.860000000000000000e+02 2.185519412159919739e-02
2.870000000000000000e+02 2.184564992785453796e-02
2.880000000000000000e+02 2.177644707262516022e-02
2.890000000000000000e+02 2.188358455896377563e-02
2.900000000000000000e+02 2.174395881593227386e-02
2.910000000000000000e+02 2.288100123405456543e-02
2.920000000000000000e+02 2.246374264359474182e-02
2.930000000000000000e+02 2.285474166274070740e-02
2.940000000000000000e+02 2.194158360362052917e-02
2.950000000000000000e+02 2.176524326205253601e-02
2.960000000000000000e+02 2.214081585407257080e-02
2.970000000000000000e+02 2.239771187305450439e-02
2.980000000000000000e+02 2.184514887630939484e-02
2.990000000000000000e+02 2.149062231183052063e-02
3.000000000000000000e+02 2.200401015579700470e-02
3.010000000000000000e+02 2.107810601592063904e-02
3.020000000000000000e+02 2.115783467888832092e-02
3.030000000000000000e+02 2.191471308469772339e-02
3.040000000000000000e+02 2.129822969436645508e-02
3.050000000000000000e+02 2.107583731412887573e-02
3.060000000000000000e+02 2.151841670274734497e-02
3.070000000000000000e+02 2.112183347344398499e-02
3.080000000000000000e+02 2.103259228169918060e-02
3.090000000000000000e+02 2.132491394877433777e-02
3.100000000000000000e+02 2.081139199435710907e-02
3.110000000000000000e+02 2.064033225178718567e-02
3.120000000000000000e+02 2.129518985748291016e-02
3.130000000000000000e+02 2.093130908906459808e-02
3.140000000000000000e+02 2.055880799889564514e-02
3.150000000000000000e+02 2.090686187148094177e-02
3.160000000000000000e+02 2.036687359213829041e-02
3.170000000000000000e+02 2.042841166257858276e-02
3.180000000000000000e+02 2.092429623007774353e-02
3.190000000000000000e+02 2.017999440431594849e-02
3.200000000000000000e+02 2.010200545191764832e-02
3.210000000000000000e+02 2.065466903150081635e-02
3.220000000000000000e+02 2.014108747243881226e-02
3.230000000000000000e+02 2.000664360821247101e-02
3.240000000000000000e+02 2.019243314862251282e-02
3.250000000000000000e+02 1.972684077918529510e-02
3.260000000000000000e+02 2.013267576694488525e-02
3.270000000000000000e+02 1.991058513522148132e-02
3.280000000000000000e+02 1.953689008951187134e-02
3.290000000000000000e+02 1.981982961297035217e-02
3.300000000000000000e+02 1.954581588506698608e-02
3.310000000000000000e+02 1.997237652540206909e-02
3.320000000000000000e+02 1.925554499030113220e-02
3.330000000000000000e+02 1.935752481222152710e-02
3.340000000000000000e+02 1.949389278888702393e-02
3.350000000000000000e+02 1.926480047404766083e-02
3.360000000000000000e+02 1.964634284377098083e-02
3.370000000000000000e+02 1.924561709165573120e-02
3.380000000000000000e+02 2.146778255701065063e-02
3.390000000000000000e+02 1.944831386208534241e-02
3.400000000000000000e+02 1.922931522130966187e-02
3.410000000000000000e+02 1.968814060091972351e-02
3.420000000000000000e+02 1.918567903339862823e-02
3.430000000000000000e+02 1.936728134751319885e-02
3.440000000000000000e+02 1.949519664049148560e-02
3.450000000000000000e+02 1.903089508414268494e-02
3.460000000000000000e+02 1.999761536717414856e-02
3.470000000000000000e+02 1.943255215883255005e-02
3.480000000000000000e+02 1.886540651321411133e-02
3.490000000000000000e+02 1.927361264824867249e-02
3.500000000000000000e+02 1.910892315208911896e-02
3.510000000000000000e+02 1.920584775507450104e-02
3.520000000000000000e+02 1.928951591253280640e-02
3.530000000000000000e+02 1.897145435214042664e-02
3.540000000000000000e+02 1.908177882432937622e-02
3.550000000000000000e+02 1.904612965881824493e-02
3.560000000000000000e+02 1.890216395258903503e-02
3.570000000000000000e+02 1.905274949967861176e-02
3.580000000000000000e+02 1.874563843011856079e-02
3.590000000000000000e+02 1.925241574645042419e-02
3.600000000000000000e+02 1.874684169888496399e-02
3.610000000000000000e+02 1.866886764764785767e-02
3.620000000000000000e+02 1.863813214004039764e-02
3.630000000000000000e+02 1.847204007208347321e-02
3.640000000000000000e+02 1.894314959645271301e-02
3.650000000000000000e+02 1.876993849873542786e-02
3.660000000000000000e+02 2.033251896500587463e-02
3.670000000000000000e+02 1.896880380809307098e-02
3.680000000000000000e+02 2.029902115464210510e-02
3.690000000000000000e+02 1.910766214132308960e-02
3.700000000000000000e+02 1.871951669454574585e-02
3.710000000000000000e+02 2.002276852726936340e-02
3.720000000000000000e+02 1.902478188276290894e-02
3.730000000000000000e+02 1.878691278398036957e-02
3.740000000000000000e+02 1.979103870689868927e-02
3.750000000000000000e+02 1.895168051123619080e-02
3.760000000000000000e+02 1.897605508565902710e-02
3.770000000000000000e+02 1.881773024797439575e-02
3.780000000000000000e+02 1.866419985890388489e-02
3.790000000000000000e+02 1.905646547675132751e-02
3.800000000000000000e+02 1.907340437173843384e-02
3.810000000000000000e+02 1.863737776875495911e-02
3.820000000000000000e+02 1.888304948806762695e-02
3.830000000000000000e+02 1.903545297682285309e-02
3.840000000000000000e+02 1.915872283279895782e-02
3.850000000000000000e+02 1.911325380206108093e-02
3.860000000000000000e+02 1.883368939161300659e-02
3.870000000000000000e+02 2.024414576590061188e-02
3.880000000000000000e+02 2.129087224602699280e-02
3.890000000000000000e+02 3.013357706367969513e-02
3.900000000000000000e+02 2.324138768017292023e-02
3.910000000000000000e+02 2.179976180195808411e-02
3.920000000000000000e+02 2.129731699824333191e-02
3.930000000000000000e+02 2.026643976569175720e-02
3.940000000000000000e+02 2.175601944327354431e-02
3.950000000000000000e+02 2.097475528717041016e-02
3.960000000000000000e+02 1.962956041097640991e-02
3.970000000000000000e+02 1.859290525317192078e-02
3.980000000000000000e+02 1.887353882193565369e-02
3.990000000000000000e+02 1.943856477737426758e-02
4.000000000000000000e+02 1.989161595702171326e-02
4.010000000000000000e+02 1.964293420314788818e-02
4.020000000000000000e+02 1.891941577196121216e-02
4.030000000000000000e+02 1.896295882761478424e-02
4.040000000000000000e+02 1.921913772821426392e-02
4.050000000000000000e+02 1.952787674963474274e-02
4.060000000000000000e+02 2.005312032997608185e-02
4.070000000000000000e+02 2.003172785043716431e-02
4.080000000000000000e+02 1.975776627659797668e-02
4.090000000000000000e+02 1.963940262794494629e-02
4.100000000000000000e+02 1.974548771977424622e-02
4.110000000000000000e+02 2.003944106400012970e-02
4.120000000000000000e+02 2.024303376674652100e-02
4.130000000000000000e+02 2.008169703185558319e-02
4.140000000000000000e+02 1.991773024201393127e-02
4.150000000000000000e+02 2.002375572919845581e-02
4.160000000000000000e+02 2.022667787969112396e-02
4.170000000000000000e+02 2.050586231052875519e-02
4.180000000000000000e+02 2.050139755010604858e-02
4.190000000000000000e+02 2.058216556906700134e-02
4.200000000000000000e+02 2.047619223594665527e-02
4.210000000000000000e+02 2.102136984467506409e-02
4.220000000000000000e+02 2.102233283221721649e-02
4.230000000000000000e+02 2.091461606323719025e-02
4.240000000000000000e+02 2.143283188343048096e-02
4.250000000000000000e+02 2.127996832132339478e-02
4.260000000000000000e+02 2.277466841042041779e-02
4.270000000000000000e+02 2.246656641364097595e-02
4.280000000000000000e+02 2.815001830458641052e-02
4.290000000000000000e+02 2.811059355735778809e-02
4.300000000000000000e+02 2.972763776779174805e-02
4.310000000000000000e+02 2.884152159094810486e-02
4.320000000000000000e+02 2.399834617972373962e-02
4.330000000000000000e+02 2.054718881845474243e-02
4.340000000000000000e+02 2.334799803793430328e-02
4.350000000000000000e+02 2.164919115602970123e-02
4.360000000000000000e+02 2.302078530192375183e-02
4.370000000000000000e+02 2.301055006682872772e-02
4.380000000000000000e+02 2.271889895200729370e-02
4.390000000000000000e+02 2.463367767632007599e-02
4.400000000000000000e+02 2.276433631777763367e-02
4.410000000000000000e+02 2.340799756348133087e-02
4.420000000000000000e+02 2.261704392731189728e-02
4.430000000000000000e+02 2.358525991439819336e-02
4.440000000000000000e+02 2.567253448069095612e-02
4.450000000000000000e+02 2.366543188691139221e-02
4.460000000000000000e+02 2.337425015866756439e-02
4.470000000000000000e+02 2.425575815141201019e-02
4.480000000000000000e+02 2.493862807750701904e-02
4.490000000000000000e+02 2.465553022921085358e-02
4.500000000000000000e+02 2.463864535093307495e-02
4.510000000000000000e+02 2.464266121387481689e-02
4.520000000000000000e+02 2.648176997900009155e-02
4.530000000000000000e+02 2.448850497603416443e-02
4.540000000000000000e+02 2.548400685191154480e-02
4.550000000000000000e+02 2.605690807104110718e-02
4.560000000000000000e+02 2.572084031999111176e-02
4.570000000000000000e+02 2.892372757196426392e-02
4.580000000000000000e+02 2.605795487761497498e-02
4.590000000000000000e+02 2.661191672086715698e-02
4.600000000000000000e+02 2.824932336807250977e-02
4.610000000000000000e+02 2.843124791979789734e-02
4.620000000000000000e+02 2.838707715272903442e-02
4.630000000000000000e+02 3.417206555604934692e-02
4.640000000000000000e+02 3.331356495618820190e-02
4.650000000000000000e+02 3.277637809514999390e-02
4.660000000000000000e+02 2.925075031816959381e-02
4.670000000000000000e+02 2.903489582240581512e-02
4.680000000000000000e+02 2.657655254006385803e-02
4.690000000000000000e+02 2.875980734825134277e-02
4.700000000000000000e+02 2.836443856358528137e-02
4.710000000000000000e+02 2.926232852041721344e-02
4.720000000000000000e+02 2.858254872262477875e-02
4.730000000000000000e+02 3.007211908698081970e-02
4.740000000000000000e+02 3.084319271147251129e-02
4.750000000000000000e+02 3.053158335387706757e-02
4.760000000000000000e+02 3.192426264286041260e-02
4.770000000000000000e+02 2.962024882435798645e-02
4.780000000000000000e+02 3.409697115421295166e-02
4.790000000000000000e+02 3.082813695073127747e-02
4.800000000000000000e+02 3.964187204837799072e-02
4.810000000000000000e+02 3.363800793886184692e-02
4.820000000000000000e+02 2.670702524483203888e-02
4.830000000000000000e+02 2.936519309878349304e-02
4.840000000000000000e+02 3.291444107890129089e-02
4.850000000000000000e+02 3.351106494665145874e-02
4.860000000000000000e+02 3.313145786523818970e-02
4.870000000000000000e+02 3.345838934183120728e-02
4.880000000000000000e+02 3.498473763465881348e-02
4.890000000000000000e+02 3.609510511159896851e-02
4.900000000000000000e+02 3.597354888916015625e-02
4.910000000000000000e+02 3.857775032520294189e-02
4.920000000000000000e+02 3.689378499984741211e-02
4.930000000000000000e+02 3.842147067189216614e-02
4.940000000000000000e+02 3.774979710578918457e-02
4.950000000000000000e+02 3.892001882195472717e-02
4.960000000000000000e+02 3.970884531736373901e-02
4.970000000000000000e+02 4.098071157932281494e-02
4.980000000000000000e+02 4.654582589864730835e-02
4.990000000000000000e+02 4.652913287281990051e-02
5.000000000000000000e+02 3.327506035566329956e-02
5.010000000000000000e+02 3.386991843581199646e-02
5.020000000000000000e+02 3.101597540080547333e-02
5.030000000000000000e+02 3.324586898088455200e-02
5.040000000000000000e+02 3.727403283119201660e-02
5.050000000000000000e+02 3.847002983093261719e-02
5.060000000000000000e+02 3.929822519421577454e-02
5.070000000000000000e+02 3.835618123412132263e-02
5.080000000000000000e+02 3.907033801078796387e-02
5.090000000000000000e+02 4.001377895474433899e-02
5.100000000000000000e+02 4.147820919752120972e-02
5.110000000000000000e+02 4.380946606397628784e-02
5.120000000000000000e+02 4.404961690306663513e-02
5.130000000000000000e+02 4.358537867665290833e-02
5.140000000000000000e+02 4.309749603271484375e-02
5.150000000000000000e+02 4.216484725475311279e-02
5.160000000000000000e+02 4.302851855754852295e-02
5.170000000000000000e+02 4.423978924751281738e-02
5.180000000000000000e+02 4.522025585174560547e-02
5.190000000000000000e+02 4.657397046685218811e-02
5.200000000000000000e+02 4.400192946195602417e-02
5.210000000000000000e+02 4.651585221290588379e-02
5.220000000000000000e+02 4.496252909302711487e-02
5.230000000000000000e+02 5.113279446959495544e-02
5.240000000000000000e+02 4.461701959371566772e-02
5.250000000000000000e+02 4.496308416128158569e-02
5.260000000000000000e+02 4.899094253778457642e-02
5.270000000000000000e+02 4.520613327622413635e-02
5.280000000000000000e+02 4.536671191453933716e-02
5.290000000000000000e+02 5.079063400626182556e-02
5.300000000000000000e+02 4.828266054391860962e-02
5.310000000000000000e+02 4.927499964833259583e-02
5.320000000000000000e+02 5.052300170063972473e-02
5.330000000000000000e+02 5.073892325162887573e-02
5.340000000000000000e+02 5.412504822015762329e-02
5.350000000000000000e+02 5.278250575065612793e-02
5.360000000000000000e+02 5.355909466743469238e-02
5.370000000000000000e+02 4.946895316243171692e-02
5.380000000000000000e+02 5.098379030823707581e-02
5.390000000000000000e+02 5.086585879325866699e-02
5.400000000000000000e+02 5.052835494279861450e-02
5.410000000000000000e+02 5.198130756616592407e-02
5.420000000000000000e+02 5.400048568844795227e-02
5.430000000000000000e+02 5.353246629238128662e-02
5.440000000000000000e+02 5.476272478699684143e-02
5.450000000000000000e+02 5.446560680866241455e-02
5.460000000000000000e+02 5.878972262144088745e-02
5.470000000000000000e+02 5.500598996877670288e-02
5.480000000000000000e+02 5.677561461925506592e-02
5.490000000000000000e+02 5.373121052980422974e-02
5.500000000000000000e+02 5.395185202360153198e-02
5.510000000000000000e+02 5.399218946695327759e-02
5.520000000000000000e+02 5.762220919132232666e-02
5.530000000000000000e+02 5.351831018924713135e-02
5.540000000000000000e+02 5.450151115655899048e-02
5.550000000000000000e+02 5.763103812932968140e-02
5.560000000000000000e+02 5.825342610478401184e-02
5.570000000000000000e+02 5.792715772986412048e-02
5.580000000000000000e+02 5.818654596805572510e-02
5.590000000000000000e+02 5.843562260270118713e-02
5.600000000000000000e+02 6.139460206031799316e-02
5.610000000000000000e+02 5.788505822420120239e-02
5.620000000000000000e+02 6.107059121131896973e-02
5.630000000000000000e+02 5.789205431938171387e-02
5.640000000000000000e+02 5.714506655931472778e-02
5.650000000000000000e+02 5.992362648248672485e-02
5.660000000000000000e+02 6.060195714235305786e-02
5.670000000000000000e+02 5.932052060961723328e-02
5.680000000000000000e+02 6.126165762543678284e-02
5.690000000000000000e+02 6.334058940410614014e-02
5.700000000000000000e+02 6.719215959310531616e-02
5.710000000000000000e+02 6.069746240973472595e-02
5.720000000000000000e+02 6.016765907406806946e-02
5.730000000000000000e+02 6.002996861934661865e-02
5.740000000000000000e+02 6.210014224052429199e-02
5.750000000000000000e+02 5.970327183604240417e-02
5.760000000000000000e+02 6.057923659682273865e-02
5.770000000000000000e+02 6.349736452102661133e-02
5.780000000000000000e+02 6.110200285911560059e-02
5.790000000000000000e+02 6.504091620445251465e-02
5.800000000000000000e+02 6.363258510828018188e-02
5.810000000000000000e+02 6.417511403560638428e-02
5.820000000000000000e+02 6.665910035371780396e-02
5.830000000000000000e+02 6.739525496959686279e-02
5.840000000000000000e+02 6.515706330537796021e-02
5.850000000000000000e+02 6.996998190879821777e-02
5.860000000000000000e+02 6.289100646972656250e-02
5.870000000000000000e+02 5.856389552354812622e-02
5.880000000000000000e+02 6.000220775604248047e-02
5.890000000000000000e+02 6.034743785858154297e-02
5.900000000000000000e+02 6.219588592648506165e-02
5.910000000000000000e+02 6.452939659357070923e-02
5.920000000000000000e+02 6.434570252895355225e-02
5.930000000000000000e+02 6.449955701828002930e-02
5.940000000000000000e+02 6.612832099199295044e-02
5.950000000000000000e+02 6.559137254953384399e-02
5.960000000000000000e+02 7.219606637954711914e-02
5.970000000000000000e+02 6.789618730545043945e-02
5.980000000000000000e+02 7.511601597070693970e-02
5.990000000000000000e+02 6.622641533613204956e-02
6.000000000000000000e+02 6.146067380905151367e-02
6.010000000000000000e+02 6.808853149414062500e-02
6.020000000000000000e+02 6.969940662384033203e-02
6.030000000000000000e+02 6.547217071056365967e-02
6.040000000000000000e+02 6.678538024425506592e-02
6.050000000000000000e+02 7.023704051971435547e-02
6.060000000000000000e+02 7.193545997142791748e-02
6.070000000000000000e+02 7.006998360157012939e-02
6.080000000000000000e+02 7.193894684314727783e-02
6.090000000000000000e+02 6.973660737276077271e-02
6.100000000000000000e+02 7.417495548725128174e-02
6.110000000000000000e+02 7.045905292034149170e-02
6.120000000000000000e+02 7.580126821994781494e-02
6.130000000000000000e+02 7.027338445186614990e-02
6.140000000000000000e+02 6.901136785745620728e-02
6.150000000000000000e+02 7.140369713306427002e-02
6.160000000000000000e+02 7.141312956809997559e-02
6.170000000000000000e+02 7.177694141864776611e-02
6.180000000000000000e+02 7.489856332540512085e-02
6.190000000000000000e+02 7.401409745216369629e-02
6.200000000000000000e+02 7.404591143131256104e-02
6.210000000000000000e+02 7.638511061668395996e-02
6.220000000000000000e+02 7.686212658882141113e-02
6.230000000000000000e+02 7.628688216209411621e-02
6.240000000000000000e+02 7.250514626502990723e-02
6.250000000000000000e+02 7.190756499767303467e-02
6.260000000000000000e+02 7.329168915748596191e-02
6.270000000000000000e+02 7.346963882446289062e-02
6.280000000000000000e+02 7.462248206138610840e-02
6.290000000000000000e+02 7.452553510665893555e-02
6.300000000000000000e+02 7.586918026208877563e-02
6.310000000000000000e+02 7.608188688755035400e-02
6.320000000000000000e+02 7.793799042701721191e-02
6.330000000000000000e+02 7.749256491661071777e-02
6.340000000000000000e+02 7.749993354082107544e-02
6.350000000000000000e+02 7.499545067548751831e-02
6.360000000000000000e+02 7.633196562528610229e-02
6.370000000000000000e+02 7.650786638259887695e-02
6.380000000000000000e+02 7.586562633514404297e-02
6.390000000000000000e+02 7.654301077127456665e-02
6.400000000000000000e+02 7.493236660957336426e-02
6.410000000000000000e+02 7.671168446540832520e-02
6.420000000000000000e+02 7.781777530908584595e-02
6.430000000000000000e+02 7.934096455574035645e-02
6.440000000000000000e+02 7.692042738199234009e-02
6.450000000000000000e+02 8.043766021728515625e-02
6.460000000000000000e+02 7.869894802570343018e-02
6.470000000000000000e+02 8.036205172538757324e-02
6.480000000000000000e+02 7.827986776828765869e-02
6.490000000000000000e+02 7.994141429662704468e-02
6.500000000000000000e+02 7.961695641279220581e-02
6.510000000000000000e+02 7.919526100158691406e-02
6.520000000000000000e+02 8.063322305679321289e-02
6.530000000000000000e+02 8.036370575428009033e-02
6.540000000000000000e+02 8.034661412239074707e-02
6.550000000000000000e+02 8.070960640907287598e-02
6.560000000000000000e+02 7.916511595249176025e-02
6.570000000000000000e+02 8.135768771171569824e-02
6.580000000000000000e+02 7.926289737224578857e-02
6.590000000000000000e+02 8.068276196718215942e-02
6.600000000000000000e+02 8.092318475246429443e-02
6.610000000000000000e+02 8.078086376190185547e-02
6.620000000000000000e+02 8.340331912040710449e-02
6.630000000000000000e+02 8.177335560321807861e-02
6.640000000000000000e+02 8.208900690078735352e-02
6.650000000000000000e+02 7.978810369968414307e-02
6.660000000000000000e+02 8.028693497180938721e-02
6.670000000000000000e+02 7.842163741588592529e-02
6.680000000000000000e+02 7.711173593997955322e-02
6.690000000000000000e+02 7.966995984315872192e-02
6.700000000000000000e+02 8.033679425716400146e-02
6.710000000000000000e+02 7.983159273862838745e-02
6.720000000000000000e+02 8.068293333053588867e-02
6.730000000000000000e+02 7.815952599048614502e-02
6.740000000000000000e+02 8.125180006027221680e-02
6.750000000000000000e+02 8.184660971164703369e-02
6.760000000000000000e+02 8.040865510702133179e-02
6.770000000000000000e+02 8.175969123840332031e-02
6.780000000000000000e+02 8.259272575378417969e-02
6.790000000000000000e+02 8.314387500286102295e-02
6.800000000000000000e+02 8.238612115383148193e-02
6.810000000000000000e+02 8.291460573673248291e-02
6.820000000000000000e+02 8.378738164901733398e-02
6.830000000000000000e+02 8.452978730201721191e-02
6.840000000000000000e+02 8.270053565502166748e-02
6.850000000000000000e+02 8.377243578433990479e-02
6.860000000000000000e+02 8.321456611156463623e-02
6.870000000000000000e+02 8.426443487405776978e-02
6.880000000000000000e+02 8.512412756681442261e-02
6.890000000000000000e+02 8.420792222023010254e-02
6.900000000000000000e+02 8.445490151643753052e-02
6.910000000000000000e+02 8.435228466987609863e-02
6.920000000000000000e+02 8.569133281707763672e-02
6.930000000000000000e+02 8.458203077316284180e-02
6.940000000000000000e+02 8.600097149610519409e-02
6.950000000000000000e+02 8.385839313268661499e-02
6.960000000000000000e+02 8.705252408981323242e-02
6.970000000000000000e+02 8.286605775356292725e-02
6.980000000000000000e+02 8.697538822889328003e-02
6.990000000000000000e+02 8.338482677936553955e-02
7.000000000000000000e+02 8.428375422954559326e-02
7.010000000000000000e+02 8.569321781396865845e-02
7.020000000000000000e+02 8.482269197702407837e-02
7.030000000000000000e+02 8.371138572692871094e-02
7.040000000000000000e+02 8.444483578205108643e-02
7.050000000000000000e+02 8.352034538984298706e-02
7.060000000000000000e+02 8.338093012571334839e-02
7.070000000000000000e+02 8.681259304285049438e-02
7.080000000000000000e+02 8.420638740062713623e-02
7.090000000000000000e+02 8.442555367946624756e-02
7.100000000000000000e+02 8.584894239902496338e-02
7.110000000000000000e+02 8.676105737686157227e-02
7.120000000000000000e+02 8.588549494743347168e-02
7.130000000000000000e+02 8.593357354402542114e-02
7.140000000000000000e+02 8.656196296215057373e-02
7.150000000000000000e+02 8.658936619758605957e-02
7.160000000000000000e+02 8.680371940135955811e-02
7.170000000000000000e+02 8.554512262344360352e-02
7.180000000000000000e+02 8.642103523015975952e-02
7.190000000000000000e+02 8.669183403253555298e-02
7.200000000000000000e+02 8.681164681911468506e-02
7.210000000000000000e+02 8.601520955562591553e-02
7.220000000000000000e+02 8.626481890678405762e-02
7.230000000000000000e+02 8.709086477756500244e-02
7.240000000000000000e+02 8.656335622072219849e-02
7.250000000000000000e+02 8.709442615509033203e-02
7.260000000000000000e+02 8.672414720058441162e-02
7.270000000000000000e+02 8.692867308855056763e-02
7.280000000000000000e+02 8.770529180765151978e-02
7.290000000000000000e+02 8.690956234931945801e-02
7.300000000000000000e+02 8.721175044775009155e-02
7.310000000000000000e+02 8.718444406986236572e-02
7.320000000000000000e+02 8.723822236061096191e-02
7.330000000000000000e+02 8.723132312297821045e-02
7.340000000000000000e+02 8.724229037761688232e-02
7.350000000000000000e+02 8.697237074375152588e-02
7.360000000000000000e+02 8.737848699092864990e-02
7.370000000000000000e+02 8.720811456441879272e-02
7.380000000000000000e+02 8.704906702041625977e-02
7.390000000000000000e+02 8.740223944187164307e-02
7.400000000000000000e+02 8.750539273023605347e-02
7.410000000000000000e+02 8.718353509902954102e-02
7.420000000000000000e+02 8.791621774435043335e-02
7.430000000000000000e+02 8.691355586051940918e-02
7.440000000000000000e+02 8.667117357254028320e-02
7.450000000000000000e+02 8.730594813823699951e-02
7.460000000000000000e+02 8.624590933322906494e-02
7.470000000000000000e+02 8.760570734739303589e-02
7.480000000000000000e+02 8.667098730802536011e-02
7.490000000000000000e+02 8.662365376949310303e-02
7.500000000000000000e+02 8.785256743431091309e-02
7.510000000000000000e+02 8.691407740116119385e-02
7.520000000000000000e+02 8.787916600704193115e-02
7.530000000000000000e+02 8.743897080421447754e-02
7.540000000000000000e+02 8.752611279487609863e-02
7.550000000000000000e+02 8.806268870830535889e-02
7.560000000000000000e+02 8.761680126190185547e-02
7.570000000000000000e+02 8.759625256061553955e-02
7.580000000000000000e+02 8.831453323364257812e-02
7.590000000000000000e+02 8.701295405626296997e-02
7.600000000000000000e+02 8.855108916759490967e-02
7.610000000000000000e+02 8.732365816831588745e-02
7.620000000000000000e+02 8.793249726295471191e-02
7.630000000000000000e+02 8.730757236480712891e-02
7.640000000000000000e+02 8.817730844020843506e-02
7.650000000000000000e+02 8.737372606992721558e-02
7.660000000000000000e+02 8.808227628469467163e-02
7.670000000000000000e+02 8.775242418050765991e-02
7.680000000000000000e+02 8.790045976638793945e-02
7.690000000000000000e+02 8.779415488243103027e-02
7.700000000000000000e+02 8.806867897510528564e-02
7.710000000000000000e+02 8.752790093421936035e-02
7.720000000000000000e+02 8.868166804313659668e-02
7.730000000000000000e+02 8.703748881816864014e-02
7.740000000000000000e+02 8.887052536010742188e-02
7.750000000000000000e+02 8.710633218288421631e-02
7.760000000000000000e+02 8.844842016696929932e-02
7.770000000000000000e+02 8.774478733539581299e-02
7.780000000000000000e+02 8.803296834230422974e-02
7.790000000000000000e+02 8.784864842891693115e-02
7.800000000000000000e+02 8.818449079990386963e-02
7.810000000000000000e+02 8.814635127782821655e-02
7.820000000000000000e+02 8.808025717735290527e-02
7.830000000000000000e+02 8.849123120307922363e-02
7.840000000000000000e+02 8.794680237770080566e-02
7.850000000000000000e+02 8.841462433338165283e-02
7.860000000000000000e+02 8.813118189573287964e-02
7.870000000000000000e+02 8.815024793148040771e-02
7.880000000000000000e+02 8.833274245262145996e-02
7.890000000000000000e+02 8.799700438976287842e-02
7.900000000000000000e+02 8.841174840927124023e-02
7.910000000000000000e+02 8.815950900316238403e-02
7.920000000000000000e+02 8.815901726484298706e-02
7.930000000000000000e+02 8.839679509401321411e-02
7.940000000000000000e+02 8.811778575181961060e-02
7.950000000000000000e+02 8.833046257495880127e-02
7.960000000000000000e+02 8.824569731950759888e-02
7.970000000000000000e+02 8.820125460624694824e-02
7.980000000000000000e+02 8.834086358547210693e-02
7.990000000000000000e+02 8.801604807376861572e-02
8.000000000000000000e+02 8.824144303798675537e-02
8.010000000000000000e+02 8.803789317607879639e-02
8.020000000000000000e+02 8.787165582180023193e-02
8.030000000000000000e+02 8.859369903802871704e-02
8.040000000000000000e+02 8.767010271549224854e-02
8.050000000000000000e+02 8.893559873104095459e-02
8.060000000000000000e+02 8.767465502023696899e-02
8.070000000000000000e+02 8.840955793857574463e-02
8.080000000000000000e+02 8.787278831005096436e-02
8.090000000000000000e+02 8.775049448013305664e-02
8.100000000000000000e+02 8.842520415782928467e-02
8.110000000000000000e+02 8.794064819812774658e-02
8.120000000000000000e+02 8.811308443546295166e-02
8.130000000000000000e+02 8.844823390245437622e-02
8.140000000000000000e+02 8.769676834344863892e-02
8.150000000000000000e+02 8.862964063882827759e-02
8.160000000000000000e+02 8.811411261558532715e-02
8.170000000000000000e+02 8.805823326110839844e-02
8.180000000000000000e+02 8.878561854362487793e-02
8.190000000000000000e+02 8.774822950363159180e-02
8.200000000000000000e+02 8.851855993270874023e-02
8.210000000000000000e+02 8.818875253200531006e-02
8.220000000000000000e+02 8.838687837123870850e-02
8.230000000000000000e+02 8.807947486639022827e-02
8.240000000000000000e+02 8.881373703479766846e-02
8.250000000000000000e+02 8.774958550930023193e-02
8.260000000000000000e+02 8.874833583831787109e-02
8.270000000000000000e+02 8.808665722608566284e-02
8.280000000000000000e+02 8.842216432094573975e-02
8.290000000000000000e+02 8.825841546058654785e-02
8.300000000000000000e+02 8.853058516979217529e-02
8.310000000000000000e+02 8.811053633689880371e-02
8.320000000000000000e+02 8.860260248184204102e-02
8.330000000000000000e+02 8.818392455577850342e-02
8.340000000000000000e+02 8.846299350261688232e-02
8.350000000000000000e+02 8.830319344997406006e-02
8.360000000000000000e+02 8.840616047382354736e-02
8.370000000000000000e+02 8.831128478050231934e-02
8.380000000000000000e+02 8.837573230266571045e-02
8.390000000000000000e+02 8.847755938768386841e-02
8.400000000000000000e+02 8.819806575775146484e-02
8.410000000000000000e+02 8.862244337797164917e-02
8.420000000000000000e+02 8.824562281370162964e-02
8.430000000000000000e+02 8.852764219045639038e-02
8.440000000000000000e+02 8.834207057952880859e-02
8.450000000000000000e+02 8.850073814392089844e-02
8.460000000000000000e+02 8.824439346790313721e-02
8.470000000000000000e+02 8.855591714382171631e-02
8.480000000000000000e+02 8.823771774768829346e-02
8.490000000000000000e+02 8.848218619823455811e-02
8.500000000000000000e+02 8.836546540260314941e-02
8.510000000000000000e+02 8.842331171035766602e-02
8.520000000000000000e+02 8.838365226984024048e-02
8.530000000000000000e+02 8.842866867780685425e-02
8.540000000000000000e+02 8.838845789432525635e-02
8.550000000000000000e+02 8.832952380180358887e-02
8.560000000000000000e+02 8.855791389942169189e-02
8.570000000000000000e+02 8.811913430690765381e-02
8.580000000000000000e+02 8.876313269138336182e-02
8.590000000000000000e+02 8.794070780277252197e-02
8.600000000000000000e+02 8.893248438835144043e-02
8.610000000000000000e+02 8.775283396244049072e-02
8.620000000000000000e+02 8.906925469636917114e-02
8.630000000000000000e+02 8.759866654872894287e-02
8.640000000000000000e+02 8.908710628747940063e-02
8.650000000000000000e+02 8.765655010938644409e-02
8.660000000000000000e+02 8.896507322788238525e-02
8.670000000000000000e+02 8.790783584117889404e-02
8.680000000000000000e+02 8.878890424966812134e-02
8.690000000000000000e+02 8.814805746078491211e-02
8.700000000000000000e+02 8.863797783851623535e-02
8.710000000000000000e+02 8.822867274284362793e-02
8.720000000000000000e+02 8.858104050159454346e-02
8.730000000000000000e+02 8.807462453842163086e-02
8.740000000000000000e+02 8.857213705778121948e-02
8.750000000000000000e+02 8.782501518726348877e-02
8.760000000000000000e+02 8.838605880737304688e-02
8.770000000000000000e+02 8.785106241703033447e-02
8.780000000000000000e+02 8.793792128562927246e-02
8.790000000000000000e+02 8.836532384157180786e-02
8.800000000000000000e+02 8.795460313558578491e-02
8.810000000000000000e+02 8.867456763982772827e-02
8.820000000000000000e+02 8.816333860158920288e-02
8.830000000000000000e+02 8.804020285606384277e-02
8.840000000000000000e+02 8.868367969989776611e-02
8.850000000000000000e+02 8.785171061754226685e-02
8.860000000000000000e+02 8.848129212856292725e-02
8.870000000000000000e+02 8.836541324853897095e-02
8.880000000000000000e+02 8.801659941673278809e-02
8.890000000000000000e+02 8.855038136243820190e-02
8.900000000000000000e+02 8.809232711791992188e-02
8.910000000000000000e+02 8.822517096996307373e-02
8.920000000000000000e+02 8.850517868995666504e-02
8.930000000000000000e+02 8.816031366586685181e-02
8.940000000000000000e+02 8.855191618204116821e-02
8.950000000000000000e+02 8.825479447841644287e-02
8.960000000000000000e+02 8.854925632476806641e-02
8.970000000000000000e+02 8.825096487998962402e-02
8.980000000000000000e+02 8.858340978622436523e-02
8.990000000000000000e+02 8.825626969337463379e-02
9.000000000000000000e+02 8.856737613677978516e-02
9.010000000000000000e+02 8.823660016059875488e-02
9.020000000000000000e+02 8.861409872770309448e-02
9.030000000000000000e+02 8.814271539449691772e-02
9.040000000000000000e+02 8.852659165859222412e-02
9.050000000000000000e+02 8.830118179321289062e-02
9.060000000000000000e+02 8.835164457559585571e-02
9.070000000000000000e+02 8.840621262788772583e-02
9.080000000000000000e+02 8.844795078039169312e-02
9.090000000000000000e+02 8.837281912565231323e-02
9.100000000000000000e+02 8.842043578624725342e-02
9.110000000000000000e+02 8.859257400035858154e-02
9.120000000000000000e+02 8.823224902153015137e-02
9.130000000000000000e+02 8.864977955818176270e-02
9.140000000000000000e+02 8.831697702407836914e-02
9.150000000000000000e+02 8.850791305303573608e-02
9.160000000000000000e+02 8.842499554157257080e-02
9.170000000000000000e+02 8.847545087337493896e-02
9.180000000000000000e+02 8.839867264032363892e-02
9.190000000000000000e+02 8.847969025373458862e-02
9.200000000000000000e+02 8.846218883991241455e-02
9.210000000000000000e+02 8.841606974601745605e-02
9.220000000000000000e+02 8.849161863327026367e-02
9.230000000000000000e+02 8.844299614429473877e-02
9.240000000000000000e+02 8.839391916990280151e-02
9.250000000000000000e+02 8.853510767221450806e-02
9.260000000000000000e+02 8.836465328931808472e-02
9.270000000000000000e+02 8.853284269571304321e-02
9.280000000000000000e+02 8.837322890758514404e-02
9.290000000000000000e+02 8.855454623699188232e-02
9.300000000000000000e+02 8.832914382219314575e-02
9.310000000000000000e+02 8.859695494174957275e-02
9.320000000000000000e+02 8.830440044403076172e-02
9.330000000000000000e+02 8.860253542661666870e-02
9.340000000000000000e+02 8.828844130039215088e-02
9.350000000000000000e+02 8.863645792007446289e-02
9.360000000000000000e+02 8.823481202125549316e-02
9.370000000000000000e+02 8.867067098617553711e-02
9.380000000000000000e+02 8.821673691272735596e-02
9.390000000000000000e+02 8.865266293287277222e-02
9.400000000000000000e+02 8.819124102592468262e-02
9.410000000000000000e+02 8.864431828260421753e-02
9.420000000000000000e+02 8.814561367034912109e-02
9.430000000000000000e+02 8.860246837139129639e-02
9.440000000000000000e+02 8.821706473827362061e-02
9.450000000000000000e+02 8.849427103996276855e-02
9.460000000000000000e+02 8.841904252767562866e-02
9.470000000000000000e+02 8.838839083909988403e-02
9.480000000000000000e+02 8.858762681484222412e-02
9.490000000000000000e+02 8.832469582557678223e-02
9.500000000000000000e+02 8.862265199422836304e-02
9.510000000000000000e+02 8.829867839813232422e-02
9.520000000000000000e+02 8.856643736362457275e-02
9.530000000000000000e+02 8.833926916122436523e-02
9.540000000000000000e+02 8.852657675743103027e-02
9.550000000000000000e+02 8.838093280792236328e-02
9.560000000000000000e+02 8.854195475578308105e-02
9.570000000000000000e+02 8.833638578653335571e-02
9.580000000000000000e+02 8.861108124256134033e-02
9.590000000000000000e+02 8.822502195835113525e-02
9.600000000000000000e+02 8.870789408683776855e-02
9.610000000000000000e+02 8.811166882514953613e-02
9.620000000000000000e+02 8.878141641616821289e-02
9.630000000000000000e+02 8.802142739295959473e-02
9.640000000000000000e+02 8.875534683465957642e-02
9.650000000000000000e+02 8.799860626459121704e-02
9.660000000000000000e+02 8.860216289758682251e-02
9.670000000000000000e+02 8.812080323696136475e-02
9.680000000000000000e+02 8.840148150920867920e-02
9.690000000000000000e+02 8.840417861938476562e-02
9.700000000000000000e+02 8.827222883701324463e-02
9.710000000000000000e+02 8.862575888633728027e-02
9.720000000000000000e+02 8.819388598203659058e-02
9.730000000000000000e+02 8.851464092731475830e-02
9.740000000000000000e+02 8.822587132453918457e-02
9.750000000000000000e+02 8.830885589122772217e-02
9.760000000000000000e+02 8.838509023189544678e-02
9.770000000000000000e+02 8.832670003175735474e-02
9.780000000000000000e+02 8.835341036319732666e-02
9.790000000000000000e+02 8.848040550947189331e-02
9.800000000000000000e+02 8.800303936004638672e-02
9.810000000000000000e+02 8.860072493553161621e-02
9.820000000000000000e+02 8.771574497222900391e-02
9.830000000000000000e+02 8.868233859539031982e-02
9.840000000000000000e+02 8.790343999862670898e-02
9.850000000000000000e+02 8.873108029365539551e-02
9.860000000000000000e+02 8.808088302612304688e-02
9.870000000000000000e+02 8.841651678085327148e-02
9.880000000000000000e+02 8.817262947559356689e-02
9.890000000000000000e+02 8.825681358575820923e-02
9.900000000000000000e+02 8.841969817876815796e-02
9.910000000000000000e+02 8.828233182430267334e-02
9.920000000000000000e+02 8.842045068740844727e-02
9.930000000000000000e+02 8.843705803155899048e-02
9.940000000000000000e+02 8.830856531858444214e-02
9.950000000000000000e+02 8.853010833263397217e-02
9.960000000000000000e+02 8.830186724662780762e-02
9.970000000000000000e+02 8.849029242992401123e-02
9.980000000000000000e+02 8.841901272535324097e-02
9.990000000000000000e+02 8.833776414394378662e-02
1.000000000000000000e+03 8.837741613388061523e-02
1.001000000000000000e+03 8.832281827926635742e-02
1.002000000000000000e+03 8.815555274486541748e-02
1.003000000000000000e+03 8.841995894908905029e-02
1.004000000000000000e+03 8.828519284725189209e-02
1.005000000000000000e+03 8.842110633850097656e-02
1.006000000000000000e+03 8.834946900606155396e-02
1.007000000000000000e+03 8.851148188114166260e-02
1.008000000000000000e+03 8.842749148607254028e-02
1.009000000000000000e+03 8.846810460090637207e-02
1.010000000000000000e+03 8.840824663639068604e-02
1.011000000000000000e+03 8.849230408668518066e-02
1.012000000000000000e+03 8.844918012619018555e-02
1.013000000000000000e+03 8.845369517803192139e-02
1.014000000000000000e+03 8.841021358966827393e-02
1.015000000000000000e+03 8.846046030521392822e-02
1.016000000000000000e+03 8.844153583049774170e-02
1.017000000000000000e+03 8.843819797039031982e-02
1.018000000000000000e+03 8.841976523399353027e-02
1.019000000000000000e+03 8.846437931060791016e-02
1.020000000000000000e+03 8.845844864845275879e-02
1.021000000000000000e+03 8.843412995338439941e-02
1.022000000000000000e+03 8.842034637928009033e-02
1.023000000000000000e+03 8.846098184585571289e-02
1.024000000000000000e+03 8.847524970769882202e-02
1.025000000000000000e+03 8.844036608934402466e-02
1.026000000000000000e+03 8.842372894287109375e-02
1.027000000000000000e+03 8.845598995685577393e-02
1.028000000000000000e+03 8.848246186971664429e-02
1.029000000000000000e+03 8.844578266143798828e-02
1.030000000000000000e+03 8.842456340789794922e-02
1.031000000000000000e+03 8.845499157905578613e-02
1.032000000000000000e+03 8.849368989467620850e-02
1.033000000000000000e+03 8.846494555473327637e-02
1.034000000000000000e+03 8.843360841274261475e-02
1.035000000000000000e+03 8.845211565494537354e-02
1.036000000000000000e+03 8.848861604928970337e-02
1.037000000000000000e+03 8.846712112426757812e-02
1.038000000000000000e+03 8.843097090721130371e-02
1.039000000000000000e+03 8.844341337680816650e-02
1.040000000000000000e+03 8.848245441913604736e-02
1.041000000000000000e+03 8.847489207983016968e-02
1.042000000000000000e+03 8.844120800495147705e-02
1.043000000000000000e+03 8.844562619924545288e-02
1.044000000000000000e+03 8.847858011722564697e-02
1.045000000000000000e+03 8.847620338201522827e-02
1.046000000000000000e+03 8.844503760337829590e-02
1.047000000000000000e+03 8.844452351331710815e-02
1.048000000000000000e+03 8.847376704216003418e-02
1.049000000000000000e+03 8.847655355930328369e-02
1.050000000000000000e+03 8.844903111457824707e-02
1.051000000000000000e+03 8.844406902790069580e-02
1.052000000000000000e+03 8.846871554851531982e-02
1.053000000000000000e+03 8.847559988498687744e-02
1.054000000000000000e+03 8.845332264900207520e-02
1.055000000000000000e+03 8.844606578350067139e-02
1.056000000000000000e+03 8.846609294414520264e-02
1.057000000000000000e+03 8.847483992576599121e-02
1.058000000000000000e+03 8.845669776201248169e-02
1.059000000000000000e+03 8.844750374555587769e-02
1.060000000000000000e+03 8.846309036016464233e-02
1.061000000000000000e+03 8.847320824861526489e-02
1.062000000000000000e+03 8.845986425876617432e-02
1.063000000000000000e+03 8.845034241676330566e-02
1.064000000000000000e+03 8.846203982830047607e-02
1.065000000000000000e+03 8.847209811210632324e-02
1.066000000000000000e+03 8.846201002597808838e-02
1.067000000000000000e+03 8.845192939043045044e-02
1.068000000000000000e+03 8.845994621515274048e-02
1.069000000000000000e+03 8.846983313560485840e-02
1.070000000000000000e+03 8.846345543861389160e-02
1.071000000000000000e+03 8.845409750938415527e-02
1.072000000000000000e+03 8.845894783735275269e-02
1.073000000000000000e+03 8.846767246723175049e-02
1.074000000000000000e+03 8.846403658390045166e-02
1.075000000000000000e+03 8.845619857311248779e-02
1.076000000000000000e+03 8.845925331115722656e-02
1.077000000000000000e+03 8.846680819988250732e-02
1.078000000000000000e+03 8.846463263034820557e-02
1.079000000000000000e+03 8.845761418342590332e-02
1.080000000000000000e+03 8.845900744199752808e-02
1.081000000000000000e+03 8.846544474363327026e-02
1.082000000000000000e+03 8.846467733383178711e-02
1.083000000000000000e+03 8.845891803503036499e-02
1.084000000000000000e+03 8.845928311347961426e-02
1.085000000000000000e+03 8.846434950828552246e-02
1.086000000000000000e+03 8.846406638622283936e-02
1.087000000000000000e+03 8.845938742160797119e-02
1.088000000000000000e+03 8.845959603786468506e-02
1.089000000000000000e+03 8.846412599086761475e-02
1.090000000000000000e+03 8.846429735422134399e-02
1.091000000000000000e+03 8.846022188663482666e-02
1.092000000000000000e+03 8.845992386341094971e-02
1.093000000000000000e+03 8.846360445022583008e-02
1.094000000000000000e+03 8.846394717693328857e-02
1.095000000000000000e+03 8.846056461334228516e-02
1.096000000000000000e+03 8.846020698547363281e-02
1.097000000000000000e+03 8.846333622932434082e-02
1.098000000000000000e+03 8.846371620893478394e-02
1.099000000000000000e+03 8.846087008714675903e-02
1.100000000000000000e+03 8.846047520637512207e-02
1.101000000000000000e+03 8.846308290958404541e-02
1.102000000000000000e+03 8.846346288919448853e-02
1.103000000000000000e+03 8.846117556095123291e-02
1.104000000000000000e+03 8.846093714237213135e-02
1.105000000000000000e+03 8.846305310726165771e-02
1.106000000000000000e+03 8.846321702003479004e-02
1.107000000000000000e+03 8.846127986907958984e-02
1.108000000000000000e+03 8.846116811037063599e-02
1.109000000000000000e+03 8.846292644739151001e-02
1.110000000000000000e+03 8.846302330493927002e-02
1.111000000000000000e+03 8.846151083707809448e-02
1.112000000000000000e+03 8.846153318881988525e-02
1.113000000000000000e+03 8.846286684274673462e-02
1.114000000000000000e+03 8.846268802881240845e-02
1.115000000000000000e+03 8.846145868301391602e-02
1.116000000000000000e+03 8.846172690391540527e-02
1.117000000000000000e+03 8.846285939216613770e-02
1.118000000000000000e+03 8.846254646778106689e-02
1.119000000000000000e+03 8.846157789230346680e-02
1.120000000000000000e+03 8.846195042133331299e-02
1.121000000000000000e+03 8.846282958984375000e-02
1.122000000000000000e+03 8.846239745616912842e-02
1.123000000000000000e+03 8.846165239810943604e-02
1.124000000000000000e+03 8.846211433410644531e-02
1.125000000000000000e+03 8.846276253461837769e-02
1.126000000000000000e+03 8.846224844455718994e-02
1.127000000000000000e+03 8.846171200275421143e-02
1.128000000000000000e+03 8.846223354339599609e-02
1.129000000000000000e+03 8.846272528171539307e-02
1.130000000000000000e+03 8.846221864223480225e-02
1.131000000000000000e+03 8.846183121204376221e-02
1.132000000000000000e+03 8.846233785152435303e-02
1.133000000000000000e+03 8.846265077590942383e-02
1.134000000000000000e+03 8.846217393875122070e-02
1.135000000000000000e+03 8.846193552017211914e-02
1.136000000000000000e+03 8.846238255500793457e-02
1.137000000000000000e+03 8.846257627010345459e-02
1.138000000000000000e+03 8.846214413642883301e-02
1.139000000000000000e+03 8.846202492713928223e-02
1.140000000000000000e+03 8.846241235733032227e-02
1.141000000000000000e+03 8.846248686313629150e-02
1.142000000000000000e+03 8.846215158700942993e-02
1.143000000000000000e+03 8.846212923526763916e-02
1.144000000000000000e+03 8.846242725849151611e-02
1.145000000000000000e+03 8.846242725849151611e-02
1.146000000000000000e+03 8.846215158700942993e-02
1.147000000000000000e+03 8.846218883991241455e-02
1.148000000000000000e+03 8.846242725849151611e-02
1.149000000000000000e+03 8.846239000558853149e-02
1.150000000000000000e+03 8.846220374107360840e-02
1.151000000000000000e+03 8.846226334571838379e-02
1.152000000000000000e+03 8.846242725849151611e-02
1.153000000000000000e+03 8.846234530210494995e-02
1.154000000000000000e+03 8.846222609281539917e-02
1.155000000000000000e+03 8.846229314804077148e-02
1.156000000000000000e+03 8.846238255500793457e-02
1.157000000000000000e+03 8.846232295036315918e-02
1.158000000000000000e+03 8.846226334571838379e-02
1.159000000000000000e+03 8.846232295036315918e-02
1.160000000000000000e+03 8.846237510442733765e-02
1.161000000000000000e+03 8.846232295036315918e-02
1.162000000000000000e+03 8.846229314804077148e-02
1.163000000000000000e+03 8.846233040094375610e-02
1.164000000000000000e+03 8.846235275268554688e-02
1.165000000000000000e+03 8.846231549978256226e-02
1.166000000000000000e+03 8.846232295036315918e-02
1.167000000000000000e+03 8.846233040094375610e-02
1.168000000000000000e+03 8.846233040094375610e-02
1.169000000000000000e+03 8.846232295036315918e-02
1.170000000000000000e+03 8.846235275268554688e-02
1.171000000000000000e+03 8.846233785152435303e-02
1.172000000000000000e+03 8.846231549978256226e-02
1.173000000000000000e+03 8.846233040094375610e-02
1.174000000000000000e+03 8.846235275268554688e-02
1.175000000000000000e+03 8.846233785152435303e-02
1.176000000000000000e+03 8.846231549978256226e-02
1.177000000000000000e+03 8.846233785152435303e-02
1.178000000000000000e+03 8.846235275268554688e-02
1.179000000000000000e+03 8.846233785152435303e-02
1.180000000000000000e+03 8.846232295036315918e-02
1.181000000000000000e+03 8.846234530210494995e-02
1.182000000000000000e+03 8.846235275268554688e-02
1.183000000000000000e+03 8.846233040094375610e-02
1.184000000000000000e+03 8.846233785152435303e-02
1.185000000000000000e+03 8.846234530210494995e-02
1.186000000000000000e+03 8.846236020326614380e-02
1.187000000000000000e+03 8.846233040094375610e-02
1.188000000000000000e+03 8.846233785152435303e-02
1.189000000000000000e+03 8.846235275268554688e-02
1.190000000000000000e+03 8.846233785152435303e-02
1.191000000000000000e+03 8.846232295036315918e-02
1.192000000000000000e+03 8.846233785152435303e-02
1.193000000000000000e+03 8.846236020326614380e-02
1.194000000000000000e+03 8.846233785152435303e-02
1.195000000000000000e+03 8.846232295036315918e-02
1.196000000000000000e+03 8.846234530210494995e-02
1.197000000000000000e+03 8.846236765384674072e-02
1.198000000000000000e+03 8.846233040094375610e-02
1.199000000000000000e+03 8.846232295036315918e-02
1.200000000000000000e+03 8.846235275268554688e-02
1.201000000000000000e+03 8.846235275268554688e-02
1.202000000000000000e+03 8.846233785152435303e-02
1.203000000000000000e+03 8.846233040094375610e-02
1.204000000000000000e+03 8.846235275268554688e-02
1.205000000000000000e+03 8.846235275268554688e-02
1.206000000000000000e+03 8.846232295036315918e-02
1.207000000000000000e+03 8.846232295036315918e-02
1.208000000000000000e+03 8.846235275268554688e-02
1.209000000000000000e+03 8.846234530210494995e-02
1.210000000000000000e+03 8.846232295036315918e-02
1.211000000000000000e+03 8.846233785152435303e-02
1.212000000000000000e+03 8.846234530210494995e-02
1.213000000000000000e+03 8.846233785152435303e-02
1.214000000000000000e+03 8.846233785152435303e-02
1.215000000000000000e+03 8.846233785152435303e-02
1.216000000000000000e+03 8.846233785152435303e-02
1.217000000000000000e+03 8.846232295036315918e-02
1.218000000000000000e+03 8.846233785152435303e-02
1.219000000000000000e+03 8.846233785152435303e-02
1.220000000000000000e+03 8.846233040094375610e-02
1.221000000000000000e+03 8.846232295036315918e-02
1.222000000000000000e+03 8.846232295036315918e-02
1.223000000000000000e+03 8.846233785152435303e-02
1.224000000000000000e+03 8.846234530210494995e-02
1.225000000000000000e+03 8.846232295036315918e-02
1.226000000000000000e+03 8.846232295036315918e-02
1.227000000000000000e+03 8.846233040094375610e-02
1.228000000000000000e+03 8.846234530210494995e-02
1.229000000000000000e+03 8.846232295036315918e-02
1.230000000000000000e+03 8.846231549978256226e-02
1.231000000000000000e+03 8.846232295036315918e-02
1.232000000000000000e+03 8.846233040094375610e-02
1.233000000000000000e+03 8.846232295036315918e-02
1.234000000000000000e+03 8.846231549978256226e-02
1.235000000000000000e+03 8.846233040094375610e-02
1.236000000000000000e+03 8.846232295036315918e-02
1.237000000000000000e+03 8.846232295036315918e-02
1.238000000000000000e+03 8.846232295036315918e-02
1.239000000000000000e+03 8.846232295036315918e-02
1.240000000000000000e+03 8.846232295036315918e-02
1.241000000000000000e+03 8.846232295036315918e-02
1.242000000000000000e+03 8.846233040094375610e-02
1.243000000000000000e+03 8.846230804920196533e-02
1.244000000000000000e+03 8.846232295036315918e-02
1.245000000000000000e+03 8.846232295036315918e-02
1.246000000000000000e+03 8.846231549978256226e-02
1.247000000000000000e+03 8.846230804920196533e-02
1.248000000000000000e+03 8.846231549978256226e-02
1.249000000000000000e+03 8.846230804920196533e-02
1.250000000000000000e+03 8.846232295036315918e-02
1.251000000000000000e+03 8.846232295036315918e-02
1.252000000000000000e+03 8.846230804920196533e-02
1.253000000000000000e+03 8.846231549978256226e-02
1.254000000000000000e+03 8.846230804920196533e-02
1.255000000000000000e+03 8.846230804920196533e-02
1.256000000000000000e+03 8.846231549978256226e-02
1.257000000000000000e+03 8.846230804920196533e-02
1.258000000000000000e+03 8.846230804920196533e-02
1.259000000000000000e+03 8.846231549978256226e-02
1.260000000000000000e+03 8.846232295036315918e-02
1.261000000000000000e+03 8.846230804920196533e-02
1.262000000000000000e+03 8.846229314804077148e-02
1.263000000000000000e+03 8.846229314804077148e-02
1.264000000000000000e+03 8.846230804920196533e-02
1.265000000000000000e+03 8.846230804920196533e-02
1.266000000000000000e+03 8.846230804920196533e-02
1.267000000000000000e+03 8.846230804920196533e-02
1.268000000000000000e+03 8.846229314804077148e-02
1.269000000000000000e+03 8.846229314804077148e-02
1.270000000000000000e+03 8.846229314804077148e-02
1.271000000000000000e+03 8.846229314804077148e-02
1.272000000000000000e+03 8.846230059862136841e-02
1.273000000000000000e+03 8.846229314804077148e-02
1.274000000000000000e+03 8.846228569746017456e-02
1.275000000000000000e+03 8.846229314804077148e-02
1.276000000000000000e+03 8.846230804920196533e-02
1.277000000000000000e+03 8.846229314804077148e-02
1.278000000000000000e+03 8.846228569746017456e-02
1.279000000000000000e+03 8.846229314804077148e-02
1.280000000000000000e+03 8.846229314804077148e-02
1.281000000000000000e+03 8.846227824687957764e-02
1.282000000000000000e+03 8.846228569746017456e-02
1.283000000000000000e+03 8.846230059862136841e-02
1.284000000000000000e+03 8.846229314804077148e-02
1.285000000000000000e+03 8.846227824687957764e-02
1.286000000000000000e+03 8.846227824687957764e-02
1.287000000000000000e+03 8.846229314804077148e-02
1.288000000000000000e+03 8.846227824687957764e-02
1.289000000000000000e+03 8.846229314804077148e-02
1.290000000000000000e+03 8.846228569746017456e-02
1.291000000000000000e+03 8.846229314804077148e-02
1.292000000000000000e+03 8.846228569746017456e-02
1.293000000000000000e+03 8.846227824687957764e-02
1.294000000000000000e+03 8.846227824687957764e-02
1.295000000000000000e+03 8.846227824687957764e-02
1.296000000000000000e+03 8.846228569746017456e-02
1.297000000000000000e+03 8.846227824687957764e-02
1.298000000000000000e+03 8.846227079629898071e-02
1.299000000000000000e+03 8.846227079629898071e-02
1.300000000000000000e+03 8.846227824687957764e-02
1.301000000000000000e+03 8.846226334571838379e-02
1.302000000000000000e+03 8.846227824687957764e-02
1.303000000000000000e+03 8.846229314804077148e-02
1.304000000000000000e+03 8.846227824687957764e-02
1.305000000000000000e+03 8.846224844455718994e-02
1.306000000000000000e+03 8.846226334571838379e-02
1.307000000000000000e+03 8.846228569746017456e-02
1.308000000000000000e+03 8.846227079629898071e-02
1.309000000000000000e+03 8.846224844455718994e-02
1.310000000000000000e+03 8.846226334571838379e-02
1.311000000000000000e+03 8.846227079629898071e-02
1.312000000000000000e+03 8.846227079629898071e-02
1.313000000000000000e+03 8.846225589513778687e-02
1.314000000000000000e+03 8.846226334571838379e-02
1.315000000000000000e+03 8.846227079629898071e-02
1.316000000000000000e+03 8.846225589513778687e-02
1.317000000000000000e+03 8.846225589513778687e-02
1.318000000000000000e+03 8.846226334571838379e-02
1.319000000000000000e+03 8.846225589513778687e-02
1.320000000000000000e+03 8.846224844455718994e-02
1.321000000000000000e+03 8.846227079629898071e-02
1.322000000000000000e+03 8.846226334571838379e-02
1.323000000000000000e+03 8.846224844455718994e-02
1.324000000000000000e+03 8.846224844455718994e-02
1.325000000000000000e+03 8.846224844455718994e-02
1.326000000000000000e+03 8.846226334571838379e-02
1.327000000000000000e+03 8.846225589513778687e-02
1.328000000000000000e+03 8.846224099397659302e-02
1.329000000000000000e+03 8.846224844455718994e-02
1.330000000000000000e+03 8.846225589513778687e-02
1.331000000000000000e+03 8.846224844455718994e-02
1.332000000000000000e+03 8.846224844455718994e-02
1.333000000000000000e+03 8.846224844455718994e-02
1.334000000000000000e+03 8.846224844455718994e-02
1.335000000000000000e+03 8.846223354339599609e-02
1.336000000000000000e+03 8.846224844455718994e-02
1.337000000000000000e+03 8.846226334571838379e-02
1.338000000000000000e+03 8.846223354339599609e-02
1.339000000000000000e+03 8.846223354339599609e-02
1.340000000000000000e+03 8.846224844455718994e-02
1.341000000000000000e+03 8.846224844455718994e-02
1.342000000000000000e+03 8.846223354339599609e-02
1.343000000000000000e+03 8.846224844455718994e-02
1.344000000000000000e+03 8.846223354339599609e-02
1.345000000000000000e+03 8.846223354339599609e-02
1.346000000000000000e+03 8.846225589513778687e-02
1.347000000000000000e+03 8.846224099397659302e-02
1.348000000000000000e+03 8.846223354339599609e-02
1.349000000000000000e+03 8.846223354339599609e-02
1.350000000000000000e+03 8.846223354339599609e-02
1.351000000000000000e+03 8.846223354339599609e-02
1.352000000000000000e+03 8.846223354339599609e-02
1.353000000000000000e+03 8.846224844455718994e-02
1.354000000000000000e+03 8.846223354339599609e-02
1.355000000000000000e+03 8.846221864223480225e-02
1.356000000000000000e+03 8.846223354339599609e-02
1.357000000000000000e+03 8.846224844455718994e-02
1.358000000000000000e+03 8.846221864223480225e-02
1.359000000000000000e+03 8.846221864223480225e-02
1.360000000000000000e+03 8.846223354339599609e-02
1.361000000000000000e+03 8.846223354339599609e-02
1.362000000000000000e+03 8.846221864223480225e-02
1.363000000000000000e+03 8.846221864223480225e-02
1.364000000000000000e+03 8.846223354339599609e-02
1.365000000000000000e+03 8.846221864223480225e-02
1.366000000000000000e+03 8.846221864223480225e-02
1.367000000000000000e+03 8.846222609281539917e-02
1.368000000000000000e+03 8.846222609281539917e-02
1.369000000000000000e+03 8.846221864223480225e-02
1.370000000000000000e+03 8.846221119165420532e-02
1.371000000000000000e+03 8.846221864223480225e-02
1.372000000000000000e+03 8.846223354339599609e-02
1.373000000000000000e+03 8.846221864223480225e-02
1.374000000000000000e+03 8.846220374107360840e-02
1.375000000000000000e+03 8.846221864223480225e-02
1.376000000000000000e+03 8.846221864223480225e-02
1.377000000000000000e+03 8.846222609281539917e-02
1.378000000000000000e+03 8.846220374107360840e-02
1.379000000000000000e+03 8.846220374107360840e-02
1.380000000000000000e+03 8.846221864223480225e-02
1.381000000000000000e+03 8.846221864223480225e-02
1.382000000000000000e+03 8.846221119165420532e-02
1.383000000000000000e+03 8.846221119165420532e-02
1.384000000000000000e+03 8.846221119165420532e-02
1.385000000000000000e+03 8.846221864223480225e-02
1.386000000000000000e+03 8.846220374107360840e-02
1.387000000000000000e+03 8.846220374107360840e-02
1.388000000000000000e+03 8.846221864223480225e-02
1.389000000000000000e+03 8.846220374107360840e-02
1.390000000000000000e+03 8.846221119165420532e-02
1.391000000000000000e+03 8.846220374107360840e-02
1.392000000000000000e+03 8.846221119165420532e-02
1.393000000000000000e+03 8.846220374107360840e-02
1.394000000000000000e+03 8.846221119165420532e-02
1.395000000000000000e+03 8.846221864223480225e-02
1.396000000000000000e+03 8.846219629049301147e-02
1.397000000000000000e+03 8.846220374107360840e-02
1.398000000000000000e+03 8.846220374107360840e-02
1.399000000000000000e+03 8.846220374107360840e-02
1.400000000000000000e+03 8.846219629049301147e-02
1.401000000000000000e+03 8.846220374107360840e-02
1.402000000000000000e+03 8.846220374107360840e-02
1.403000000000000000e+03 8.846219629049301147e-02
1.404000000000000000e+03 8.846219629049301147e-02
1.405000000000000000e+03 8.846219629049301147e-02
1.406000000000000000e+03 8.846218883991241455e-02
1.407000000000000000e+03 8.846218883991241455e-02
1.408000000000000000e+03 8.846219629049301147e-02
1.409000000000000000e+03 8.846218883991241455e-02
1.410000000000000000e+03 8.846219629049301147e-02
1.411000000000000000e+03 8.846220374107360840e-02
1.412000000000000000e+03 8.846218883991241455e-02
1.413000000000000000e+03 8.846218883991241455e-02
1.414000000000000000e+03 8.846219629049301147e-02
1.415000000000000000e+03 8.846220374107360840e-02
1.416000000000000000e+03 8.846218883991241455e-02
1.417000000000000000e+03 8.846218883991241455e-02
1.418000000000000000e+03 8.846218883991241455e-02
1.419000000000000000e+03 8.846218138933181763e-02
1.420000000000000000e+03 8.846219629049301147e-02
1.421000000000000000e+03 8.846219629049301147e-02
1.422000000000000000e+03 8.846218883991241455e-02
1.423000000000000000e+03 8.846218883991241455e-02
1.424000000000000000e+03 8.846218883991241455e-02
1.425000000000000000e+03 8.846218883991241455e-02
1.426000000000000000e+03 8.846218883991241455e-02
1.427000000000000000e+03 8.846218883991241455e-02
1.428000000000000000e+03 8.846218883991241455e-02
1.429000000000000000e+03 8.846218883991241455e-02
1.430000000000000000e+03 8.846218138933181763e-02
1.431000000000000000e+03 8.846218883991241455e-02
1.432000000000000000e+03 8.846218883991241455e-02
1.433000000000000000e+03 8.846217393875122070e-02
1.434000000000000000e+03 8.846217393875122070e-02
1.435000000000000000e+03 8.846219629049301147e-02
1.436000000000000000e+03 8.846217393875122070e-02
1.437000000000000000e+03 8.846215903759002686e-02
1.438000000000000000e+03 8.846218883991241455e-02
1.439000000000000000e+03 8.846218883991241455e-02
1.440000000000000000e+03 8.846217393875122070e-02
1.441000000000000000e+03 8.846217393875122070e-02
1.442000000000000000e+03 8.846218883991241455e-02
1.443000000000000000e+03 8.846218138933181763e-02
1.444000000000000000e+03 8.846216648817062378e-02
1.445000000000000000e+03 8.846217393875122070e-02
1.446000000000000000e+03 8.846218138933181763e-02
1.447000000000000000e+03 8.846218138933181763e-02
1.448000000000000000e+03 8.846216648817062378e-02
1.449000000000000000e+03 8.846217393875122070e-02
1.450000000000000000e+03 8.846218138933181763e-02
1.451000000000000000e+03 8.846217393875122070e-02
1.452000000000000000e+03 8.846217393875122070e-02
1.453000000000000000e+03 8.846216648817062378e-02
1.454000000000000000e+03 8.846217393875122070e-02
1.455000000000000000e+03 8.846217393875122070e-02
1.456000000000000000e+03 8.846217393875122070e-02
1.457000000000000000e+03 8.846215903759002686e-02
1.458000000000000000e+03 8.846216648817062378e-02
1.459000000000000000e+03 8.846217393875122070e-02
1.460000000000000000e+03 8.846217393875122070e-02
1.461000000000000000e+03 8.846216648817062378e-02
1.462000000000000000e+03 8.846217393875122070e-02
1.463000000000000000e+03 8.846216648817062378e-02
1.464000000000000000e+03 8.846216648817062378e-02
1.465000000000000000e+03 8.846216648817062378e-02
1.466000000000000000e+03 8.846216648817062378e-02
1.467000000000000000e+03 8.846216648817062378e-02
1.468000000000000000e+03 8.846217393875122070e-02
1.469000000000000000e+03 8.846215903759002686e-02
1.470000000000000000e+03 8.846215903759002686e-02
1.471000000000000000e+03 8.846216648817062378e-02
1.472000000000000000e+03 8.846215903759002686e-02
1.473000000000000000e+03 8.846215903759002686e-02
1.474000000000000000e+03 8.846216648817062378e-02
1.475000000000000000e+03 8.846215903759002686e-02
1.476000000000000000e+03 8.846215903759002686e-02
1.477000000000000000e+03 8.846215903759002686e-02
1.478000000000000000e+03 8.846215903759002686e-02
1.479000000000000000e+03 8.846216648817062378e-02
1.480000000000000000e+03 8.846216648817062378e-02
1.481000000000000000e+03 8.846215903759002686e-02
1.482000000000000000e+03 8.846215903759002686e-02
1.483000000000000000e+03 8.846216648817062378e-02
1.484000000000000000e+03 8.846215158700942993e-02
1.485000000000000000e+03 8.846215903759002686e-02
1.486000000000000000e+03 8.846216648817062378e-02
1.487000000000000000e+03 8.846215903759002686e-02
1.488000000000000000e+03 8.846215158700942993e-02
1.489000000000000000e+03 8.846215158700942993e-02
1.490000000000000000e+03 8.846215158700942993e-02
1.491000000000000000e+03 8.846216648817062378e-02
1.492000000000000000e+03 8.846217393875122070e-02
1.493000000000000000e+03 8.846214413642883301e-02
1.494000000000000000e+03 8.846214413642883301e-02
1.495000000000000000e+03 8.846215903759002686e-02
1.496000000000000000e+03 8.846214413642883301e-02
1.497000000000000000e+03 8.846214413642883301e-02
1.498000000000000000e+03 8.846217393875122070e-02
1.499000000000000000e+03 8.846215903759002686e-02
1.500000000000000000e+03 8.846214413642883301e-02
1.501000000000000000e+03 8.846215903759002686e-02

